Simulating tidal streams in a high resolution dark matter halo

We simulate tidal streams in the presence and absence of substructures inside the zero redshift snapshot of the Via Lactea II (VL-2) simulation. A halo finder is used to remove and isolate the subhalos found inside the high resolution dark matter halo of VL-2, and the potentials for both the main halo and all the subhalos are constructed individually using the self-consistent field (SCF) method. This allows us to make direct comparison of tidal streams between a smooth halo and a lumpy halo without assuming idealized profiles or triaxial fits. We simulate the kinematics of a star cluster starting with the same orbital position but two different velocities. Although these two orbits are only moderately eccentric and have similar apo- and pericentric distances, we find that the two streams have very different morphologies. We conclude that our model of the potential of VL-2 can provide insights about tidal streams that have not been explored by previous studies using idealized or axisymmetric models.

==> figs/densities_time/inc0_sub0/den_8.00.dat <==
  -6.2172420e+01   0.0000000e+00
  -6.1973659e+01   0.0000000e+00
  -6.1774891e+01   0.0000000e+00
  -6.1576118e+01   0.0000000e+00
  -6.1377339e+01   0.0000000e+00
  -6.1178554e+01   0.0000000e+00
  -6.0979763e+01   5.0304137e+00
  -6.0780966e+01   0.0000000e+00
  -6.0582164e+01   5.0301180e+00
  -6.0383355e+01   5.0299699e+00
  -6.0184541e+01   0.0000000e+00
  -5.9985721e+01   0.0000000e+00
  -5.9786895e+01   0.0000000e+00
  -5.9588063e+01   5.0293762e+00
  -5.9389226e+01   5.0292274e+00
  -5.9190382e+01   0.0000000e+00
  -5.8991533e+01   5.0289297e+00
  -5.8792677e+01   5.0287808e+00
  -5.8593816e+01   0.0000000e+00
  -5.8394949e+01   1.5085448e+01
  -5.8196076e+01   0.0000000e+00
  -5.7997197e+01   0.0000000e+00
  -5.7798312e+01   0.0000000e+00
  -5.7599421e+01   5.0278865e+00
  -5.7400525e+01   1.0055475e+01
  -5.7201622e+01   0.0000000e+00
  -5.7002714e+01   1.0054879e+01
  -5.6803799e+01   5.0272906e+00
  -5.6604879e+01   5.0271417e+00
  -5.6405953e+01   0.0000000e+00
  -5.6207021e+01   0.0000000e+00
  -5.6008083e+01   0.0000000e+00
  -5.5809140e+01   5.0265472e+00
  -5.5610190e+01   5.0263989e+00
  -5.5411235e+01   1.5078752e+01
  -5.5212273e+01   5.0261026e+00
  -5.5013306e+01   1.0051909e+01
  -5.4814333e+01   0.0000000e+00
  -5.4615354e+01   5.0256592e+00
  -5.4416369e+01   5.0255117e+00
  -5.4217379e+01   0.0000000e+00
  -5.4018383e+01   1.0050435e+01
  -5.3819380e+01   0.0000000e+00
  -5.3620372e+01   1.0049847e+01
  -5.3421359e+01   5.0247771e+00
  -5.3222339e+01   2.0098523e+01
  -5.3023314e+01   1.0048970e+01
  -5.2824282e+01   3.0146034e+01
  -5.2625246e+01   5.0241933e+00
  -5.2426203e+01   0.0000000e+00
  -5.2227154e+01   1.5071709e+01
  -5.2028100e+01   0.0000000e+00
  -5.1829040e+01   1.0047227e+01
  -5.1629975e+01   2.0093876e+01
  -5.1430903e+01   5.0233250e+00
  -5.1231826e+01   2.5115906e+01
  -5.1032744e+01   1.0046076e+01
  -5.0833655e+01   2.5114473e+01
  -5.0634561e+01   3.5159262e+01
  -5.0435461e+01   3.0135654e+01
  -5.0236356e+01   1.5067400e+01
  -5.0037245e+01   6.0267898e+01
  -4.9838129e+01   3.0133099e+01
  -4.9639006e+01   2.5110209e+01
  -4.9439879e+01   5.0219008e+01
  -4.9240745e+01   4.0174081e+01
  -4.9041606e+01   5.0216197e+01
  -4.8842462e+01   7.0300716e+01
  -4.8643312e+01   6.5277420e+01
  -4.8444156e+01   8.0339211e+01
  -4.8244995e+01   7.0294864e+01
  -4.8045829e+01   4.5188307e+01
  -4.7846657e+01   6.5270202e+01
  -4.7647479e+01   1.0543358e+02
  -4.7448296e+01   1.2049222e+02
  -4.7249108e+01   1.0040744e+02
  -4.7049914e+01   1.1546541e+02
  -4.6850714e+01   1.0542207e+02
  -4.6651510e+01   1.3051903e+02
  -4.6452300e+01   1.7569394e+02
  -4.6253084e+01   1.3553167e+02
  -4.6053864e+01   1.5058670e+02
  -4.5854637e+01   1.3050497e+02
  -4.5655406e+01   1.8069436e+02
  -4.5456169e+01   1.8068954e+02
  -4.5256927e+01   2.3087494e+02
  -4.5057680e+01   3.5132211e+02
  -4.4858427e+01   2.3588147e+02
  -4.4659169e+01   3.2119183e+02
  -4.4459906e+01   3.3623886e+02
  -4.4260638e+01   3.4124840e+02
  -4.4061364e+01   3.1113012e+02
  -4.3862086e+01   3.7133918e+02
  -4.3662802e+01   3.5125766e+02
  -4.3463513e+01   3.3619506e+02
  -4.3264218e+01   3.2113325e+02
  -4.3064919e+01   3.6628319e+02
  -4.2865615e+01   3.5623889e+02
  -4.2666305e+01   3.1107389e+02
  -4.2466990e+01   3.9635823e+02
  -4.2267671e+01   3.4116043e+02
  -4.2068346e+01   3.0101627e+02
  -4.1869016e+01   3.2609272e+02
  -4.1669681e+01   3.3110119e+02
  -4.1470341e+01   2.4581137e+02
  -4.1270997e+01   3.3610101e+02
  -4.1071647e+01   3.2104369e+02
  -4.0872292e+01   2.8592242e+02
  -4.0672932e+01   3.1601168e+02
  -4.0473568e+01   3.0095605e+02
  -4.0274198e+01   3.3104350e+02
  -4.0074824e+01   3.4106673e+02
  -3.9875444e+01   3.9121401e+02
  -3.9676060e+01   3.4606548e+02
  -3.9476671e+01   2.9590385e+02
  -3.9277277e+01   2.6580548e+02
  -3.9077878e+01   3.3601011e+02
  -3.8878475e+01   3.1594218e+02
  -3.8679066e+01   4.1121643e+02
  -3.8479653e+01   2.9586814e+02
  -3.8280235e+01   3.4600701e+02
  -3.8080812e+01   3.4599876e+02
  -3.7881385e+01   3.6604795e+02
  -3.7681953e+01   3.8108199e+02
  -3.7482516e+01   3.6603063e+02
  -3.7283074e+01   3.7605001e+02
  -3.7083628e+01   3.5097176e+02
  -3.6884177e+01   3.7603237e+02
  -3.6684722e+01   3.5596900e+02
  -3.6485261e+01   5.1639371e+02
  -3.6285797e+01   4.4619391e+02
  -3.6086327e+01   4.2111709e+02
  -3.5886853e+01   4.1108101e+02
  -3.5687374e+01   3.9101928e+02
  -3.5487891e+01   4.2108802e+02
  -3.5288403e+01   4.3611690e+02
  -3.5088911e+01   3.6592882e+02
  -3.4889414e+01   4.5614747e+02
  -3.4689913e+01   4.2606215e+02
  -3.4490407e+01   3.8595345e+02
  -3.4290896e+01   4.7616559e+02
  -3.4091381e+01   4.7114272e+02
  -3.3891862e+01   5.2626463e+02
  -3.3692338e+01   4.6610967e+02
  -3.3492810e+01   3.7588650e+02
  -3.3293277e+01   5.6632305e+02
  -3.3093740e+01   4.2598576e+02
  -3.2894198e+01   5.0616010e+02
  -3.2694652e+01   4.6104654e+02
  -3.2495102e+01   4.5101384e+02
  -3.2295547e+01   4.2093700e+02
  -3.2095988e+01   3.6079523e+02
  -3.1896424e+01   3.8083108e+02
  -3.1696857e+01   4.2592020e+02
  -3.1497284e+01   3.9584662e+02
  -3.1297708e+01   3.3571072e+02
  -3.1098127e+01   4.4593443e+02
  -3.0898542e+01   3.5573775e+02
  -3.0698952e+01   3.7076092e+02
  -3.0499358e+01   3.9079363e+02
  -3.0299760e+01   4.7094630e+02
  -3.0100158e+01   3.2063741e+02
  -2.9900551e+01   4.0078819e+02
  -2.9700940e+01   3.4567243e+02
  -2.9501325e+01   3.5067469e+02
  -2.9301705e+01   4.2080068e+02
  -2.9102082e+01   3.5065978e+02
  -2.8902454e+01   2.9054051e+02
  -2.8702822e+01   4.0073705e+02
  -2.8503185e+01   3.1557376e+02
  -2.8303545e+01   3.3059411e+02
  -2.8103900e+01   3.0554266e+02
  -2.7904251e+01   3.2557140e+02
  -2.7704598e+01   3.0552982e+02
  -2.7504940e+01   3.2054915e+02
  -2.7305279e+01   3.5059329e+02
  -2.7105613e+01   2.9549388e+02
  -2.6905943e+01   3.2052904e+02
  -2.6706269e+01   3.2052236e+02
  -2.6506591e+01   2.6542705e+02
  -2.6306908e+01   3.4554877e+02
  -2.6107222e+01   2.5540031e+02
  -2.5907531e+01   2.5038726e+02
  -2.5707836e+01   2.8042791e+02
  -2.5508137e+01   3.2548993e+02
  -2.5308434e+01   2.6038655e+02
  -2.5108727e+01   2.4035184e+02
  -2.4909016e+01   2.9542637e+02
  -2.4709300e+01   2.6537752e+02
  -2.4509581e+01   2.8039310e+02
  -2.4309857e+01   2.4033198e+02
  -2.4110129e+01   2.4533384e+02
  -2.3910397e+01   2.2530194e+02
  -2.3710661e+01   2.1528408e+02
  -2.3510921e+01   2.0026013e+02
  -2.3311177e+01   2.2028161e+02
  -2.3111428e+01   2.6032744e+02
  -2.2911676e+01   2.1526634e+02
  -2.2711919e+01   2.2527408e+02
  -2.2512158e+01   1.8021555e+02
  -2.2312393e+01   1.9022361e+02
  -2.2112624e+01   2.7531797e+02
  -2.1912851e+01   1.9522145e+02
  -2.1713074e+01   2.6028990e+02
  -2.1513292e+01   3.2035019e+02
  -2.1313507e+01   2.2524158e+02
  -2.1113717e+01   2.5026326e+02
  -2.0913924e+01   3.7038197e+02
  -2.0714126e+01   3.4034397e+02
  -2.0514324e+01   2.4023783e+02
  -2.0314518e+01   3.1030078e+02
  -2.0114707e+01   3.0028486e+02
  -1.9914893e+01   3.4031578e+02
  -1.9715074e+01   3.3029964e+02
  -1.9515252e+01   2.9526172e+02
  -1.9315425e+01   4.0034655e+02
  -1.9115594e+01   3.8032130e+02
  -1.8915759e+01   3.3527626e+02
  -1.8715919e+01   2.8022506e+02
  -1.8516076e+01   3.4026617e+02
  -1.8316228e+01   3.0022857e+02
  -1.8116376e+01   2.5518893e+02
  -1.7916520e+01   3.2023036e+02
  -1.7716659e+01   3.1021664e+02
  -1.7516795e+01   3.0520671e+02
  -1.7316926e+01   3.3021668e+02
  -1.7117053e+01   2.8518110e+02
  -1.6917176e+01   3.3520576e+02
  -1.6717294e+01   2.4514527e+02
  -1.6517409e+01   3.1518007e+02
  -1.6317519e+01   3.2517885e+02
  -1.6117624e+01   3.1516661e+02
  -1.5917726e+01   4.6023343e+02
  -1.5717823e+01   3.6017495e+02
  -1.5517916e+01   3.4516022e+02
  -1.5318004e+01   2.3510406e+02
  -1.5118089e+01   3.2013477e+02
  -1.4918168e+01   2.9511783e+02
  -1.4718244e+01   3.5013218e+02
  -1.4518315e+01   3.8513699e+02
  -1.4318382e+01   3.1010351e+02
  -1.4118444e+01   2.5507955e+02
  -1.3918502e+01   3.3009567e+02
  -1.3718556e+01   2.9007766e+02
  -1.3518605e+01   2.4005895e+02
  -1.3318650e+01   3.4007595e+02
  -1.3118690e+01   2.9505932e+02
  -1.2918725e+01   3.1505628e+02
  -1.2718757e+01   3.4505389e+02
  -1.2518783e+01   2.7503676e+02
  -1.2318806e+01   3.1503498e+02
  -1.2118823e+01   3.1002738e+02
  -1.1918836e+01   3.3502195e+02
  -1.1718845e+01   3.0501301e+02
  -1.1518849e+01   2.7000531e+02
  -1.1318848e+01   3.0499897e+02
  -1.1118843e+01   2.5999310e+02
  -1.0918833e+01   3.2498382e+02
  -1.0718818e+01   4.2996856e+02
  -1.0518799e+01   4.8995268e+02
  -1.0318775e+01   5.5493334e+02
  -1.0118746e+01   4.1993963e+02
  -9.9187127e+00   4.4492547e+02
  -9.7186744e+00   5.1990051e+02
  -9.5186313e+00   5.2488698e+02
  -9.3185835e+00   3.8490785e+02
  -9.1185308e+00   3.4990777e+02
  -8.9184732e+00   4.2987625e+02
  -8.7184107e+00   3.4489229e+02
  -8.5183434e+00   2.8490404e+02
  -8.3182711e+00   2.6490424e+02
  -8.1181938e+00   2.4490540e+02
  -7.9181116e+00   3.0487465e+02
  -7.7180243e+00   2.4989100e+02
  -7.5179321e+00   2.2989394e+02
  -7.3178348e+00   4.0980059e+02
  -7.1177324e+00   3.6981065e+02
  -6.9176248e+00   5.0472867e+02
  -6.7175122e+00   4.6973542e+02
  -6.5173944e+00   3.3480278e+02
  -6.3172714e+00   4.2973570e+02
  -6.1171431e+00   3.3478535e+02
  -5.9170097e+00   2.2984660e+02
  -5.7168709e+00   1.8986827e+02
  -5.5167268e+00   2.4482364e+02
  -5.3165774e+00   1.1491415e+02
  -5.1164226e+00   1.8985307e+02
  -4.9162625e+00   1.8984795e+02
  -4.7160969e+00   2.7477247e+02
  -4.5159258e+00   4.1464532e+02
  -4.3157492e+00   3.8466039e+02
  -4.1155671e+00   5.4949967e+02
  -3.9153794e+00   4.8954064e+02
  -3.7151862e+00   3.9461867e+02
  -3.5149873e+00   3.4965227e+02
  -3.3147827e+00   3.5963216e+02
  -3.1145724e+00   2.7471119e+02
  -2.9143564e+00   2.5971950e+02
  -2.7141346e+00   2.6470647e+02
  -2.5139071e+00   3.1963627e+02
  -2.3136736e+00   3.7955699e+02
  -2.1134343e+00   3.0962949e+02
  -1.9131890e+00   3.3958359e+02
  -1.7129378e+00   3.0461739e+02
  -1.5126806e+00   2.1971743e+02
  -1.3124174e+00   2.0972395e+02
  -1.1121481e+00   2.1970414e+02
  -9.1187260e-01   1.8474556e+02
  -7.1159099e-01   1.9971878e+02
  -5.1130318e-01   1.3979882e+02
  -3.1100912e-01   9.9853186e+00
  -1.1070877e-01   0.0000000e+00
   8.9597908e-02   0.0000000e+00
   2.8991096e-01   0.0000000e+00
   4.9023043e-01   9.9840519e+00
   6.9055637e-01   7.4877974e+01
   8.9088881e-01   2.0965151e+02
   1.0912278e+00   2.0465312e+02
   1.2915734e+00   2.2960325e+02
   1.4919256e+00   2.2460442e+02
   1.6922846e+00   3.0944465e+02
   1.8926503e+00   3.6932473e+02
   2.0930227e+00   2.9445163e+02
   2.2934020e+00   3.9924283e+02
   2.4937882e+00   4.2917128e+02
   2.6941814e+00   3.9422509e+02
   2.8945815e+00   3.2934112e+02
   3.0949886e+00   2.6945145e+02
   3.2954029e+00   2.1455560e+02
   3.4958243e+00   2.5945334e+02
   3.6962529e+00   3.4925157e+02
   3.8966887e+00   4.5401062e+02
   4.0971318e+00   4.6397197e+02
   4.2975823e+00   4.9388752e+02
   4.4980403e+00   3.9908627e+02
   4.6985056e+00   3.6415265e+02
   4.8989785e+00   2.3943385e+02
   5.0994590e+00   1.5961653e+02
   5.2999471e+00   1.7956176e+02
   5.5004430e+00   1.5960432e+02
   5.7009465e+00   2.0448513e+02
   5.9014579e+00   2.5434964e+02
   6.1019772e+00   3.3413248e+02
   6.3025044e+00   2.8923757e+02
   6.5030396e+00   3.9394581e+02
   6.7035828e+00   4.7869972e+02
   6.9041342e+00   3.9890028e+02
   7.1046938e+00   3.9888401e+02
   7.3052616e+00   4.0883929e+02
   7.5058377e+00   3.4899469e+02
   7.7064222e+00   2.6921323e+02
   7.9070151e+00   2.6920190e+02
   8.1076166e+00   2.8913052e+02
   8.3082266e+00   3.3398133e+02
   8.5088453e+00   2.7415197e+02
   8.7094726e+00   3.2398371e+02
   8.9101088e+00   4.0371588e+02
   9.1107538e+00   4.8344090e+02
   9.3114077e+00   3.8872901e+02
   9.5120706e+00   4.5349686e+02
   9.7127426e+00   5.1327546e+02
   9.9134237e+00   5.2820119e+02
   1.0114114e+01   5.5309096e+02
   1.0314814e+01   5.1320481e+02
   1.0515523e+01   5.6798662e+02
   1.0716241e+01   3.3380101e+02
   1.0916969e+01   3.6367641e+02
   1.1117706e+01   3.2380600e+02
   1.1318453e+01   3.5367876e+02
   1.1519210e+01   3.4868046e+02
   1.1719977e+01   3.0383525e+02
   1.1920754e+01   2.9385895e+02
   1.2121540e+01   3.0878559e+02
   1.2322337e+01   3.3865109e+02
   1.2523144e+01   4.1831258e+02
   1.2723961e+01   3.2367777e+02
   1.2924788e+01   3.0872295e+02
   1.3125626e+01   3.3858185e+02
   1.3326474e+01   3.9333192e+02
   1.3527333e+01   3.0369602e+02
   1.3728202e+01   3.0367992e+02
   1.3929082e+01   3.1859796e+02
   1.4129973e+01   3.3849209e+02
   1.4330875e+01   3.3847370e+02
   1.4531788e+01   3.8325070e+02
   1.4732712e+01   3.8820654e+02
   1.4933647e+01   4.1306858e+02
   1.5134593e+01   4.1802184e+02
   1.5335551e+01   3.6326033e+02
   1.5536520e+01   3.4831195e+02
   1.5737501e+01   4.5775508e+02
   1.5938494e+01   4.7265446e+02
   1.6139498e+01   4.4277671e+02
   1.6340514e+01   3.6812971e+02
   1.6541542e+01   3.2333796e+02
   1.6742582e+01   3.0839618e+02
   1.6943635e+01   3.9293268e+02
   1.7144699e+01   3.7301462e+02
   1.7345776e+01   3.4315237e+02
   1.7546865e+01   3.8291443e+02
   1.7747967e+01   3.6300010e+02
   1.7949082e+01   4.4253389e+02
   1.8150209e+01   4.9222554e+02
   1.8351349e+01   4.0767586e+02
   1.8552502e+01   4.1262088e+02
   1.8753669e+01   3.9270997e+02
   1.8954848e+01   4.2747900e+02
   1.9156041e+01   3.6780643e+02
   1.9357247e+01   3.2305166e+02
   1.9558467e+01   3.0812085e+02
   1.9759700e+01   3.0313059e+02
   1.9960947e+01   2.8323380e+02
   2.0162208e+01   3.4283832e+02
   2.0363483e+01   2.5835294e+02
   2.0564773e+01   2.5833482e+02
   2.0766076e+01   2.7321943e+02
   2.0967394e+01   2.4836359e+02
   2.1168726e+01   3.0298179e+02
   2.1370073e+01   2.9799327e+02
   2.1571434e+01   2.8307292e+02
   2.1772811e+01   2.8801788e+02
   2.1974202e+01   2.7310010e+02
   2.2175609e+01   3.5252098e+02
   2.2377030e+01   3.3760022e+02
   2.2578467e+01   3.4750315e+02
   2.2779920e+01   3.3754855e+02
   2.2981388e+01   3.4248596e+02
   2.3182872e+01   3.9705415e+02
   2.3384371e+01   3.9206009e+02
   2.3585887e+01   3.9202895e+02
   2.3787419e+01   4.5154148e+02
   2.3988967e+01   3.6715792e+02
   2.4190532e+01   4.0681753e+02
   2.4392113e+01   5.3080367e+02
   2.4593711e+01   4.5139378e+02
   2.4795325e+01   4.1167643e+02
   2.4996957e+01   4.6619670e+02
   2.5198606e+01   4.0664771e+02
   2.5400272e+01   4.0165420e+02
   2.5601955e+01   4.0657779e+02
   2.5803656e+01   5.2057259e+02
   2.6005375e+01   4.4120851e+02
   2.6207111e+01   3.9159986e+02
   2.6408866e+01   4.5599965e+02
   2.6610639e+01   3.9648575e+02
   2.6812430e+01   4.8565097e+02
   2.7014239e+01   4.8560654e+02
   2.7216067e+01   4.8556174e+02
   2.7417914e+01   4.0129430e+02
   2.7619780e+01   4.7060966e+02
   2.7821665e+01   4.5075188e+02
   2.8023569e+01   5.8443571e+02
   2.8225492e+01   5.0514160e+02
   2.8427436e+01   4.8528506e+02
   2.8629399e+01   6.2387693e+02
   2.8831381e+01   5.8915901e+02
   2.9033384e+01   5.8415001e+02
   2.9235407e+01   5.1479247e+02
   2.9437451e+01   6.3352668e+02
   2.9639515e+01   5.5922827e+02
   2.9841600e+01   5.2948032e+02
   3.0043706e+01   5.9374817e+02
   3.0245833e+01   5.9863352e+02
   3.0447981e+01   5.3920809e+02
   3.0650151e+01   5.7872151e+02
   3.0852343e+01   5.0941821e+02
   3.1054556e+01   5.1430847e+02
   3.1256791e+01   4.3019196e+02
   3.1459049e+01   4.5980988e+02
   3.1661329e+01   4.7458991e+02
   3.1863631e+01   4.2510600e+02
   3.2065956e+01   4.0528800e+02
   3.2268305e+01   5.0902349e+02
   3.2470676e+01   3.9037140e+02
   3.2673071e+01   4.7432064e+02
   3.2875489e+01   3.8534069e+02
   3.3077931e+01   5.0384794e+02
   3.3280397e+01   4.0994542e+02
   3.3482887e+01   3.8520398e+02
   3.3685402e+01   4.8391604e+02
   3.3887941e+01   3.5548705e+02
   3.4090504e+01   3.8506390e+02
   3.4293093e+01   4.2944142e+02
   3.4495707e+01   4.4419455e+02
   3.4698346e+01   4.3920402e+02
   3.4901011e+01   3.4539773e+02
   3.5103702e+01   4.0949087e+02
   3.5306419e+01   3.6504137e+02
   3.5509162e+01   4.4391176e+02
   3.5711931e+01   5.0303432e+02
   3.5914727e+01   4.3393328e+02
   3.6117550e+01   4.8317977e+02
   3.6320401e+01   3.8944996e+02
   3.6523278e+01   5.4712804e+02
   3.6726183e+01   4.6327065e+02
   3.6929116e+01   5.3712318e+02
   3.7132077e+01   4.7792429e+02
   3.7335067e+01   4.9756316e+02
   3.7538084e+01   4.6793921e+02
   3.7741131e+01   4.8757284e+02
   3.7944207e+01   4.3333619e+02
   3.8147311e+01   4.0865598e+02
   3.8350446e+01   3.5936815e+02
   3.8553610e+01   3.6915983e+02
   3.8756804e+01   2.7067728e+02
   3.8960028e+01   2.7063702e+02
   3.9163283e+01   2.5583664e+02
   3.9366568e+01   2.5087878e+02
   3.9569884e+01   1.5739015e+02
   3.9773232e+01   2.4096664e+02
   3.9976611e+01   1.3767390e+02
   4.0180022e+01   1.2782009e+02
   4.0383465e+01   1.8678457e+02
   4.0586940e+01   1.3269429e+02
   4.0790448e+01   1.2284543e+02
   4.0993989e+01   6.8782350e+01
   4.1197562e+01   4.4210037e+01
   4.1401169e+01   9.3317005e+01
   4.1604810e+01   3.9284880e+01
   4.1808485e+01   4.9097922e+01
   4.2012194e+01   4.4180711e+01
   4.2215937e+01   2.9448823e+01
   4.2419715e+01   2.4536499e+01
   4.2623528e+01   2.4532280e+01
   4.2827376e+01   2.9433632e+01
   4.3031260e+01   1.9618992e+01
   4.3235180e+01   1.9615537e+01
   4.3439137e+01   2.9418080e+01
   4.3643129e+01   2.4510679e+01
   4.3847159e+01   1.9605005e+01
   4.4051226e+01   0.0000000e+00
   4.4255330e+01   1.4698384e+01
   4.4459471e+01   1.9594224e+01
   4.4663651e+01   1.4692931e+01
   4.4867869e+01   1.9586896e+01
   4.5072126e+01   2.4478986e+01
   4.5276422e+01   1.4684590e+01
   4.5480757e+01   1.9575688e+01
   4.5685132e+01   1.4678921e+01
   4.5889546e+01   1.9568071e+01
   4.6094001e+01   0.0000000e+00
   4.6298497e+01   4.8900836e+00
   4.6503033e+01   0.0000000e+00
   4.6707611e+01   1.9552478e+01
   4.6912230e+01   9.7742522e+00
   4.7116891e+01   9.7722501e+00
   4.7321595e+01   1.4655349e+01
   4.7526341e+01   1.4652299e+01
   4.7731130e+01   4.8830754e+00
   4.7935962e+01   4.8820432e+00
   4.8140838e+01   9.7620062e+00
   4.8345758e+01   4.8799550e+00
   4.8550722e+01   0.0000000e+00
   4.8755731e+01   0.0000000e+00
   4.8960785e+01   4.8767626e+00
   4.9165885e+01   0.0000000e+00
   4.9371030e+01   4.8745936e+00
   4.9576221e+01   0.0000000e+00
   4.9781459e+01   0.0000000e+00
   4.9986744e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.10.dat <==
  -5.3208919e+01   0.0000000e+00
  -5.3004552e+01   4.8931555e+00
  -5.2800260e+01   0.0000000e+00
  -5.2596043e+01   0.0000000e+00
  -5.2391899e+01   0.0000000e+00
  -5.2187828e+01   0.0000000e+00
  -5.1983829e+01   0.0000000e+00
  -5.1779902e+01   0.0000000e+00
  -5.1576045e+01   4.9053970e+00
  -5.1372257e+01   0.0000000e+00
  -5.1168539e+01   0.0000000e+00
  -5.0964888e+01   9.8207552e+00
  -5.0761305e+01   0.0000000e+00
  -5.0557789e+01   0.0000000e+00
  -5.0354339e+01   4.9152037e+00
  -5.0150954e+01   0.0000000e+00
  -4.9947633e+01   0.0000000e+00
  -4.9744376e+01   4.9198788e+00
  -4.9541182e+01   0.0000000e+00
  -4.9338050e+01   4.9229133e+00
  -4.9134980e+01   4.9244062e+00
  -4.8931971e+01   0.0000000e+00
  -4.8729021e+01   9.8546883e+00
  -4.8526132e+01   4.9287894e+00
  -4.8323301e+01   0.0000000e+00
  -4.8120529e+01   0.0000000e+00
  -4.7917813e+01   4.9330315e+00
  -4.7715155e+01   9.8688296e+00
  -4.7512553e+01   0.0000000e+00
  -4.7310006e+01   0.0000000e+00
  -4.7107515e+01   4.9384741e+00
  -4.6905077e+01   9.8795947e+00
  -4.6702693e+01   4.9411059e+00
  -4.6500363e+01   0.0000000e+00
  -4.6298084e+01   0.0000000e+00
  -4.6095857e+01   0.0000000e+00
  -4.5893682e+01   9.8923911e+00
  -4.5691557e+01   0.0000000e+00
  -4.5489482e+01   9.8973104e+00
  -4.5287456e+01   4.9498641e+00
  -4.5085479e+01   9.9021185e+00
  -4.4883550e+01   0.0000000e+00
  -4.4681669e+01   9.9068172e+00
  -4.4479835e+01   4.9545631e+00
  -4.4278047e+01   0.0000000e+00
  -4.4076305e+01   4.9568322e+00
  -4.3874609e+01   4.9579470e+00
  -4.3672957e+01   9.9180975e+00
  -4.3471350e+01   4.9601377e+00
  -4.3269787e+01   4.9612138e+00
  -4.3068266e+01   1.4886832e+01
  -4.2866788e+01   3.4743297e+01
  -4.2665353e+01   4.9643665e+00
  -4.2463959e+01   4.9653926e+00
  -4.2262606e+01   4.9664063e+00
  -4.2061294e+01   1.4902224e+01
  -4.1860022e+01   0.0000000e+00
  -4.1658789e+01   1.9877501e+01
  -4.1457596e+01   1.4911023e+01
  -4.1256441e+01   1.4913885e+01
  -4.1055324e+01   1.9888949e+01
  -4.0854245e+01   1.9892672e+01
  -4.0653203e+01   2.9844525e+01
  -4.0452198e+01   1.9899982e+01
  -4.0251229e+01   4.4783030e+01
  -4.0050296e+01   4.4791001e+01
  -3.9849398e+01   3.9821219e+01
  -3.9648535e+01   3.4849612e+01
  -3.9447706e+01   3.9834949e+01
  -3.9246911e+01   2.9881263e+01
  -3.9046150e+01   7.9696668e+01
  -3.8845422e+01   6.4764211e+01
  -3.8644727e+01   4.9826725e+01
  -3.8444063e+01   1.0465292e+02
  -3.8243432e+01   3.9874093e+01
  -3.8042832e+01   9.4715774e+01
  -3.7842262e+01   6.9801336e+01
  -3.7641724e+01   1.2965078e+02
  -3.7441215e+01   1.1470830e+02
  -3.7240736e+01   9.4773076e+01
  -3.7040287e+01   1.4467479e+02
  -3.6839866e+01   1.0477961e+02
  -3.6639474e+01   1.2974560e+02
  -3.6439110e+01   1.4972747e+02
  -3.6238773e+01   1.6472302e+02
  -3.6038464e+01   1.9469924e+02
  -3.5838183e+01   1.8473953e+02
  -3.5637927e+01   2.1472580e+02
  -3.5437698e+01   3.0465090e+02
  -3.5237495e+01   3.1967499e+02
  -3.5037317e+01   2.5477343e+02
  -3.4837164e+01   3.2475198e+02
  -3.4637036e+01   3.5477297e+02
  -3.4436932e+01   3.5481622e+02
  -3.4236853e+01   3.4486284e+02
  -3.4036797e+01   3.8489251e+02
  -3.3836765e+01   3.7493906e+02
  -3.3636755e+01   4.0998052e+02
  -3.3436768e+01   2.9501941e+02
  -3.3236804e+01   4.5508073e+02
  -3.3036861e+01   3.6010347e+02
  -3.2836940e+01   3.7514841e+02
  -3.2637041e+01   3.6018090e+02
  -3.2437162e+01   2.9517925e+02
  -3.2237304e+01   2.8520267e+02
  -3.2037467e+01   3.9031710e+02
  -3.1837649e+01   3.2529687e+02
  -3.1637852e+01   4.0040491e+02
  -3.1438073e+01   2.9032176e+02
  -3.1238314e+01   3.5042185e+02
  -3.1038573e+01   3.4544833e+02
  -3.0838852e+01   3.3546639e+02
  -3.0639148e+01   2.9543761e+02
  -3.0439462e+01   3.2050342e+02
  -3.0239794e+01   4.2069781e+02
  -3.0040143e+01   3.2556819e+02
  -2.9840509e+01   3.6066011e+02
  -2.9640892e+01   3.7070951e+02
  -2.9441291e+01   3.0060003e+02
  -2.9241706e+01   4.3089492e+02
  -2.9042137e+01   4.1589678e+02
  -2.8842584e+01   3.8085091e+02
  -2.8643046e+01   2.7062537e+02
  -2.8443524e+01   3.9093278e+02
  -2.8244016e+01   3.9096173e+02
  -2.8044522e+01   4.0101554e+02
  -2.7845043e+01   4.6120078e+02
  -2.7645577e+01   4.0107224e+02
  -2.7446126e+01   3.9608605e+02
  -2.7246688e+01   3.7104233e+02
  -2.7047263e+01   4.6634078e+02
  -2.6847851e+01   4.7640050e+02
  -2.6648451e+01   4.3631029e+02
  -2.6449064e+01   4.9652195e+02
  -2.6249690e+01   3.9623867e+02
  -2.6050327e+01   5.2667782e+02
  -2.5850976e+01   5.2670866e+02
  -2.5651636e+01   4.2139109e+02
  -2.5452307e+01   5.6188631e+02
  -2.5252990e+01   4.4652345e+02
  -2.5053683e+01   5.2180823e+02
  -2.4854386e+01   4.8671208e+02
  -2.4655100e+01   5.4193405e+02
  -2.4455824e+01   5.2188859e+02
  -2.4256557e+01   5.6206139e+02
  -2.4057300e+01   4.5669672e+02
  -2.3858053e+01   4.7679356e+02
  -2.3658814e+01   5.9727386e+02
  -2.3459584e+01   5.1197175e+02
  -2.3260363e+01   4.5677888e+02
  -2.3061150e+01   5.3711429e+02
  -2.2861946e+01   4.1665715e+02
  -2.2662749e+01   3.8153263e+02
  -2.2463560e+01   4.5183251e+02
  -2.2264379e+01   4.7695232e+02
  -2.2065205e+01   4.6190761e+02
  -2.1866038e+01   4.0167309e+02
  -2.1666878e+01   4.1172913e+02
  -2.1467725e+01   4.4187044e+02
  -2.1268578e+01   4.6699185e+02
  -2.1069437e+01   3.8163971e+02
  -2.0870302e+01   4.7706411e+02
  -2.0671173e+01   4.3690308e+02
  -2.0472050e+01   4.7709156e+02
  -2.0272932e+01   4.1683871e+02
  -2.0073820e+01   4.9218391e+02
  -1.9874712e+01   3.9174808e+02
  -1.9675610e+01   4.0682516e+02
  -1.9476512e+01   4.3697049e+02
  -1.9277418e+01   3.7168430e+02
  -1.9078328e+01   3.7671505e+02
  -1.8879243e+01   4.8722799e+02
  -1.8680161e+01   4.5207591e+02
  -1.8481083e+01   3.8678313e+02
  -1.8282009e+01   3.4660386e+02
  -1.8082938e+01   3.5665618e+02
  -1.7883869e+01   3.5163827e+02
  -1.7684804e+01   3.5666682e+02
  -1.7485741e+01   2.9638910e+02
  -1.7286681e+01   3.5667610e+02
  -1.7087623e+01   3.3658557e+02
  -1.6888568e+01   2.9137569e+02
  -1.6689514e+01   2.9137853e+02
  -1.6490462e+01   2.9640491e+02
  -1.6291411e+01   2.5621643e+02
  -1.6092362e+01   3.3660040e+02
  -1.5893314e+01   3.4665027e+02
  -1.5694268e+01   2.9138868e+02
  -1.5495221e+01   2.7129406e+02
  -1.5296176e+01   3.8684653e+02
  -1.5097131e+01   3.6675150e+02
  -1.4898087e+01   4.4211207e+02
  -1.4699042e+01   3.8182431e+02
  -1.4499998e+01   3.4665620e+02
  -1.4300953e+01   4.4713575e+02
  -1.4101908e+01   4.5215884e+02
  -1.3902862e+01   4.5718151e+02
  -1.3703816e+01   4.1698816e+02
  -1.3504769e+01   4.9234519e+02
  -1.3305720e+01   6.4305957e+02
  -1.3106670e+01   4.1698129e+02
  -1.2907619e+01   3.8683527e+02
  -1.2708567e+01   5.3252216e+02
  -1.2509512e+01   4.8227991e+02
  -1.2310456e+01   4.5213299e+02
  -1.2111397e+01   4.5715182e+02
  -1.1912336e+01   4.7221733e+02
  -1.1713273e+01   4.6718797e+02
  -1.1514207e+01   4.9229911e+02
  -1.1315138e+01   5.2243254e+02
  -1.1116066e+01   4.3200510e+02
  -1.0916991e+01   3.7674272e+02
  -1.0717913e+01   4.7217640e+02
  -1.0518832e+01   5.0732965e+02
  -1.0319746e+01   3.3653929e+02
  -1.0120657e+01   3.5160152e+02
  -9.9215645e+00   4.5707290e+02
  -9.7224674e+00   4.2190472e+02
  -9.5233660e+00   4.2189564e+02
  -9.3242602e+00   3.7668413e+02
  -9.1251498e+00   4.2689880e+02
  -8.9260346e+00   4.7208854e+02
  -8.7269145e+00   5.3736406e+02
  -8.5277893e+00   3.7664741e+02
  -8.3286588e+00   5.1222696e+02
  -8.1295229e+00   4.3688757e+02
  -7.9303814e+00   4.9713400e+02
  -7.7312342e+00   5.2724813e+02
  -7.5320811e+00   7.0297667e+02
  -7.3329219e+00   6.9793416e+02
  -7.1337565e+00   6.3263998e+02
  -6.9345847e+00   6.2257812e+02
  -6.7354063e+00   5.9243392e+02
  -6.5362213e+00   6.0747535e+02
  -6.3370294e+00   5.5725159e+02
  -6.1378305e+00   5.0201076e+02
  -5.9386244e+00   5.2709231e+02
  -5.7394110e+00   5.1703341e+02
  -5.5401900e+00   4.7685753e+02
  -5.3409615e+00   4.3668433e+02
  -5.1417251e+00   6.2739541e+02
  -4.9424807e+00   5.2699106e+02
  -4.7432282e+00   5.4704460e+02
  -4.5439674e+00   4.0148393e+02
  -4.3446982e+00   3.9644858e+02
  -4.1454204e+00   3.4123215e+02
  -3.9461338e+00   3.2114556e+02
  -3.7468383e+00   3.4120190e+02
  -3.5475337e+00   4.3150040e+02
  -3.3482200e+00   6.6227228e+02
  -3.1488968e+00   7.9769951e+02
  -2.9495641e+00   5.9197507e+02
  -2.7502216e+00   4.7155042e+02
  -2.5508694e+00   4.0129967e+02
  -2.3515071e+00   3.5111958e+02
  -2.1521347e+00   3.4608594e+02
  -1.9527519e+00   4.0625377e+02
  -1.7533586e+00   7.5729747e+02
  -1.5539548e+00   7.1212256e+02
  -1.3545401e+00   4.6135021e+02
  -1.1551145e+00   3.0587846e+02
  -9.5567777e-01   2.0056488e+02
  -7.5622980e-01   3.0083034e+02
  -5.5677042e-01   3.9105706e+02
  -3.5729947e-01   1.7546415e+02
  -1.5781679e-01   5.0129667e+00
   4.1677760e-02   0.0000000e+00
   2.4118435e-01   0.0000000e+00
   4.4070312e-01   3.5084418e+01
   6.4023424e-01   1.8543473e+02
   8.3977786e-01   3.2073188e+02
   1.0393341e+00   2.5055589e+02
   1.2389032e+00   1.8539946e+02
   1.4384853e+00   3.8580625e+02
   1.6380804e+00   6.8137923e+02
   1.8376889e+00   9.8693222e+02
   2.0373107e+00   6.6125020e+02
   2.2369462e+00   4.2577608e+02
   2.4365954e+00   2.8049199e+02
   2.6362585e+00   3.3556528e+02
   2.8359356e+00   4.0565486e+02
   3.0356269e+00   6.7103562e+02
   3.2353326e+00   6.6598000e+02
   3.4350528e+00   7.2100866e+02
   3.6347877e+00   4.7563050e+02
   3.8345374e+00   3.4042605e+02
   4.0343021e+00   3.1537107e+02
   4.2340819e+00   3.2535821e+02
   4.4338770e+00   4.3544613e+02
   4.6336875e+00   4.6544093e+02
   4.8335137e+00   5.3046116e+02
   5.0333555e+00   6.0547870e+02
   5.2332133e+00   5.2537359e+02
   5.4330872e+00   5.6535663e+02
   5.6329772e+00   6.0533277e+02
   5.8328836e+00   5.2024342e+02
   6.0328066e+00   4.4016959e+02
   6.2327462e+00   5.7017214e+02
   6.4327026e+00   7.1515573e+02
   6.6326761e+00   6.5008636e+02
   6.8326666e+00   7.0003300e+02
   7.0326745e+00   7.7496953e+02
   7.2326998e+00   7.5490447e+02
   7.4327427e+00   6.7485521e+02
   7.6328034e+00   6.4980290e+02
   7.8328820e+00   4.9980364e+02
   8.0329786e+00   5.6972472e+02
   8.2330935e+00   5.1470442e+02
   8.4332267e+00   4.9467049e+02
   8.6333784e+00   4.6964366e+02
   8.8335489e+00   5.7950619e+02
   9.0337381e+00   4.7455094e+02
   9.2339463e+00   4.1956315e+02
   9.4341737e+00   4.9443788e+02
   9.6344204e+00   5.3933481e+02
   9.8346865e+00   5.2430238e+02
   1.0034972e+01   5.4921541e+02
   1.0235278e+01   5.6913076e+02
   1.0435603e+01   5.3912293e+02
   1.0635948e+01   6.4388792e+02
   1.0836314e+01   6.3883210e+02
   1.1036700e+01   7.6352640e+02
   1.1237107e+01   5.6884379e+02
   1.1437534e+01   5.8874250e+02
   1.1637982e+01   6.6351373e+02
   1.1838451e+01   6.1356128e+02
   1.2038941e+01   5.5364330e+02
   1.2239452e+01   7.3811274e+02
   1.2439985e+01   6.1336598e+02
   1.2640539e+01   5.7839673e+02
   1.2841116e+01   6.3317609e+02
   1.3041714e+01   5.1346474e+02
   1.3242334e+01   4.8848561e+02
   1.3442976e+01   5.1335158e+02
   1.3643640e+01   4.8339379e+02
   1.3844327e+01   4.5842521e+02
   1.4045037e+01   3.6869173e+02
   1.4245770e+01   4.2344918e+02
   1.4446525e+01   4.3834435e+02
   1.4647303e+01   4.4327455e+02
   1.4848105e+01   4.8306354e+02
   1.5048930e+01   5.9753478e+02
   1.5249779e+01   5.1780279e+02
   1.5450651e+01   7.0691659e+02
   1.5651548e+01   6.6701115e+02
   1.5852468e+01   6.1716051e+02
   1.6053412e+01   6.7680443e+02
   1.6254381e+01   6.9165036e+02
   1.6455374e+01   6.4181331e+02
   1.6656391e+01   6.7158297e+02
   1.6857434e+01   5.9688922e+02
   1.7058501e+01   6.0676230e+02
   1.7259593e+01   5.4701270e+02
   1.7460710e+01   6.0163867e+02
   1.7661853e+01   5.7173338e+02
   1.7863021e+01   5.5177716e+02
   1.8064215e+01   5.9643993e+02
   1.8265435e+01   5.6157572e+02
   1.8466680e+01   7.3045140e+02
   1.8667951e+01   7.8997786e+02
   1.8869249e+01   6.7561643e+02
   1.9070573e+01   8.0467313e+02
   1.9271924e+01   7.7973500e+02
   1.9473301e+01   6.5052091e+02
   1.9674704e+01   7.3484200e+02
   1.9876135e+01   7.6949525e+02
   2.0077593e+01   7.3960902e+02
   2.0279078e+01   5.8565159e+02
   2.0480590e+01   6.3023444e+02
   2.0682130e+01   7.2938452e+02
   2.0883698e+01   5.9037325e+02
   2.1085293e+01   6.5477764e+02
   2.1286916e+01   6.0508955e+02
   2.1488567e+01   6.0996449e+02
   2.1690246e+01   4.4129476e+02
   2.1891954e+01   5.6517463e+02
   2.2093690e+01   5.8492281e+02
   2.2295454e+01   5.5014604e+02
   2.2497248e+01   6.0953450e+02
   2.2699070e+01   5.4503420e+02
   2.2900921e+01   5.3504760e+02
   2.3102801e+01   5.0029638e+02
   2.3304711e+01   4.9031842e+02
   2.3506650e+01   5.1005498e+02
   2.3708618e+01   4.6046772e+02
   2.3910617e+01   5.3960869e+02
   2.4112645e+01   4.7518157e+02
   2.4314703e+01   4.9985653e+02
   2.4516791e+01   6.1854226e+02
   2.4718909e+01   6.2339742e+02
   2.4921058e+01   6.4309129e+02
   2.5123237e+01   5.2428773e+02
   2.5325446e+01   6.0333419e+02
   2.5527687e+01   6.2302097e+02
   2.5729958e+01   6.1798207e+02
   2.5932260e+01   6.3271672e+02
   2.6134594e+01   5.4365732e+02
   2.6336958e+01   6.6217123e+02
   2.6539354e+01   5.3360754e+02
   2.6741781e+01   4.6930399e+02
   2.6944241e+01   4.1489873e+02
   2.7146731e+01   4.0495670e+02
   2.7349254e+01   3.4070264e+02
   2.7551809e+01   3.9989211e+02
   2.7754395e+01   2.3693554e+02
   2.7957014e+01   2.3689785e+02
   2.8159666e+01   2.4672920e+02
   2.8362349e+01   2.7629244e+02
   2.8565066e+01   2.0718601e+02
   2.8767815e+01   1.4796613e+02
   2.8970597e+01   1.1835374e+02
   2.9173412e+01   1.3805694e+02
   2.9376260e+01   8.3806623e+01
   2.9579141e+01   6.9005933e+01
   2.9782055e+01   1.0349192e+02
   2.9985003e+01   5.4201129e+01
   3.0187984e+01   2.4632808e+01
   3.0390999e+01   2.9554473e+01
   3.0594048e+01   3.9399416e+01
   3.0797130e+01   4.9241060e+01
   3.1000247e+01   1.9693131e+01
   3.1203398e+01   3.4457199e+01
   3.1406582e+01   1.9686515e+01
   3.1609801e+01   1.4762395e+01
   3.1813055e+01   3.9359726e+01
   3.2016343e+01   4.9191308e+00
   3.2219665e+01   2.4591468e+01
   3.2423023e+01   1.9669817e+01
   3.2626415e+01   1.4749838e+01
   3.2829842e+01   2.4578844e+01
   3.3033304e+01   0.0000000e+00
   3.3236801e+01   1.9656299e+01
   3.3440333e+01   3.4392572e+01
   3.3643901e+01   1.4737117e+01
   3.3847504e+01   9.8230362e+00
   3.4051142e+01   4.9106618e+00
   3.4254816e+01   9.8196070e+00
   3.4458526e+01   9.8178865e+00
   3.4662272e+01   1.9632324e+01
   3.4866053e+01   4.9072170e+00
   3.5069871e+01   1.9625404e+01
   3.5273724e+01   9.8109662e+00
   3.5477614e+01   4.9046134e+00
   3.5681540e+01   4.9037420e+00
   3.5885502e+01   9.8057374e+00
   3.6089501e+01   0.0000000e+00
   3.6293536e+01   4.9011170e+00
   3.6497608e+01   0.0000000e+00
   3.6701716e+01   0.0000000e+00
   3.6905861e+01   4.8984768e+00
   3.7110043e+01   0.0000000e+00
   3.7314262e+01   0.0000000e+00
   3.7518517e+01   4.8958222e+00


==> figs/densities_time/inc0_sub0/den_8.20.dat <==
  -3.8213272e+01   0.0000000e+00
  -3.8005679e+01   4.8171051e+00
  -3.7798233e+01   0.0000000e+00
  -3.7590931e+01   0.0000000e+00
  -3.7383773e+01   0.0000000e+00
  -3.7176754e+01   4.8304813e+00
  -3.6969873e+01   0.0000000e+00
  -3.6763127e+01   4.8368560e+00
  -3.6556514e+01   0.0000000e+00
  -3.6350032e+01   4.8430281e+00
  -3.6143678e+01   0.0000000e+00
  -3.5937450e+01   0.0000000e+00
  -3.5731346e+01   1.4555750e+01
  -3.5525363e+01   0.0000000e+00
  -3.5319500e+01   4.8576029e+00
  -3.5113755e+01   9.7207515e+00
  -3.4908125e+01   4.8631026e+00
  -3.4702608e+01   0.0000000e+00
  -3.4497203e+01   9.7368411e+00
  -3.4291907e+01   4.8710128e+00
  -3.4086718e+01   9.7471223e+00
  -3.3881634e+01   0.0000000e+00
  -3.3676655e+01   9.7570576e+00
  -3.3471776e+01   4.8809491e+00
  -3.3266998e+01   9.7666556e+00
  -3.3062318e+01   4.8856654e+00
  -3.2857733e+01   4.8879625e+00
  -3.2653244e+01   4.8902196e+00
  -3.2448846e+01   9.7848742e+00
  -3.2244540e+01   1.4683847e+01
  -3.2040324e+01   0.0000000e+00
  -3.1836194e+01   1.4696574e+01
  -3.1632151e+01   4.9009225e+00
  -3.1428192e+01   1.9611801e+01
  -3.1224316e+01   2.4524707e+01
  -3.1020521e+01   9.8137931e+00
  -3.0816806e+01   1.4726449e+01
  -3.0613169e+01   2.4553504e+01
  -3.0409609e+01   1.9650204e+01
  -3.0206124e+01   1.9657468e+01
  -3.0002713e+01   1.9664597e+01
  -2.9799374e+01   2.9507391e+01
  -2.9596106e+01   4.9196150e+01
  -2.9392908e+01   5.4134291e+01
  -2.9189778e+01   5.9075418e+01
  -2.8986714e+01   6.4019442e+01
  -2.8783716e+01   4.9261625e+01
  -2.8580783e+01   6.8988108e+01
  -2.8377912e+01   7.8868022e+01
  -2.8175104e+01   9.8615021e+01
  -2.7972355e+01   1.0357665e+02
  -2.7769666e+01   1.4800989e+02
  -2.7567035e+01   1.9246797e+02
  -2.7364461e+01   1.5796675e+02
  -2.7161942e+01   1.7776146e+02
  -2.6959478e+01   1.6299190e+02
  -2.6757067e+01   2.3714167e+02
  -2.6554709e+01   2.8167850e+02
  -2.6352402e+01   2.6197786e+02
  -2.6150145e+01   4.0542467e+02
  -2.5947937e+01   3.2145116e+02
  -2.5745777e+01   3.8583298e+02
  -2.5543664e+01   5.1456351e+02
  -2.5341597e+01   5.5922018e+02
  -2.5139574e+01   5.6429455e+02
  -2.4937596e+01   4.8024987e+02
  -2.4735661e+01   4.3578336e+02
  -2.4533768e+01   5.4979573e+02
  -2.4331916e+01   5.5486178e+02
  -2.4130104e+01   5.2028645e+02
  -2.3928331e+01   5.2038766e+02
  -2.3726597e+01   5.5518569e+02
  -2.3524900e+01   5.0075153e+02
  -2.3323240e+01   5.2067773e+02
  -2.3121615e+01   5.2077001e+02
  -2.2920026e+01   5.0101783e+02
  -2.2718470e+01   4.1179708e+02
  -2.2516948e+01   5.1110956e+02
  -2.2315458e+01   5.2608088e+02
  -2.2113999e+01   6.0558435e+02
  -2.1912572e+01   5.2127944e+02
  -2.1711175e+01   4.9156541e+02
  -2.1509806e+01   4.6184076e+02
  -2.1308467e+01   5.3640725e+02
  -2.1107155e+01   5.6131845e+02
  -2.0905871e+01   4.9184074e+02
  -2.0704612e+01   5.8134247e+02
  -2.0503380e+01   5.8638596e+02
  -2.0302172e+01   5.7154873e+02
  -2.0100988e+01   5.0700003e+02
  -1.9899829e+01   6.2636762e+02
  -1.9698692e+01   5.8169338e+02
  -1.9497577e+01   5.4197949e+02
  -1.9296484e+01   7.0614095e+02
  -1.9095412e+01   6.9626797e+02
  -1.8894360e+01   5.7696617e+02
  -1.8693329e+01   7.2127853e+02
  -1.8492316e+01   7.1139756e+02
  -1.8291322e+01   7.1146314e+02
  -1.8090345e+01   6.8664809e+02
  -1.7889386e+01   7.9120634e+02
  -1.7688444e+01   7.4648341e+02
  -1.7487518e+01   5.7235013e+02
  -1.7286608e+01   6.4705491e+02
  -1.7085713e+01   7.2674707e+02
  -1.6884832e+01   7.1684360e+02
  -1.6683965e+01   6.1234668e+02
  -1.6483112e+01   5.7255774e+02
  -1.6282272e+01   5.5267842e+02
  -1.6081444e+01   5.6267154e+02
  -1.5880629e+01   6.2246138e+02
  -1.5679825e+01   6.6233676e+02
  -1.5479031e+01   5.8268903e+02
  -1.5278249e+01   7.3711530e+02
  -1.5077476e+01   7.2220986e+02
  -1.4876713e+01   6.6247234e+02
  -1.4675959e+01   6.0272774e+02
  -1.4475214e+01   6.1769802e+02
  -1.4274476e+01   6.4263148e+02
  -1.4073747e+01   6.8251100e+02
  -1.3873025e+01   5.7293163e+02
  -1.3672310e+01   6.0782666e+02
  -1.3471601e+01   3.7865836e+02
  -1.3270899e+01   4.6835478e+02
  -1.3070202e+01   5.4310759e+02
  -1.2869510e+01   4.6339754e+02
  -1.2668824e+01   4.0859700e+02
  -1.2468141e+01   4.4348715e+02
  -1.2267463e+01   5.5312451e+02
  -1.2066789e+01   5.1825241e+02
  -1.1866118e+01   5.7806045e+02
  -1.1665450e+01   5.3820224e+02
  -1.1464784e+01   7.0266217e+02
  -1.1264121e+01   6.3290150e+02
  -1.1063460e+01   6.2792410e+02
  -1.0862800e+01   5.9304415e+02
  -1.0662142e+01   7.1763779e+02
  -1.0461485e+01   7.7744457e+02
  -1.0260828e+01   7.3259424e+02
  -1.0060171e+01   7.0269347e+02
  -9.8595148e+00   6.9272613e+02
  -9.6588580e+00   6.8774138e+02
  -9.4582005e+00   6.0800136e+02
  -9.2575421e+00   5.6314623e+02
  -9.0568826e+00   6.5284701e+02
  -8.8562215e+00   6.0300687e+02
  -8.6555587e+00   6.3788594e+02
  -8.4548938e+00   5.4817764e+02
  -8.2542266e+00   4.2857031e+02
  -8.0535568e+00   5.4816430e+02
  -7.8528843e+00   4.4350849e+02
  -7.6522086e+00   6.5777776e+02
  -7.4515296e+00   6.4281760e+02
  -7.2508470e+00   5.0826534e+02
  -7.0501606e+00   6.7269137e+02
  -6.8494702e+00   7.4741982e+02
  -6.6487755e+00   7.4740394e+02
  -6.4480763e+00   7.9223049e+02
  -6.2473725e+00   8.1712428e+02
  -6.0466637e+00   8.3205134e+02
  -5.8459498e+00   7.3736804e+02
  -5.6452306e+00   6.8752770e+02
  -5.4445059e+00   7.0743665e+02
  -5.2437755e+00   6.1774407e+02
  -5.0430393e+00   7.0241424e+02
  -4.8422970e+00   6.7250401e+02
  -4.6415485e+00   7.1233403e+02
  -4.4407936e+00   6.2264979e+02
  -4.2400321e+00   5.9772430e+02
  -4.0392640e+00   5.6283825e+02
  -3.8384890e+00   4.4826295e+02
  -3.6377069e+00   4.4824732e+02
  -3.4369178e+00   5.2791696e+02
  -3.2361214e+00   6.4244170e+02
  -3.0353175e+00   8.6153733e+02
  -2.8345062e+00   8.0672725e+02
  -2.6336871e+00   6.0253260e+02
  -2.4328604e+00   4.4814743e+02
  -2.2320257e+00   3.2862857e+02
  -2.0311831e+00   2.6388823e+02
  -1.8303325e+00   4.2817880e+02
  -1.6294736e+00   1.1152111e+03
  -1.4286066e+00   7.5174094e+02
  -1.2277312e+00   3.7336579e+02
  -1.0268474e+00   2.1405411e+02
  -8.2595512e-01   4.8284589e+02
  -6.2505433e-01   4.1811683e+02
  -4.2414496e-01   3.7330264e+02
  -2.2322695e-01   3.0360643e+02
  -2.2300250e-02   4.9769394e+01
   1.7863517e-01   9.9534465e+00
   3.7957936e-01   1.9906025e+02
   5.8053234e-01   2.8862473e+02
   7.8149413e-01   3.5330099e+02
   9.8246476e-01   3.2840620e+02
   1.1834442e+00   3.0351358e+02
   1.3844326e+00   2.9852480e+02
   1.5854297e+00   5.9204811e+02
   1.7864358e+00   1.3034435e+03
   1.9874506e+00   6.2184455e+02
   2.1884743e+00   3.5319221e+02
   2.3895068e+00   3.5815107e+02
   2.5905481e+00   2.6362748e+02
   2.7915981e+00   4.3272819e+02
   2.9926568e+00   6.5652472e+02
   3.1937241e+00   8.4548788e+02
   3.3948000e+00   7.4598682e+02
   3.5958845e+00   5.5200680e+02
   3.7969775e+00   3.1826078e+02
   3.9980788e+00   4.1272720e+02
   4.1991885e+00   3.9779287e+02
   4.4003065e+00   5.3699835e+02
   4.6014326e+00   5.0714453e+02
   4.8025667e+00   6.7119379e+02
   5.0037088e+00   6.3636595e+02
   5.2048588e+00   6.2142685e+02
   5.4060165e+00   5.8660436e+02
   5.6071819e+00   5.2692970e+02
   5.8083548e+00   5.4182260e+02
   6.0095350e+00   6.6606944e+02
   6.2107224e+00   7.2569135e+02
   6.4119170e+00   7.1075484e+02
   6.6131185e+00   7.8031231e+02
   6.8143268e+00   8.0513588e+02
   7.0155417e+00   7.3553202e+02
   7.2167630e+00   7.0072087e+02
   7.4179906e+00   5.4664461e+02
   7.6192244e+00   5.5159739e+02
   7.8204640e+00   6.1618078e+02
   8.0217094e+00   4.8696775e+02
   8.2229602e+00   4.0248271e+02
   8.4242164e+00   5.1178549e+02
   8.6254777e+00   5.7139650e+02
   8.8267439e+00   4.3226338e+02
   9.0280148e+00   5.3659040e+02
   9.2292900e+00   4.7199042e+02
   9.4305695e+00   6.3096353e+02
   9.6318529e+00   5.1171629e+02
   9.8331400e+00   5.4648308e+02
   1.0034431e+01   5.9118521e+02
   1.0235724e+01   5.8620800e+02
   1.0437021e+01   6.3587743e+02
   1.0638320e+01   7.6006227e+02
   1.0839622e+01   6.1599095e+02
   1.1040926e+01   5.9611413e+02
   1.1242231e+01   6.5075216e+02
   1.1443538e+01   6.0603953e+02
   1.1644846e+01   5.3649086e+02
   1.1846155e+01   6.6067571e+02
   1.2047465e+01   6.3086905e+02
   1.2248775e+01   5.9112859e+02
   1.2450085e+01   6.1099876e+02
   1.2651394e+01   5.2655291e+02
   1.2852702e+01   4.5700994e+02
   1.3054010e+01   4.4210990e+02
   1.3255316e+01   5.1662658e+02
   1.3456620e+01   4.5701997e+02
   1.3657922e+01   3.6263936e+02
   1.3859221e+01   3.7754716e+02
   1.4060518e+01   4.2723065e+02
   1.4261811e+01   4.6698074e+02
   1.4463100e+01   4.1234164e+02
   1.4664385e+01   4.5706269e+02
   1.4865666e+01   6.7567297e+02
   1.5066942e+01   4.6205232e+02
   1.5268213e+01   6.6577035e+02
   1.5469478e+01   6.2604066e+02
   1.5670736e+01   5.2171646e+02
   1.5871989e+01   6.1117349e+02
   1.6073234e+01   6.1616378e+02
   1.6274471e+01   5.9134029e+02
   1.6475701e+01   5.5657732e+02
   1.6676923e+01   5.5660030e+02
   1.6878136e+01   4.9201632e+02
   1.7079339e+01   5.0197902e+02
   1.7280533e+01   5.6661742e+02
   1.7481717e+01   4.9705786e+02
   1.7682890e+01   4.3743396e+02
   1.7884053e+01   5.4682255e+02
   1.8085203e+01   4.9216856e+02
   1.8286342e+01   6.1151872e+02
   1.8487468e+01   5.4692069e+02
   1.8688581e+01   6.2651330e+02
   1.8889680e+01   6.1661003e+02
   1.9090766e+01   7.0616708e+02
   1.9291837e+01   6.3161749e+02
   1.9492893e+01   6.4161209e+02
   1.9693934e+01   5.5212740e+02
   1.9894958e+01   5.4719688e+02
   2.0095966e+01   6.3679056e+02
   2.0296957e+01   7.1645015e+02
   2.0497931e+01   5.9709399e+02
   2.0698886e+01   4.5283705e+02
   2.0899822e+01   5.0762263e+02
   2.1100740e+01   6.1716869e+02
   2.1301638e+01   4.8283248e+02
   2.1502515e+01   5.2768447e+02
   2.1703372e+01   5.8748303e+02
   2.1904208e+01   4.9791975e+02
   2.2105022e+01   4.9797388e+02
   2.2305813e+01   4.1336437e+02
   2.2506581e+01   4.6322018e+02
   2.2707326e+01   3.8855265e+02
   2.2908047e+01   5.4802441e+02
   2.3108744e+01   4.5840377e+02
   2.3309415e+01   4.3852802e+02
   2.3510061e+01   4.7347146e+02
   2.3710680e+01   4.2867225e+02
   2.3911273e+01   4.2374420e+02
   2.4111838e+01   4.1881598e+02
   2.4312376e+01   3.9394116e+02
   2.4512885e+01   4.2392079e+02
   2.4713365e+01   3.2422154e+02
   2.4913816e+01   3.6916808e+02
   2.5114237e+01   3.9916047e+02
   2.5314627e+01   4.5910463e+02
   2.5514986e+01   3.8431035e+02
   2.5715313e+01   4.1432214e+02
   2.5915608e+01   4.7430045e+02
   2.6115870e+01   4.0446972e+02
   2.6316099e+01   4.8444556e+02
   2.6516294e+01   4.7953234e+02
   2.6716455e+01   4.4464280e+02
   2.6916580e+01   4.7470153e+02
   2.7116671e+01   5.3975627e+02
   2.7316725e+01   3.7989677e+02
   2.7516743e+01   4.3996071e+02
   2.7716724e+01   5.0504834e+02
   2.7916667e+01   4.5512894e+02
   2.8116573e+01   5.3025103e+02
   2.8316439e+01   4.8031992e+02
   2.8516267e+01   2.9525427e+02
   2.8716055e+01   3.9041336e+02
   2.8915804e+01   3.8548525e+02
   2.9115511e+01   3.4550486e+02
   2.9315178e+01   3.0550899e+02
   2.9514803e+01   2.9555363e+02
   2.9714387e+01   2.9561566e+02
   2.9913928e+01   1.8542543e+02
   3.0113426e+01   2.3057837e+02
   3.0312881e+01   2.0556005e+02
   3.0512293e+01   1.6047224e+02
   3.0711660e+01   1.6552359e+02
   3.0910983e+01   1.6556054e+02
   3.1110261e+01   2.1076089e+02
   3.1309494e+01   1.5057772e+02
   3.1508681e+01   8.5346942e+01
   3.1707822e+01   1.1047453e+02
   3.1906916e+01   1.0547754e+02
   3.2105964e+01   1.3564584e+02
   3.2304965e+01   6.5326423e+01
   3.2503918e+01   8.0420921e+01
   3.2702823e+01   6.0330171e+01
   3.2901681e+01   4.5258562e+01
   3.3100490e+01   6.0359424e+01
   3.3299250e+01   5.0311824e+01
   3.3497962e+01   1.5097260e+01
   3.3696624e+01   6.0403976e+01
   3.3895237e+01   1.0069832e+01
   3.4093801e+01   2.5180865e+01
   3.4292314e+01   4.0299488e+01
   3.4490778e+01   5.0387043e+00
   3.4689192e+01   2.0159910e+01
   3.4887555e+01   2.0165021e+01
   3.5085868e+01   2.0170148e+01
   3.5284130e+01   1.5131467e+01
   3.5482342e+01   1.0090222e+01
   3.5680503e+01   2.0185608e+01
   3.5878613e+01   2.5238477e+01
   3.6076672e+01   2.0195961e+01
   3.6274681e+01   1.5150859e+01
   3.6472639e+01   5.0515829e+00
   3.6670546e+01   1.0105759e+01
   3.6868402e+01   2.0216702e+01
   3.7066207e+01   5.0554703e+00
   3.7263962e+01   5.0567634e+00
   3.7461667e+01   1.5174163e+01
   3.7659321e+01   3.0356052e+01
   3.7856925e+01   1.0121252e+01
   3.8054479e+01   5.0619058e+00
   3.8251983e+01   1.0126361e+01
   3.8449438e+01   1.5193349e+01
   3.8646844e+01   1.0131425e+01
   3.8844201e+01   1.5200904e+01
   3.9041509e+01   1.0136431e+01
   3.9238769e+01   1.0138909e+01
   3.9435981e+01   0.0000000e+00
   3.9633145e+01   0.0000000e+00
   3.9830263e+01   1.5219335e+01
   4.0027334e+01   5.0743081e+00
   4.0224359e+01   5.0754918e+00
   4.0421339e+01   1.0153324e+01
   4.0618274e+01   5.0778173e+00
   4.0815165e+01   1.5236872e+01
   4.1012012e+01   1.0160162e+01
   4.1208817e+01   5.0811874e+00
   4.1405579e+01   1.0164551e+01
   4.1602300e+01   0.0000000e+00
   4.1798980e+01   5.0843930e+00
   4.1995621e+01   5.0854203e+00
   4.2192222e+01   0.0000000e+00
   4.2388786e+01   0.0000000e+00
   4.2585313e+01   5.0883638e+00
   4.2781804e+01   5.0892952e+00
   4.2978260e+01   0.0000000e+00
   4.3174682e+01   0.0000000e+00
   4.3371071e+01   0.0000000e+00
   4.3567429e+01   0.0000000e+00
   4.3763757e+01   5.0935280e+00
   4.3960055e+01   0.0000000e+00
   4.4156326e+01   0.0000000e+00
   4.4352571e+01   0.0000000e+00
   4.4548790e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.30.dat <==
  -4.1872271e+01   4.9197886e+00
  -4.1669012e+01   0.0000000e+00
  -4.1465755e+01   0.0000000e+00
  -4.1262499e+01   4.9199185e+00
  -4.1059246e+01   4.9199692e+00
  -4.0855995e+01   4.9200234e+00
  -4.0652746e+01   0.0000000e+00
  -4.0449500e+01   4.9201429e+00
  -4.0246257e+01   4.9202081e+00
  -4.0043016e+01   9.8405540e+00
  -3.9839779e+01   9.8406990e+00
  -3.9636544e+01   0.0000000e+00
  -3.9433313e+01   4.9205054e+00
  -3.9230085e+01   4.9205888e+00
  -3.9026861e+01   1.4762028e+01
  -3.8823641e+01   9.8415331e+00
  -3.8620424e+01   4.9208609e+00
  -3.8417212e+01   4.9209588e+00
  -3.8214004e+01   9.8421207e+00
  -3.8010800e+01   4.9211655e+00
  -3.7807600e+01   9.8425486e+00
  -3.7604406e+01   0.0000000e+00
  -3.7401216e+01   2.4607514e+01
  -3.7198031e+01   0.0000000e+00
  -3.6994851e+01   1.4765237e+01
  -3.6791676e+01   4.9218723e+00
  -3.6588507e+01   2.4610014e+01
  -3.6385343e+01   4.9221367e+00
  -3.6182185e+01   2.9533646e+01
  -3.5979032e+01   4.9224154e+00
  -3.5775886e+01   9.8451202e+00
  -3.5572746e+01   2.4613542e+01
  -3.5369612e+01   2.4614301e+01
  -3.5166484e+01   1.9692063e+01
  -3.4963363e+01   3.9385397e+01
  -3.4760249e+01   3.9386697e+01
  -3.4557142e+01   4.9235031e+01
  -3.4354041e+01   5.4160400e+01
  -3.4150948e+01   5.4162304e+01
  -3.3947862e+01   4.4316202e+01
  -3.3744783e+01   8.3711445e+01
  -3.3541712e+01   7.8790181e+01
  -3.3338649e+01   8.3717750e+01
  -3.3135594e+01   1.1819434e+02
  -3.2932546e+01   1.4282379e+02
  -3.2729507e+01   1.4282953e+02
  -3.2526476e+01   1.8716357e+02
  -3.2323454e+01   1.5761798e+02
  -3.2120440e+01   1.7732772e+02
  -3.1917434e+01   2.1181721e+02
  -3.1714438e+01   2.9557179e+02
  -3.1511451e+01   3.1529056e+02
  -3.1308473e+01   3.2515804e+02
  -3.1105504e+01   3.6951467e+02
  -3.0902544e+01   3.7938601e+02
  -3.0699594e+01   5.0258697e+02
  -3.0496654e+01   5.1246612e+02
  -3.0293723e+01   4.7306859e+02
  -3.0090803e+01   5.4701247e+02
  -2.9887893e+01   4.5833060e+02
  -2.9684993e+01   6.0128129e+02
  -2.9482103e+01   5.0273635e+02
  -2.9279224e+01   5.8162715e+02
  -2.9076356e+01   4.8800098e+02
  -2.8873498e+01   5.7675916e+02
  -2.8670651e+01   5.7186044e+02
  -2.8467816e+01   5.1273046e+02
  -2.8264991e+01   5.1768918e+02
  -2.8062178e+01   5.0785685e+02
  -2.7859377e+01   5.0788561e+02
  -2.7656587e+01   4.9312107e+02
  -2.7453808e+01   5.6712209e+02
  -2.7251042e+01   4.8824676e+02
  -2.7048288e+01   4.6361530e+02
  -2.6845546e+01   5.2283156e+02
  -2.6642816e+01   5.0806521e+02
  -2.6440098e+01   5.0809632e+02
  -2.6237393e+01   5.2292759e+02
  -2.6034701e+01   5.6242898e+02
  -2.5832022e+01   5.4766281e+02
  -2.5629355e+01   4.6381611e+02
  -2.5426702e+01   5.1812585e+02
  -2.5224061e+01   5.9711721e+02
  -2.5021434e+01   5.0832326e+02
  -2.4818821e+01   6.1200258e+02
  -2.4616221e+01   5.8736439e+02
  -2.4413635e+01   5.8740410e+02
  -2.4211062e+01   6.0719020e+02
  -2.4008504e+01   6.1710569e+02
  -2.3805959e+01   6.7639482e+02
  -2.3603429e+01   6.0731674e+02
  -2.3400913e+01   6.5180063e+02
  -2.3198412e+01   7.0122946e+02
  -2.2995925e+01   7.2597285e+02
  -2.2793452e+01   6.3218547e+02
  -2.2590995e+01   5.9271722e+02
  -2.2388553e+01   6.1745929e+02
  -2.2186125e+01   7.6570642e+02
  -2.1983713e+01   7.0153844e+02
  -2.1781316e+01   5.6819023e+02
  -2.1578934e+01   6.0776275e+02
  -2.1376568e+01   5.7321858e+02
  -2.1174218e+01   5.0407598e+02
  -2.0971883e+01   5.6342289e+02
  -2.0769564e+01   5.5358169e+02
  -2.0567261e+01   6.1294244e+02
  -2.0364975e+01   5.5366948e+02
  -2.0162704e+01   6.3281583e+02
  -1.9960450e+01   5.8836845e+02
  -1.9758212e+01   6.4775236e+02
  -1.9555991e+01   6.9231108e+02
  -1.9353786e+01   5.1433060e+02
  -1.9151598e+01   5.8361580e+02
  -1.8949427e+01   5.8861084e+02
  -1.8747274e+01   5.5403322e+02
  -1.8545137e+01   5.5902722e+02
  -1.8343017e+01   5.5907480e+02
  -1.8140915e+01   3.5625516e+02
  -1.7938830e+01   3.9092477e+02
  -1.7736762e+01   5.4437282e+02
  -1.7534713e+01   4.3058697e+02
  -1.7332681e+01   3.5142940e+02
  -1.7130666e+01   3.8116130e+02
  -1.6928670e+01   4.0594807e+02
  -1.6726692e+01   4.0598433e+02
  -1.6524732e+01   4.8029288e+02
  -1.6322790e+01   5.0014394e+02
  -1.6120866e+01   5.5466542e+02
  -1.5918961e+01   4.7547091e+02
  -1.5717075e+01   5.8448665e+02
  -1.5515207e+01   5.6472566e+02
  -1.5313358e+01   5.2019031e+02
  -1.5111527e+01   5.4005744e+02
  -1.4909716e+01   4.9551198e+02
  -1.4707923e+01   6.3431509e+02
  -1.4506150e+01   6.1455092e+02
  -1.4304396e+01   5.7991369e+02
  -1.4102661e+01   5.9979714e+02
  -1.3900945e+01   4.6600287e+02
  -1.3699249e+01   5.8503878e+02
  -1.3497573e+01   6.3467988e+02
  -1.3295916e+01   4.6117952e+02
  -1.3094279e+01   4.4634643e+02
  -1.2892662e+01   5.5054804e+02
  -1.2691064e+01   5.1091933e+02
  -1.2489487e+01   5.8042222e+02
  -1.2287930e+01   4.0187078e+02
  -1.2086392e+01   3.4733046e+02
  -1.1884875e+01   4.7142439e+02
  -1.1683379e+01   4.2184329e+02
  -1.1481903e+01   3.7721571e+02
  -1.1280447e+01   3.2761536e+02
  -1.1079012e+01   4.8650880e+02
  -1.0877597e+01   4.7166398e+02
  -1.0676203e+01   4.4688550e+02
  -1.0474830e+01   4.7672706e+02
  -1.0273478e+01   4.5691075e+02
  -1.0072147e+01   5.3146231e+02
  -9.8708362e+00   5.7622485e+02
  -9.6695470e+00   6.5577278e+02
  -9.4682789e+00   5.7137721e+02
  -9.2670320e+00   7.1057003e+02
  -9.0658064e+00   6.0131515e+02
  -8.8646022e+00   5.5664829e+02
  -8.6634193e+00   4.9208970e+02
  -8.4622580e+00   5.9156493e+02
  -8.2611182e+00   5.0213830e+02
  -8.0600000e+00   4.3755364e+02
  -7.8589035e+00   4.5251901e+02
  -7.6578287e+00   4.6748774e+02
  -7.4567757e+00   4.7251223e+02
  -7.2557445e+00   4.4769182e+02
  -7.0547353e+00   5.3728875e+02
  -6.8537480e+00   4.8759308e+02
  -6.6527828e+00   5.0755045e+02
  -6.4518396e+00   4.7277050e+02
  -6.2509186e+00   4.0812055e+02
  -6.0500197e+00   3.4345644e+02
  -5.8491431e+00   3.0864720e+02
  -5.6482888e+00   3.3855385e+02
  -5.4474569e+00   4.0332223e+02
  -5.2466473e+00   4.0336720e+02
  -5.0458601e+00   5.6278502e+02
  -4.8450955e+00   6.0269569e+02
  -4.6443533e+00   6.2268939e+02
  -4.4436338e+00   4.7329715e+02
  -4.2429368e+00   4.2850676e+02
  -4.0422625e+00   2.5912636e+02
  -3.8416109e+00   2.1430181e+02
  -3.6409820e+00   1.5451416e+02
  -3.4403760e+00   2.1435043e+02
  -3.2397927e+00   1.4457836e+02
  -3.0392323e+00   2.3434334e+02
  -2.8386947e+00   5.0364635e+02
  -2.6381801e+00   7.0319062e+02
  -2.4376884e+00   5.5363896e+02
  -2.2372198e+00   3.4918171e+02
  -2.0367741e+00   3.1928850e+02
  -1.8363514e+00   3.0435684e+02
  -1.6359519e+00   4.0419249e+02
  -1.4355754e+00   2.5951151e+02
  -1.2352220e+00   2.7451500e+02
  -1.0348918e+00   2.6955495e+02
  -8.3458480e-01   2.3963212e+02
  -6.3430095e-01   1.7475198e+02
  -4.3404030e-01   2.3469414e+02
  -2.3380289e-01   1.6979844e+02
  -3.3588721e-02   9.9893030e+00
   1.6660218e-01   2.9971391e+01
   3.6676981e-01   9.9916256e+01
   5.6691415e-01   2.2983413e+02
   7.6703518e-01   1.8488811e+02
   9.6713290e-01   1.8490966e+02
   1.1672073e+00   2.0492378e+02
   1.3672583e+00   1.8995151e+02
   1.5672861e+00   2.2996813e+02
   1.7672904e+00   2.6499421e+02
   1.9672714e+00   2.2002088e+02
   2.1672291e+00   3.3006988e+02
   2.3671634e+00   2.7509036e+02
   2.5670744e+00   3.7516706e+02
   2.7669619e+00   5.9533462e+02
   2.9668262e+00   6.7045514e+02
   3.1666670e+00   5.5544192e+02
   3.3664846e+00   1.9517807e+02
   3.5662788e+00   2.0521117e+02
   3.7660496e+00   1.7520073e+02
   3.9657971e+00   2.2528439e+02
   4.1655214e+00   1.7023474e+02
   4.3652223e+00   2.3535195e+02
   4.5648999e+00   1.9531483e+02
   4.7645542e+00   2.9551072e+02
   4.9641853e+00   3.8571147e+02
   5.1637932e+00   4.7092337e+02
   5.3633778e+00   5.2108222e+02
   5.5629392e+00   5.0109885e+02
   5.7624775e+00   4.3600665e+02
   5.9619926e+00   4.1099649e+02
   6.1614845e+00   2.2056027e+02
   6.3609534e+00   2.1055919e+02
   6.5603991e+00   2.7576418e+02
   6.7598219e+00   2.3066579e+02
   6.9592216e+00   2.4573758e+02
   7.1585983e+00   2.2570338e+02
   7.3579520e+00   3.5615078e+02
   7.5572829e+00   3.6120852e+02
   7.7565909e+00   3.9637151e+02
   7.9558760e+00   4.5663217e+02
   8.1551383e+00   4.0148081e+02
   8.3543779e+00   3.4631676e+02
   8.5535947e+00   3.6141522e+02
   8.7527889e+00   3.2631477e+02
   8.9519604e+00   3.7655981e+02
   9.1511094e+00   3.2136747e+02
   9.3502358e+00   2.6616255e+02
   9.5493398e+00   3.2646262e+02
   9.7484213e+00   4.0184541e+02
   9.9474805e+00   3.6170152e+02
   1.0146517e+01   3.7179047e+02
   1.0345532e+01   4.3715390e+02
   1.0544524e+01   3.9197481e+02
   1.0743495e+01   4.3222545e+02
   1.0942443e+01   5.4285499e+02
   1.1141369e+01   4.7756418e+02
   1.1340273e+01   4.6756179e+02
   1.1539155e+01   4.0224794e+02
   1.1738016e+01   5.5818024e+02
   1.1936855e+01   3.3695645e+02
   1.2135672e+01   4.2752866e+02
   1.2334467e+01   3.0684802e+02
   1.2533241e+01   3.1191209e+02
   1.2731994e+01   3.2703989e+02
   1.2930725e+01   3.2707506e+02
   1.3129435e+01   2.5162315e+02
   1.3328123e+01   2.7681500e+02
   1.3526791e+01   2.3154262e+02
   1.3725437e+01   2.5170341e+02
   1.3924063e+01   2.5676456e+02
   1.4122668e+01   2.6686178e+02
   1.4321251e+01   3.5753147e+02
   1.4519815e+01   2.8202602e+02
   1.4718357e+01   2.7198185e+02
   1.4916880e+01   2.5186103e+02
   1.5115381e+01   2.8715107e+02
   1.5313863e+01   2.4687440e+02
   1.5512324e+01   2.9224840e+02
   1.5710765e+01   2.6708160e+02
   1.5909187e+01   3.8806328e+02
   1.6107588e+01   3.3265899e+02
   1.6305970e+01   2.8732502e+02
   1.6504332e+01   3.5289025e+02
   1.6702674e+01   3.9325931e+02
   1.6900997e+01   3.2774820e+02
   1.7099301e+01   3.0256626e+02
   1.7297585e+01   3.9841747e+02
   1.7495850e+01   3.3288713e+02
   1.7694097e+01   3.1778627e+02
   1.7892325e+01   4.1871058e+02
   1.8090533e+01   3.9856937e+02
   1.8288724e+01   3.2796756e+02
   1.8486896e+01   3.2799810e+02
   1.8685049e+01   2.9774887e+02
   1.8883185e+01   3.2805853e+02
   1.9081302e+01   2.6751825e+02
   1.9279401e+01   2.4230259e+02
   1.9477483e+01   3.3319597e+02
   1.9675547e+01   3.0798127e+02
   1.9873593e+01   3.1305780e+02
   2.0071623e+01   4.5952833e+02
   2.0269634e+01   2.5251003e+02
   2.0467629e+01   3.1313941e+02
   2.0665607e+01   2.7780869e+02
   2.0863569e+01   3.9906807e+02
   2.1061513e+01   2.2228441e+02
   2.1259441e+01   3.4355899e+02
   2.1457353e+01   3.1327075e+02
   2.1655249e+01   3.3350894e+02
   2.1853129e+01   3.2848228e+02
   2.2050993e+01   2.5775284e+02
   2.2248841e+01   2.6282759e+02
   2.2446674e+01   2.3757429e+02
   2.2644491e+01   2.5781332e+02
   2.2842294e+01   2.0222199e+02
   2.3040081e+01   2.1740508e+02
   2.3237854e+01   2.1742133e+02
   2.3435612e+01   2.2755075e+02
   2.3633356e+01   1.8205388e+02
   2.3831085e+01   1.5172249e+02
   2.4028801e+01   2.0231104e+02
   2.4226502e+01   2.0738337e+02
   2.4424190e+01   2.4786557e+02
   2.4621864e+01   1.8717658e+02
   2.4819525e+01   2.3272168e+02
   2.5017173e+01   2.5803462e+02
   2.5214808e+01   1.3661549e+02
   2.5412430e+01   2.4794777e+02
   2.5610040e+01   3.0362874e+02
   2.5807637e+01   2.0243177e+02
   2.6005223e+01   2.3787191e+02
   2.6202796e+01   2.6319328e+02
   2.6400358e+01   2.3790031e+02
   2.6597908e+01   2.9865817e+02
   2.6795447e+01   2.6323916e+02
   2.6992975e+01   1.8731527e+02
   2.7190492e+01   2.7339404e+02
   2.7387999e+01   2.5821936e+02
   2.7585495e+01   2.8354990e+02
   2.7782981e+01   2.7850085e+02
   2.7980457e+01   2.9877050e+02
   2.8177923e+01   2.8865689e+02
   2.8375380e+01   3.1399275e+02
   2.8572827e+01   2.6336110e+02
   2.8770266e+01   3.3934615e+02
   2.8967696e+01   2.7351503e+02
   2.9165117e+01   3.7989843e+02
   2.9362530e+01   3.2419362e+02
   2.9559935e+01   2.1782648e+02
   2.9757332e+01   2.8875816e+02
   2.9954721e+01   2.8876922e+02
   3.0152103e+01   2.4318309e+02
   3.0349478e+01   2.6345777e+02
   3.0546847e+01   2.7866687e+02
   3.0744208e+01   3.3947818e+02
   3.0941564e+01   2.8375200e+02
   3.1138913e+01   3.0402929e+02
   3.1336257e+01   2.8883627e+02
   3.1533595e+01   2.7870943e+02
   3.1730928e+01   3.0912229e+02
   3.1928256e+01   3.0913006e+02
   3.2125579e+01   2.7366262e+02
   3.2322898e+01   2.2805729e+02
   3.2520213e+01   3.5983126e+02
   3.2717523e+01   3.0408870e+02
   3.2914831e+01   2.6861655e+02
   3.3112135e+01   3.1930425e+02
   3.3309436e+01   3.2944590e+02
   3.3506734e+01   3.1931350e+02
   3.3704030e+01   3.5479714e+02
   3.3901323e+01   2.9397795e+02
   3.4098615e+01   2.8891205e+02
   3.4295906e+01   2.8891430e+02
   3.4493195e+01   3.0919093e+02
   3.4690483e+01   3.2439858e+02
   3.4887770e+01   3.2439962e+02
   3.5085058e+01   3.4974391e+02
   3.5282345e+01   3.0412515e+02
   3.5479632e+01   3.4974340e+02
   3.5676920e+01   3.3960485e+02
   3.5874210e+01   3.2946584e+02
   3.6071500e+01   4.0042517e+02
   3.6268792e+01   3.1425523e+02
   3.6466085e+01   3.7507521e+02
   3.6663381e+01   3.7507099e+02
   3.6860680e+01   2.6862845e+02
   3.7057981e+01   3.5985550e+02
   3.7255286e+01   2.9902998e+02
   3.7452594e+01   3.6997959e+02
   3.7649906e+01   3.3956361e+02
   3.7847223e+01   2.9394429e+02
   3.8044543e+01   4.0036311e+02
   3.8241869e+01   3.1926895e+02
   3.8439200e+01   3.3446331e+02
   3.8636537e+01   3.2431882e+02
   3.8833880e+01   3.8004962e+02
   3.9031229e+01   3.0909712e+02
   3.9228584e+01   2.8375168e+02
   3.9425947e+01   2.8880837e+02
   3.9623317e+01   2.6346441e+02
   3.9820695e+01   2.7358689e+02
   4.0018081e+01   2.3304589e+02
   4.0215475e+01   3.2928978e+02
   4.0412879e+01   2.0263075e+02
   4.0610292e+01   2.7860422e+02
   4.0807714e+01   2.8365591e+02
   4.1005146e+01   2.6338141e+02
   4.1202589e+01   2.8869135e+02
   4.1400042e+01   2.5828869e+02
   4.1597507e+01   2.2788889e+02
   4.1794983e+01   2.8357847e+02
   4.1992471e+01   2.2786177e+02
   4.2189972e+01   1.8734130e+02
   4.2387485e+01   3.1390302e+02
   4.2585011e+01   2.3794291e+02
   4.2782551e+01   3.0373608e+02
   4.2980105e+01   3.0877655e+02
   4.3177673e+01   2.2776943e+02
   4.3375256e+01   2.7330290e+02
   4.3572855e+01   2.0243104e+02
   4.3770468e+01   2.1253583e+02
   4.3968098e+01   2.4287842e+02
   4.4165744e+01   1.5684594e+02
   4.4363407e+01   2.2766019e+02
   4.4561088e+01   2.2764029e+02
   4.4758786e+01   2.3773635e+02
   4.4956502e+01   2.6806109e+02
   4.5154236e+01   1.9217671e+02
   4.5351990e+01   2.4778300e+02
   4.5549763e+01   2.6798385e+02
   4.5747556e+01   1.4156215e+02
   4.5945369e+01   2.6287413e+02
   4.6143203e+01   3.0328448e+02
   4.6341059e+01   2.2743898e+02
   4.6538936e+01   2.5268232e+02
   4.6736835e+01   1.7180478e+02
   4.6934756e+01   1.7683770e+02
   4.7132701e+01   2.4754398e+02
   4.7330669e+01   1.9700143e+02
   4.7528661e+01   2.6263681e+02
   4.7726678e+01   1.9695332e+02
   4.7924719e+01   2.4237364e+02
   4.8122786e+01   2.3224501e+02
   4.8320878e+01   2.6250362e+02
   4.8518997e+01   2.1704149e+02
   4.8717142e+01   2.0691857e+02
   4.8915315e+01   3.0276602e+02
   4.9113516e+01   2.5731510e+02
   4.9311745e+01   1.6647430e+02
   4.9510002e+01   2.7237305e+02
   4.9708289e+01   2.8241934e+02
   4.9906605e+01   2.5716482e+02
   5.0104952e+01   2.5208399e+02
   5.0303329e+01   2.9237220e+02
   5.0501738e+01   2.6208559e+02
   5.0700178e+01   2.3180792e+02
   5.0898650e+01   2.0657788e+02
   5.1097155e+01   2.8210867e+02
   5.1295693e+01   3.0220872e+02
   5.1494265e+01   2.2661803e+02
   5.1692872e+01   1.7119299e+02
   5.1891513e+01   1.8123144e+02
   5.2090189e+01   1.9629919e+02
   5.2288901e+01   2.0632862e+02
   5.2487650e+01   1.8616495e+02
   5.2686435e+01   2.0122208e+02
   5.2885258e+01   2.1627305e+02
   5.3084118e+01   1.9611721e+02
   5.3283018e+01   1.9607928e+02
   5.3481956e+01   1.7090739e+02
   5.3680933e+01   1.2564222e+02
   5.3879951e+01   1.4069093e+02
   5.4079010e+01   1.1052031e+02
   5.4278109e+01   1.1552005e+02
   5.4477251e+01   1.0043116e+02
   5.4676434e+01   1.5061475e+02
   5.4875661e+01   1.0038823e+02
   5.5074931e+01   7.0256454e+01
   5.5274245e+01   8.0275374e+01
   5.5473603e+01   1.1035398e+02
   5.5673007e+01   8.0239282e+01
   5.5872456e+01   9.0248518e+01
   5.6071952e+01   6.5164374e+01
   5.6271494e+01   8.5194953e+01
   5.6471084e+01   1.0521583e+02
   5.6670721e+01   7.5136099e+01
   5.6870408e+01   7.0109969e+01
   5.7070143e+01   6.0079471e+01
   5.7269928e+01   6.5069889e+01
   5.7469764e+01   6.5053501e+01
   5.7669650e+01   3.5019884e+01
   5.7869588e+01   4.5013964e+01
   5.8069578e+01   5.0002482e+01
   5.8269621e+01   7.4983957e+01
   5.8469717e+01   3.9980787e+01
   5.8669867e+01   2.9977512e+01
   5.8870072e+01   2.9969346e+01
   5.9070332e+01   5.4928672e+01
   5.9270647e+01   1.9968503e+01
   5.9471019e+01   2.9944328e+01
   5.9671448e+01   2.4946511e+01
   5.9871934e+01   3.9902949e+01
   6.0072479e+01   1.4959261e+01
   6.0273082e+01   4.9849573e+00
   6.0473745e+01   1.4950438e+01
   6.0674468e+01   2.4909935e+01
   6.0875252e+01   1.9921918e+01
   6.1076098e+01   1.9915830e+01
   6.1277005e+01   9.9548407e+00
   6.1477975e+01   1.4927605e+01
   6.1679008e+01   4.9743015e+00
   6.1880105e+01   1.4918159e+01
   6.2081267e+01   1.9884491e+01
   6.2282494e+01   9.9390216e+00
   6.2483787e+01   0.0000000e+00
   6.2685147e+01   4.9662417e+00
   6.2886573e+01   9.9291691e+00
   6.3088068e+01   4.9629122e+00
   6.3289631e+01   9.9224493e+00
   6.3491263e+01   9.9190439e+00
   6.3692966e+01   1.9831216e+01
   6.3894738e+01   0.0000000e+00
   6.4096582e+01   9.9086444e+00
   6.4298498e+01   1.4857675e+01
   6.4500487e+01   9.9015583e+00
   6.4702548e+01   9.8979692e+00
   6.4904684e+01   9.8943493e+00
   6.5106894e+01   1.4836048e+01
   6.5309179e+01   9.8870171e+00
   6.5511541e+01   4.9416523e+00
   6.5713979e+01   9.8795611e+00
   6.5916495e+01   4.9378933e+00
   6.6119088e+01   0.0000000e+00
   6.6321760e+01   0.0000000e+00
   6.6524512e+01   1.4796415e+01
   6.6727344e+01   1.4790567e+01
   6.6930257e+01   2.4641119e+01
   6.7133252e+01   9.8524864e+00
   6.7336328e+01   4.9242469e+00
   6.7539488e+01   9.8444699e+00
   6.7742732e+01   4.9202073e+00
   6.7946059e+01   4.9181640e+00
   6.8149472e+01   0.0000000e+00
   6.8352971e+01   4.9140302e+00
   6.8556557e+01   0.0000000e+00
   6.8760230e+01   1.4729501e+01
   6.8963991e+01   4.9077116e+00
   6.9167841e+01   1.4716722e+01
   6.9371780e+01   4.9034204e+00
   6.9575809e+01   0.0000000e+00
   6.9779930e+01   0.0000000e+00
   6.9984142e+01   9.7937301e+00
   7.0188447e+01   0.0000000e+00
   7.0392845e+01   4.8924157e+00
   7.0597337e+01   4.8901674e+00
   7.0801924e+01   4.8879031e+00
   7.1006606e+01   4.8856230e+00
   7.1211384e+01   0.0000000e+00
   7.1416260e+01   1.4643046e+01
   7.1621233e+01   4.8786876e+00
   7.1826305e+01   4.8763441e+00
   7.2031475e+01   1.4621954e+01
   7.2236746e+01   0.0000000e+00
   7.2442118e+01   0.0000000e+00
   7.2647592e+01   9.7336223e+00
   7.2853167e+01   4.8643882e+00
   7.3058846e+01   0.0000000e+00
   7.3264629e+01   0.0000000e+00
   7.3470516e+01   0.0000000e+00
   7.3676509e+01   0.0000000e+00
   7.3882608e+01   0.0000000e+00
   7.4088814e+01   0.0000000e+00
   7.4295128e+01   9.6939662e+00
   7.4501551e+01   0.0000000e+00
   7.4708083e+01   0.0000000e+00
   7.4914725e+01   0.0000000e+00
   7.5121478e+01   0.0000000e+00
   7.5328342e+01   0.0000000e+00
   7.5535320e+01   0.0000000e+00
   7.5742411e+01   4.8288007e+00
   7.5949616e+01   0.0000000e+00
   7.6156935e+01   0.0000000e+00
   7.6364371e+01   0.0000000e+00
   7.6571923e+01   0.0000000e+00
   7.6779593e+01   0.0000000e+00
   7.6987381e+01   4.8125988e+00


==> figs/densities_time/inc0_sub0/den_8.40.dat <==
  -7.3180518e+01   5.0806596e+00
  -7.2983715e+01   0.0000000e+00
  -7.2786935e+01   0.0000000e+00
  -7.2590176e+01   0.0000000e+00
  -7.2393440e+01   0.0000000e+00
  -7.2196727e+01   5.0835318e+00
  -7.2000036e+01   5.0841092e+00
  -7.1803367e+01   0.0000000e+00
  -7.1606720e+01   5.0852667e+00
  -7.1410096e+01   0.0000000e+00
  -7.1213494e+01   5.0864276e+00
  -7.1016915e+01   0.0000000e+00
  -7.0820359e+01   5.0875917e+00
  -7.0623824e+01   1.0176350e+01
  -7.0427313e+01   0.0000000e+00
  -7.0230824e+01   5.0893432e+00
  -7.0034357e+01   5.0899283e+00
  -6.9837914e+01   5.0905140e+00
  -6.9641492e+01   5.0911004e+00
  -6.9445094e+01   0.0000000e+00
  -6.9248718e+01   0.0000000e+00
  -6.9052365e+01   5.0928624e+00
  -6.8856034e+01   2.0373803e+01
  -6.8659726e+01   0.0000000e+00
  -6.8463441e+01   5.0946284e+00
  -6.8267179e+01   5.0952179e+00
  -6.8070939e+01   5.0958076e+00
  -6.7874722e+01   5.0963976e+00
  -6.7678528e+01   5.0969879e+00
  -6.7482356e+01   0.0000000e+00
  -6.7286207e+01   5.0981690e+00
  -6.7090081e+01   5.0987598e+00
  -6.6893978e+01   1.0198702e+01
  -6.6697897e+01   5.0999418e+00
  -6.6501839e+01   1.0201066e+01
  -6.6305804e+01   5.1011240e+00
  -6.6109791e+01   0.0000000e+00
  -6.5913801e+01   1.5306918e+01
  -6.5717834e+01   0.0000000e+00
  -6.5521890e+01   5.1034880e+00
  -6.5325968e+01   1.5312236e+01
  -6.5130069e+01   1.0209339e+01
  -6.4934193e+01   2.0421039e+01
  -6.4738339e+01   1.0211700e+01
  -6.4542508e+01   1.0212879e+01
  -6.4346699e+01   5.1070292e+00
  -6.4150913e+01   2.0430473e+01
  -6.3955150e+01   1.0216414e+01
  -6.3759409e+01   2.0435182e+01
  -6.3563691e+01   1.0218767e+01
  -6.3367995e+01   1.5329913e+01
  -6.3172321e+01   2.0442232e+01
  -6.2976671e+01   2.5555723e+01
  -6.2781042e+01   3.0670382e+01
  -6.2585436e+01   3.0673894e+01
  -6.2389852e+01   3.0677402e+01
  -6.2194291e+01   3.5794390e+01
  -6.1998752e+01   3.5798473e+01
  -6.1803235e+01   1.0229300e+01
  -6.1607741e+01   5.1152318e+01
  -6.1412268e+01   5.1158127e+01
  -6.1216818e+01   5.1163928e+01
  -6.1021390e+01   4.6052748e+01
  -6.0825984e+01   3.5822852e+01
  -6.0630600e+01   5.1181277e+01
  -6.0435238e+01   7.1661857e+01
  -6.0239898e+01   8.1908470e+01
  -6.0044580e+01   1.0751693e+02
  -5.9849284e+01   8.7047258e+01
  -5.9654009e+01   1.0754098e+02
  -5.9458757e+01   1.0755297e+02
  -5.9263526e+01   9.7320657e+01
  -5.9068317e+01   8.7086043e+01
  -5.8873129e+01   1.0246551e+02
  -5.8677963e+01   1.2297220e+02
  -5.8482818e+01   1.0761254e+02
  -5.8287695e+01   1.4862413e+02
  -5.8092594e+01   1.3838936e+02
  -5.7897513e+01   1.7428714e+02
  -5.7702454e+01   1.8968610e+02
  -5.7507416e+01   2.1021557e+02
  -5.7312399e+01   2.0511061e+02
  -5.7117404e+01   1.9487615e+02
  -5.6922429e+01   2.3079927e+02
  -5.6727476e+01   2.5647120e+02
  -5.6532543e+01   2.8214855e+02
  -5.6337631e+01   3.1296181e+02
  -5.6142740e+01   3.7456794e+02
  -5.5947869e+01   3.5921285e+02
  -5.5753019e+01   3.0279714e+02
  -5.5558190e+01   2.8743096e+02
  -5.5363381e+01   3.1826055e+02
  -5.5168592e+01   3.4909647e+02
  -5.4973824e+01   3.0805841e+02
  -5.4779076e+01   3.2349491e+02
  -5.4584348e+01   3.4920523e+02
  -5.4389640e+01   3.5437711e+02
  -5.4194952e+01   3.0818563e+02
  -5.4000284e+01   3.7499750e+02
  -5.3805636e+01   3.5962324e+02
  -5.3611008e+01   3.4938369e+02
  -5.3416399e+01   3.2886488e+02
  -5.3221810e+01   2.7236859e+02
  -5.3027240e+01   3.2893080e+02
  -5.2832689e+01   3.5466382e+02
  -5.2638158e+01   3.2385557e+02
  -5.2443646e+01   3.0846428e+02
  -5.2249153e+01   3.0335297e+02
  -5.2054680e+01   2.6738804e+02
  -5.1860224e+01   3.1369721e+02
  -5.1665788e+01   2.6229678e+02
  -5.1471371e+01   2.9318340e+02
  -5.1276972e+01   2.7263520e+02
  -5.1082591e+01   3.6526301e+02
  -5.0888229e+01   3.5500748e+02
  -5.0693885e+01   3.1387671e+02
  -5.0499560e+01   3.4992806e+02
  -5.0305252e+01   3.7569299e+02
  -5.0110962e+01   3.2425816e+02
  -4.9916691e+01   2.3163424e+02
  -4.9722437e+01   2.9857805e+02
  -4.9528200e+01   3.0890187e+02
  -4.9333981e+01   2.7803674e+02
  -4.9139780e+01   3.1925596e+02
  -4.8945595e+01   3.5018285e+02
  -4.8751428e+01   2.2145872e+02
  -4.8557278e+01   3.6569650e+02
  -4.8363145e+01   3.0391512e+02
  -4.8169029e+01   3.4000227e+02
  -4.7974929e+01   3.5548746e+02
  -4.7780846e+01   3.1945076e+02
  -4.7586779e+01   3.5554788e+02
  -4.7392729e+01   3.7103766e+02
  -4.7198695e+01   4.0199098e+02
  -4.7004676e+01   3.9687007e+02
  -4.6810674e+01   3.7112974e+02
  -4.6616688e+01   4.0208995e+02
  -4.6422717e+01   3.8150075e+02
  -4.6228762e+01   4.4340122e+02
  -4.6034822e+01   3.8671780e+02
  -4.5840897e+01   3.4033844e+02
  -4.5646988e+01   4.0224952e+02
  -4.5453093e+01   3.6617850e+02
  -4.5259214e+01   3.8683789e+02
  -4.5065349e+01   3.6107608e+02
  -4.4871498e+01   4.5395832e+02
  -4.4677662e+01   3.9724309e+02
  -4.4483841e+01   4.6950369e+02
  -4.4290033e+01   4.3341963e+02
  -4.4096239e+01   3.6636922e+02
  -4.3902460e+01   4.4896337e+02
  -4.3708694e+01   3.3029525e+02
  -4.3514941e+01   4.2322037e+02
  -4.3321202e+01   4.4389596e+02
  -4.3127476e+01   4.2327857e+02
  -4.2933764e+01   3.5619750e+02
  -4.2740064e+01   3.1492028e+02
  -4.2546377e+01   3.7173371e+02
  -4.2352702e+01   3.6143134e+02
  -4.2159040e+01   4.1825463e+02
  -4.1965391e+01   4.3377312e+02
  -4.1771753e+01   2.8403594e+02
  -4.1578128e+01   3.3053502e+02
  -4.1384514e+01   3.3055522e+02
  -4.1190912e+01   4.0288846e+02
  -4.0997322e+01   2.7893936e+02
  -4.0803743e+01   3.0478494e+02
  -4.0610175e+01   4.0295928e+02
  -4.0416618e+01   3.0481987e+02
  -4.0223072e+01   3.9267132e+02
  -4.0029536e+01   3.6169090e+02
  -3.9836011e+01   2.8936843e+02
  -3.9642497e+01   2.9455145e+02
  -3.9448992e+01   3.5141316e+02
  -3.9255498e+01   3.1008644e+02
  -3.9062013e+01   3.7212259e+02
  -3.8868538e+01   3.4629800e+02
  -3.8675073e+01   2.8945726e+02
  -3.8481616e+01   2.8947115e+02
  -3.8288169e+01   2.9982351e+02
  -3.8094731e+01   2.8432852e+02
  -3.7901302e+01   3.6188902e+02
  -3.7707881e+01   3.9809554e+02
  -3.7514468e+01   2.5334450e+02
  -3.7321064e+01   3.2057194e+02
  -3.7127668e+01   3.2058522e+02
  -3.6934279e+01   3.3094007e+02
  -3.6740898e+01   2.3787257e+02
  -3.6547525e+01   2.2236771e+02
  -3.6354159e+01   2.6891989e+02
  -3.6160800e+01   2.2755592e+02
  -3.5967447e+01   2.6893930e+02
  -3.5774102e+01   2.4308817e+02
  -3.5580763e+01   2.3792407e+02
  -3.5387430e+01   2.0689724e+02
  -3.5194104e+01   2.5862973e+02
  -3.5000783e+01   2.1208286e+02
  -3.4807468e+01   2.2760785e+02
  -3.4614159e+01   2.6899878e+02
  -3.4420855e+01   2.2244742e+02
  -3.4227556e+01   2.4314665e+02
  -3.4034262e+01   2.0176512e+02
  -3.3840972e+01   1.8624927e+02
  -3.3647687e+01   1.9142734e+02
  -3.3454407e+01   1.5521482e+02
  -3.3261130e+01   2.1730537e+02
  -3.3067858e+01   2.3283188e+02
  -3.2874589e+01   1.7592079e+02
  -3.2681324e+01   1.1900739e+02
  -3.2488062e+01   2.3284449e+02
  -3.2294803e+01   2.0697617e+02
  -3.2101547e+01   2.1732820e+02
  -3.1908293e+01   2.0698208e+02
  -3.1715042e+01   2.4838164e+02
  -3.1521794e+01   2.3286047e+02
  -3.1328547e+01   2.8978494e+02
  -3.1135302e+01   2.7943808e+02
  -3.0942058e+01   3.0013966e+02
  -3.0748816e+01   2.5356806e+02
  -3.0555576e+01   2.2252024e+02
  -3.0362336e+01   2.1734640e+02
  -3.0169096e+01   2.4322187e+02
  -2.9975858e+01   2.5874734e+02
  -2.9782619e+01   3.4154697e+02
  -2.9589381e+01   2.4839787e+02
  -2.9396142e+01   3.6742153e+02
  -2.9202903e+01   2.3287233e+02
  -2.9009664e+01   2.4839636e+02
  -2.8816424e+01   2.5874509e+02
  -2.8623182e+01   2.7426828e+02
  -2.8429939e+01   3.4671419e+02
  -2.8236695e+01   3.0531308e+02
  -2.8043449e+01   2.4838806e+02
  -2.7850201e+01   2.5873492e+02
  -2.7656951e+01   2.7943053e+02
  -2.7463698e+01   3.0012531e+02
  -2.7270443e+01   2.3802714e+02
  -2.7077185e+01   2.7941897e+02
  -2.6883924e+01   2.3284537e+02
  -2.6690659e+01   2.8975809e+02
  -2.6497391e+01   2.4835946e+02
  -2.6304119e+01   3.5183559e+02
  -2.6110842e+01   2.0178381e+02
  -2.5917562e+01   2.2247463e+02
  -2.5724277e+01   2.2246941e+02
  -2.5530987e+01   2.7419970e+02
  -2.5337692e+01   3.1040670e+02
  -2.5144392e+01   2.8970505e+02
  -2.4951087e+01   2.5348471e+02
  -2.4757775e+01   2.7416920e+02
  -2.4564458e+01   2.8450641e+02
  -2.4371135e+01   3.0518797e+02
  -2.4177805e+01   2.6897024e+02
  -2.3984468e+01   2.5861626e+02
  -2.3791125e+01   2.3274627e+02
  -2.3597774e+01   2.4308150e+02
  -2.3404416e+01   2.4307215e+02
  -2.3211050e+01   2.1720477e+02
  -2.3017676e+01   2.1719586e+02
  -2.2824294e+01   3.1543779e+02
  -2.2630903e+01   1.4995569e+02
  -2.2437504e+01   2.3267943e+02
  -2.2244096e+01   2.5335035e+02
  -2.2050679e+01   2.0680680e+02
  -2.1857252e+01   2.1713656e+02
  -2.1663816e+01   2.9984024e+02
  -2.1470370e+01   1.7059000e+02
  -2.1276913e+01   1.3956629e+02
  -2.1083446e+01   2.0158488e+02
  -2.0889969e+01   2.1707942e+02
  -2.0696480e+01   1.9639408e+02
  -2.0502980e+01   2.0155068e+02
  -2.0309469e+01   2.6355068e+02
  -2.0115946e+01   2.5320003e+02
  -1.9922412e+01   2.0668113e+02
  -1.9728864e+01   2.1700148e+02
  -1.9535305e+01   3.3581397e+02
  -1.9341733e+01   2.1697321e+02
  -1.9148147e+01   2.8411251e+02
  -1.8954549e+01   2.5826641e+02
  -1.8760937e+01   2.2209361e+02
  -1.8567311e+01   2.5823001e+02
  -1.8373671e+01   3.0985356e+02
  -1.8180017e+01   2.9950299e+02
  -1.7986348e+01   3.3046122e+02
  -1.7792665e+01   4.6467552e+02
  -1.7598966e+01   2.6329563e+02
  -1.7405252e+01   4.3879128e+02
  -1.7211522e+01   3.1487190e+02
  -1.7017777e+01   4.0259009e+02
  -1.6824015e+01   2.6837104e+02
  -1.6630237e+01   3.1479323e+02
  -1.6436443e+01   3.0960605e+02
  -1.6242631e+01   2.1670530e+02
  -1.6048802e+01   2.8375556e+02
  -1.5854956e+01   2.8373000e+02
  -1.5661092e+01   3.0949532e+02
  -1.5467210e+01   1.8567995e+02
  -1.5273310e+01   2.4754994e+02
  -1.5079391e+01   2.2689908e+02
  -1.4885453e+01   2.2172078e+02
  -1.4691497e+01   2.6294530e+02
  -1.4497521e+01   2.1652159e+02
  -1.4303525e+01   2.6289249e+02
  -1.4109509e+01   1.8555215e+02
  -1.3915474e+01   2.6799193e+02
  -1.3721418e+01   2.7311687e+02
  -1.3527341e+01   2.1640916e+02
  -1.3333243e+01   2.1123374e+02
  -1.3139124e+01   2.8333133e+02
  -1.2944984e+01   2.8329993e+02
  -1.2750821e+01   3.2447078e+02
  -1.2556637e+01   3.3473342e+02
  -1.2362430e+01   3.1924747e+02
  -1.2168201e+01   2.6772478e+02
  -1.1973949e+01   2.5224941e+02
  -1.1779673e+01   1.0809401e+02
  -1.1585375e+01   2.0586852e+02
  -1.1391052e+01   1.8525907e+02
  -1.1196706e+01   1.5950897e+02
  -1.1002335e+01   1.4405464e+02
  -1.0807940e+01   1.4403647e+02
  -1.0613520e+01   1.4916160e+02
  -1.0419075e+01   2.1599928e+02
  -1.0224604e+01   1.7483376e+02
  -1.0030108e+01   2.4165012e+02
  -9.8355861e+00   2.5704036e+02
  -9.6410379e+00   2.7756624e+02
  -9.4464633e+00   3.6489858e+02
  -9.2518620e+00   4.2651297e+02
  -9.0572336e+00   3.8534980e+02
  -8.8625780e+00   3.0823662e+02
  -8.6678947e+00   2.2600818e+02
  -8.4731837e+00   2.4651913e+02
  -8.2784445e+00   2.4648353e+02
  -8.0836769e+00   2.3104461e+02
  -7.8888807e+00   1.7967491e+02
  -7.6940555e+00   1.4371857e+02
  -7.4992010e+00   1.4369700e+02
  -7.3043171e+00   9.7493916e+01
  -7.1094033e+00   9.7479015e+01
  -6.9144595e+00   1.1798271e+02
  -6.7194853e+00   1.1796435e+02
  -6.5244805e+00   8.7177346e+01
  -6.3294449e+00   1.7432706e+02
  -6.1343780e+00   1.9993143e+02
  -5.9392796e+00   2.0502481e+02
  -5.7441496e+00   1.8961710e+02
  -5.5489874e+00   2.0495782e+02
  -5.3537930e+00   2.7664728e+02
  -5.1585661e+00   1.9976747e+02
  -4.9633062e+00   2.2534076e+02
  -4.7680132e+00   2.0994098e+02
  -4.5726868e+00   2.0478543e+02
  -4.3773268e+00   2.8665015e+02
  -4.1819327e+00   2.7124672e+02
  -3.9865044e+00   3.4283670e+02
  -3.7910415e+00   3.2231188e+02
  -3.5955438e+00   2.9667873e+02
  -3.4000111e+00   2.8128279e+02
  -3.2044429e+00   2.2498553e+02
  -3.0088392e+00   1.8404552e+02
  -2.8131995e+00   1.4823166e+02
  -2.6175235e+00   1.7375669e+02
  -2.4218111e+00   1.0730030e+02
  -2.2260619e+00   8.6845832e+01
  -2.0302757e+00   9.7044623e+01
  -1.8344522e+00   1.1234604e+02
  -1.6385910e+00   1.0211316e+02
  -1.4426920e+00   1.1740742e+02
  -1.2467548e+00   1.1228088e+02
  -1.0507792e+00   1.2756688e+02
  -8.5476484e-01   1.2244002e+02
  -6.5871151e-01   3.5704569e+01
  -4.6261890e-01   1.5298894e+01
  -2.6648674e-01   0.0000000e+00
  -7.0314747e-02   0.0000000e+00
   1.2589735e-01   0.0000000e+00
   3.2214982e-01   0.0000000e+00
   5.1844296e-01   0.0000000e+00
   7.1477703e-01   1.0186719e+01
   9.1115232e-01   3.0553743e+01
   1.1075691e+00   9.6733081e+01
   1.3040276e+00   1.4252371e+02
   1.5005282e+00   9.6691823e+01
   1.6970711e+00   1.0175895e+02
   1.8936566e+00   1.2208428e+02
   2.0902850e+00   1.2205766e+02
   2.2869565e+00   1.0677703e+02
   2.4836715e+00   1.3217095e+02
   2.6804301e+00   5.0823690e+01
   2.8772327e+00   1.6259947e+02
   3.0740796e+00   1.2192219e+02
   3.2709709e+00   1.4728934e+02
   3.4679071e+00   2.0311150e+02
   3.6648883e+00   2.1829491e+02
   3.8619149e+00   2.5884833e+02
   4.0589871e+00   3.5012551e+02
   4.2561052e+00   2.3336267e+02
   4.4532694e+00   2.6881144e+02
   4.6504801e+00   2.3832383e+02
   4.8477374e+00   3.4979683e+02
   5.0450418e+00   2.3314237e+02
   5.2423933e+00   2.4828785e+02
   5.4397924e+00   2.3303045e+02
   5.6372393e+00   2.7349128e+02
   5.8347343e+00   1.8734657e+02
   6.0322775e+00   2.3286038e+02
   6.2298694e+00   1.5688906e+02
   6.4275101e+00   2.1250681e+02
   6.6252000e+00   1.4163600e+02
   6.8229392e+00   1.2137196e+02
   7.0207281e+00   1.9717990e+02
   7.2185670e+00   1.2131085e+02
   7.4164561e+00   1.8192011e+02
   7.6143956e+00   1.8187373e+02
   7.8123859e+00   1.2626883e+02
   8.0104271e+00   1.2623632e+02
   8.2085197e+00   2.2211842e+02
   8.4066637e+00   1.9682648e+02
   8.6048596e+00   2.3209364e+02
   8.8031075e+00   3.3291648e+02
   9.0014078e+00   3.0761434e+02
   9.1997606e+00   3.6803104e+02
   9.3981663e+00   3.4777230e+02
   9.5966251e+00   3.3760157e+02
   9.7951372e+00   2.9721101e+02
   9.9937030e+00   2.2158902e+02
   1.0192323e+01   1.7118142e+02
   1.0390997e+01   1.3086775e+02
   1.0589725e+01   1.2579992e+02
   1.0788508e+01   1.7607145e+02
   1.0987346e+01   1.3578903e+02
   1.1186239e+01   1.8100180e+02
   1.1385187e+01   1.8095135e+02
   1.1584191e+01   1.2562549e+02
   1.1783252e+01   1.7080263e+02
   1.1982368e+01   1.6573222e+02
   1.2181541e+01   1.8576829e+02
   1.2380770e+01   2.6602476e+02
   1.2580057e+01   3.1612770e+02
   1.2779401e+01   2.7088880e+02
   1.2978802e+01   2.5075065e+02
   1.3178261e+01   2.6571875e+02
   1.3377778e+01   3.0072625e+02
   1.3577353e+01   2.6556400e+02
   1.3776987e+01   2.6047702e+02
   1.3976679e+01   2.5539270e+02
   1.4176431e+01   2.6532972e+02
   1.4376242e+01   2.4022737e+02
   1.4576112e+01   2.1513963e+02
   1.4776042e+01   2.0507185e+02
   1.4976032e+01   2.5001262e+02
   1.5176082e+01   2.7992983e+02
   1.5376192e+01   1.7490327e+02
   1.5576364e+01   1.7984594e+02
   1.5776596e+01   2.7468098e+02
   1.5976889e+01   2.7958972e+02
   1.6177244e+01   2.1461912e+02
   1.6377661e+01   3.5426203e+02
   1.6578140e+01   3.4417646e+02
   1.6778680e+01   2.4932592e+02
   1.6979283e+01   3.4894769e+02
   1.7179949e+01   3.6378897e+02
   1.7380678e+01   3.6865685e+02
   1.7581470e+01   4.0340293e+02
   1.7782325e+01   3.5846727e+02
   1.7983244e+01   3.0360530e+02
   1.8184226e+01   3.9306887e+02
   1.8385273e+01   3.7304773e+02
   1.8586384e+01   2.6353611e+02
   1.8787559e+01   2.4853921e+02
   1.8988800e+01   2.4845922e+02
   1.9190105e+01   2.8811964e+02
   1.9391475e+01   2.4829854e+02
   1.9592911e+01   1.7375250e+02
   1.9794413e+01   2.4317420e+02
   1.9995981e+01   2.1332798e+02
   2.0197614e+01   1.6366311e+02
   2.0399314e+01   2.3797710e+02
   2.0601081e+01   2.2798611e+02
   2.0802914e+01   1.8827400e+02
   2.1004815e+01   2.4269375e+02
   2.1206783e+01   2.1785649e+02
   2.1408818e+01   2.0293482e+02
   2.1610921e+01   2.7213843e+02
   2.1813092e+01   2.0279866e+02
   2.2015331e+01   2.2745352e+02
   2.2217639e+01   1.7300397e+02
   2.2420015e+01   2.1247570e+02
   2.2622460e+01   2.0252424e+02
   2.2824974e+01   2.6664833e+02
   2.3027557e+01   1.8264103e+02
   2.3230209e+01   2.7633493e+02
   2.3432932e+01   2.5650853e+02
   2.3635724e+01   3.4024979e+02
   2.3838586e+01   2.7604934e+02
   2.4041519e+01   2.8088144e+02
   2.4244522e+01   2.6107974e+02
   2.4447596e+01   2.0189700e+02
   2.4650741e+01   2.7074286e+02
   2.4853957e+01   3.5430294e+02
   2.5057244e+01   2.8039137e+02
   2.5260603e+01   3.3930170e+02
   2.5464033e+01   2.4578407e+02
   2.5667536e+01   2.9975052e+02
   2.5871111e+01   2.7017105e+02
   2.6074758e+01   2.9462731e+02
   2.6278477e+01   3.0433977e+02
   2.6482270e+01   2.6497547e+02
   2.6686135e+01   2.6978582e+02
   2.6890074e+01   2.3536497e+02
   2.7094086e+01   2.9900208e+02
   2.7298171e+01   2.3029561e+02
   2.7502331e+01   2.4000868e+02
   2.7706564e+01   2.5461087e+02
   2.7910871e+01   2.8388598e+02
   2.8115253e+01   2.6910431e+02
   2.8319709e+01   2.9346133e+02
   2.8524240e+01   3.0313259e+02
   2.8728846e+01   2.7858439e+02
   2.8933527e+01   3.3222435e+02
   2.9138283e+01   2.4907665e+02
   2.9343115e+01   2.6363105e+02
   2.9548022e+01   2.9769550e+02
   2.9753005e+01   2.9758536e+02
   2.9958065e+01   2.8772176e+02
   3.0163200e+01   2.5349108e+02
   3.0368412e+01   2.3390467e+02
   3.0573700e+01   2.0946145e+02
   3.0779065e+01   2.7755445e+02
   3.0984507e+01   2.3851010e+02
   3.1190027e+01   1.6056900e+02
   3.1395623e+01   2.0914763e+02
   3.1601297e+01   2.9172402e+02
   3.1807048e+01   1.9926955e+02
   3.2012877e+01   2.2348621e+02
   3.2218785e+01   2.2825815e+02
   3.2424770e+01   2.1846214e+02
   3.2630834e+01   2.4749635e+02
   3.2836976e+01   1.4553067e+02
   3.3043197e+01   3.0064870e+02
   3.3249496e+01   1.2603033e+02
   3.3455875e+01   1.1144571e+02
   3.3662332e+01   1.8890073e+02
   3.3868869e+01   1.9366996e+02
   3.4075486e+01   2.8071346e+02
   3.4282182e+01   2.0803499e+02
   3.4488957e+01   2.0795473e+02
   3.4695813e+01   2.3688011e+02
   3.4902749e+01   2.1262635e+02
   3.5109765e+01   2.1254393e+02
   3.5316861e+01   2.6557678e+02
   3.5524038e+01   2.7512711e+02
   3.5731296e+01   2.6054525e+02
   3.5938634e+01   2.4597456e+02
   3.6146054e+01   2.4105736e+02
   3.6353555e+01   3.0843275e+02
   3.6561137e+01   2.6977296e+02
   3.6768800e+01   2.5040522e+02
   3.6976545e+01   3.5139235e+02
   3.7184372e+01   3.4644246e+02
   3.7392280e+01   2.9339817e+02
   3.7600271e+01   2.3558756e+02
   3.7808344e+01   2.8836067e+02
   3.8016499e+01   2.3540144e+02
   3.8224736e+01   2.9773698e+02
   3.8433056e+01   3.0721958e+02
   3.8641459e+01   2.9270246e+02
   3.8849945e+01   2.7819668e+02
   3.9058513e+01   3.2123729e+02
   3.9267165e+01   3.4028005e+02
   3.9475900e+01   3.7847049e+02
   3.9684718e+01   3.3043087e+02
   3.9893620e+01   3.6859433e+02
   4.0102605e+01   3.6844685e+02
   4.0311674e+01   3.9221481e+02
   4.0520827e+01   4.3508824e+02
   4.0730064e+01   3.1543184e+02
   4.0939385e+01   3.7263328e+02
   4.1148790e+01   3.3905540e+02
   4.1358280e+01   4.0097444e+02
   4.1567854e+01   4.0081283e+02
   4.1777513e+01   3.6249387e+02
   4.1987256e+01   3.4327656e+02
   4.2197085e+01   3.6220102e+02
   4.2406998e+01   4.4304034e+02
   4.2616996e+01   3.7619369e+02
   4.2827079e+01   3.8556124e+02
   4.3037248e+01   4.2822758e+02
   4.3247502e+01   3.5671143e+02
   4.3457841e+01   4.2312554e+02
   4.3668266e+01   5.1324689e+02
   4.3878777e+01   4.4653306e+02
   4.4089374e+01   5.2707424e+02
   4.4300056e+01   4.2243679e+02
   4.4510825e+01   4.8394352e+02
   4.4721679e+01   3.6518075e+02
   4.4932620e+01   4.4088225e+02
   4.5143647e+01   4.3596326e+02
   4.5354760e+01   4.8788959e+02
   4.5565960e+01   4.3560645e+02
   4.5777246e+01   5.3955207e+02
   4.5988619e+01   4.8729017e+02
   4.6200079e+01   4.1615480e+02
   4.6411626e+01   4.7743616e+02
   4.6623259e+01   4.1108798e+02
   4.6834980e+01   3.4007093e+02
   4.7046787e+01   4.0602881e+02
   4.7258682e+01   3.6338786e+02
   4.7470664e+01   4.1512946e+02
   4.7682734e+01   3.0178800e+02
   4.7894890e+01   3.4408510e+02
   4.8107135e+01   3.9105877e+02
   4.8319467e+01   4.3328396e+02
   4.8531886e+01   4.2368985e+02
   4.8744393e+01   3.4822341e+02
   4.8956988e+01   4.0452495e+02
   4.9169671e+01   4.3256884e+02
   4.9382442e+01   3.1959266e+02
   4.9595301e+01   3.0536668e+02
   4.9808248e+01   3.4750444e+02
   5.0021283e+01   3.3327848e+02
   5.0234406e+01   3.4721691e+02
   5.0447618e+01   3.8928478e+02
   5.0660918e+01   3.5161769e+02
   5.0874306e+01   3.3272687e+02
   5.1087783e+01   3.3258902e+02
   5.1301348e+01   2.9030949e+02
   5.1515001e+01   3.6507668e+02
   5.1728744e+01   3.2281856e+02
   5.1942575e+01   3.2268470e+02
   5.2156495e+01   3.5059877e+02
   5.2370503e+01   3.5979876e+02
   5.2584600e+01   3.5964950e+02
   5.2798787e+01   3.9685095e+02
   5.3013062e+01   4.2468766e+02
   5.3227426e+01   3.5453700e+02
   5.3441879e+01   4.2433522e+02
   5.3656421e+01   4.0085366e+02
   5.3871052e+01   4.3796050e+02
   5.4085773e+01   3.6792040e+02
   5.4300582e+01   3.6311239e+02
   5.4515481e+01   3.4434825e+02
   5.4730469e+01   3.3490246e+02
   5.4945546e+01   3.1616548e+02
   5.5160713e+01   3.4856719e+02
   5.5375969e+01   3.2519436e+02
   5.5591314e+01   2.8326605e+02
   5.5806748e+01   2.5993961e+02
   5.6022273e+01   1.9487382e+02
   5.6237886e+01   2.0406883e+02
   5.6453589e+01   1.6689615e+02
   5.6669382e+01   1.5755876e+02
   5.6885264e+01   1.7138991e+02
   5.7101235e+01   1.4353742e+02
   5.7317296e+01   1.3884960e+02
   5.7533447e+01   1.4804486e+02
   5.7749687e+01   1.2023661e+02
   5.7966017e+01   8.3206252e+01
   5.8182437e+01   7.3930485e+01
   5.8398946e+01   8.3137363e+01
   5.8615545e+01   8.7719786e+01
   5.8832233e+01   9.2298414e+01
   5.9049011e+01   3.6904096e+01
   5.9265879e+01   2.3055523e+01
   5.9482836e+01   4.6091989e+01
   5.9699884e+01   4.6072946e+01
   5.9917020e+01   3.2237743e+01
   6.0134247e+01   1.8413962e+01
   6.0351563e+01   2.3007955e+01
   6.0568969e+01   2.7598158e+01
   6.0786464e+01   4.5977966e+00
   6.1004049e+01   1.8383608e+01
   6.1221724e+01   2.2970045e+01
   6.1439489e+01   1.8368471e+01
   6.1657343e+01   1.8360913e+01
   6.1875286e+01   1.3765021e+01
   6.2093320e+01   2.2932273e+01
   6.2311443e+01   1.3753711e+01
   6.2529655e+01   1.3748065e+01
   6.2747957e+01   0.0000000e+00
   6.2966349e+01   2.7473578e+01
   6.3184830e+01   2.7462319e+01
   6.3403401e+01   1.8300715e+01
   6.3622061e+01   4.5733062e+00
   6.3840811e+01   1.3714307e+01
   6.4059650e+01   9.1391349e+00
   6.4278578e+01   1.8270805e+01
   6.4497596e+01   9.1316739e+00
   6.4716704e+01   4.5639749e+00
   6.4935900e+01   4.5621151e+00
   6.5155186e+01   9.1205147e+00
   6.5374561e+01   9.1168038e+00
   6.5594025e+01   9.1130973e+00
   6.5813579e+01   1.3664093e+01
   6.6033222e+01   9.1056981e+00
   6.6252953e+01   9.1020054e+00
   6.6472774e+01   9.0983174e+00
   6.6692684e+01   0.0000000e+00
   6.6912683e+01   0.0000000e+00
   6.7132771e+01   4.5436410e+00
   6.7352948e+01   4.5418067e+00
   6.7573213e+01   0.0000000e+00
   6.7793567e+01   0.0000000e+00
   6.8014011e+01   4.5363186e+00
   6.8234542e+01   0.0000000e+00
   6.8455163e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.50.dat <==
  -7.8014641e+01   0.0000000e+00
  -7.7824078e+01   5.2475914e+00
  -7.7633528e+01   0.0000000e+00
  -7.7442991e+01   0.0000000e+00
  -7.7252466e+01   0.0000000e+00
  -7.7061954e+01   0.0000000e+00
  -7.6871453e+01   0.0000000e+00
  -7.6680964e+01   0.0000000e+00
  -7.6490486e+01   0.0000000e+00
  -7.6300019e+01   0.0000000e+00
  -7.6109562e+01   0.0000000e+00
  -7.5919114e+01   0.0000000e+00
  -7.5728676e+01   5.2510459e+00
  -7.5538246e+01   0.0000000e+00
  -7.5347826e+01   0.0000000e+00
  -7.5157413e+01   0.0000000e+00
  -7.4967008e+01   5.2519674e+00
  -7.4776611e+01   5.2521708e+00
  -7.4586220e+01   0.0000000e+00
  -7.4395836e+01   0.0000000e+00
  -7.4205459e+01   0.0000000e+00
  -7.4015087e+01   0.0000000e+00
  -7.3824721e+01   0.0000000e+00
  -7.3634359e+01   5.2531692e+00
  -7.3444003e+01   0.0000000e+00
  -7.3253650e+01   0.0000000e+00
  -7.3063302e+01   5.2535282e+00
  -7.2872958e+01   0.0000000e+00
  -7.2682616e+01   5.2537167e+00
  -7.2492278e+01   0.0000000e+00
  -7.2301941e+01   5.2538649e+00
  -7.2111608e+01   0.0000000e+00
  -7.1921275e+01   0.0000000e+00
  -7.1730945e+01   5.2540126e+00
  -7.1540615e+01   1.0508084e+01
  -7.1350286e+01   0.0000000e+00
  -7.1159957e+01   0.0000000e+00
  -7.0969629e+01   0.0000000e+00
  -7.0779300e+01   0.0000000e+00
  -7.0588970e+01   0.0000000e+00
  -7.0398640e+01   5.2540151e+00
  -7.0208308e+01   0.0000000e+00
  -7.0017974e+01   0.0000000e+00
  -6.9827638e+01   1.0507745e+01
  -6.9637300e+01   0.0000000e+00
  -6.9446959e+01   0.0000000e+00
  -6.9256615e+01   1.0507289e+01
  -6.9066268e+01   0.0000000e+00
  -6.8875916e+01   0.0000000e+00
  -6.8685561e+01   1.0506666e+01
  -6.8495201e+01   0.0000000e+00
  -6.8304837e+01   0.0000000e+00
  -6.8114467e+01   0.0000000e+00
  -6.7924092e+01   5.2527881e+00
  -6.7733711e+01   0.0000000e+00
  -6.7543324e+01   5.2524609e+00
  -6.7352931e+01   0.0000000e+00
  -6.7162531e+01   0.0000000e+00
  -6.6972123e+01   0.0000000e+00
  -6.6781709e+01   1.0503396e+01
  -6.6591286e+01   0.0000000e+00
  -6.6400856e+01   5.2512628e+00
  -6.6210417e+01   5.2510318e+00
  -6.6019970e+01   5.2507919e+00
  -6.5829513e+01   5.2505431e+00
  -6.5639047e+01   5.2502854e+00
  -6.5448572e+01   0.0000000e+00
  -6.5258087e+01   5.2497437e+00
  -6.5067591e+01   0.0000000e+00
  -6.4877084e+01   0.0000000e+00
  -6.4686567e+01   0.0000000e+00
  -6.4496038e+01   1.0497110e+01
  -6.4305498e+01   0.0000000e+00
  -6.4114946e+01   0.0000000e+00
  -6.3924382e+01   5.2475719e+00
  -6.3733805e+01   5.2472269e+00
  -6.3543215e+01   0.0000000e+00
  -6.3352612e+01   1.5739533e+01
  -6.3161996e+01   1.5738420e+01
  -6.2971366e+01   5.2457605e+00
  -6.2780722e+01   1.0490745e+01
  -6.2590063e+01   1.0489951e+01
  -6.2399389e+01   1.5733711e+01
  -6.2208701e+01   0.0000000e+00
  -6.2017997e+01   5.2437344e+00
  -6.1827278e+01   0.0000000e+00
  -6.1636542e+01   1.0485729e+01
  -6.1445791e+01   5.2424164e+00
  -6.1255022e+01   1.0483920e+01
  -6.1064237e+01   0.0000000e+00
  -6.0873435e+01   5.2410221e+00
  -6.0682615e+01   1.5721621e+01
  -6.0491777e+01   1.0480101e+01
  -6.0300921e+01   1.0479104e+01
  -6.0110046e+01   5.2390449e+00
  -5.9919153e+01   3.1431177e+01
  -5.9728241e+01   5.2380058e+00
  -5.9537309e+01   1.5712421e+01
  -5.9346357e+01   2.0947733e+01
  -5.9155386e+01   1.5709153e+01
  -5.8964394e+01   3.1414962e+01
  -5.8773382e+01   2.0941046e+01
  -5.8582348e+01   1.5704063e+01
  -5.8391294e+01   2.0936421e+01
  -5.8200218e+01   1.5700544e+01
  -5.8009120e+01   2.0931664e+01
  -5.7817999e+01   1.5696926e+01
  -5.7626857e+01   3.1390160e+01
  -5.7435691e+01   3.1386418e+01
  -5.7244502e+01   3.1382626e+01
  -5.7053291e+01   5.2297973e+01
  -5.6862055e+01   5.2291488e+00
  -5.6670795e+01   2.0913968e+01
  -5.6479511e+01   5.7506097e+01
  -5.6288202e+01   6.2725845e+01
  -5.6096869e+01   3.6585306e+01
  -5.5905510e+01   6.7935173e+01
  -5.5714125e+01   3.1350508e+01
  -5.5522715e+01   5.2243786e+01
  -5.5331278e+01   4.7012979e+01
  -5.5139815e+01   4.1783535e+01
  -5.4948326e+01   7.8333168e+01
  -5.4756809e+01   5.2214724e+01
  -5.4565265e+01   6.7869431e+01
  -5.4373693e+01   5.2199704e+01
  -5.4182093e+01   8.8726522e+01
  -5.3990464e+01   6.2621230e+01
  -5.3798807e+01   6.2611877e+01
  -5.3607122e+01   6.7819295e+01
  -5.3415406e+01   8.3457171e+01
  -5.3223662e+01   5.7367964e+01
  -5.3031887e+01   1.1471807e+02
  -5.2840083e+01   1.0427275e+02
  -5.2648248e+01   1.1468182e+02
  -5.2456382e+01   9.9027502e+01
  -5.2264485e+01   8.8589207e+01
  -5.2072556e+01   8.8574722e+01
  -5.1880596e+01   8.3350684e+01
  -5.1688604e+01   8.8545345e+01
  -5.1496580e+01   1.7185323e+02
  -5.1304523e+01   1.3016974e+02
  -5.1112433e+01   1.9782411e+02
  -5.0920310e+01   1.7696992e+02
  -5.0728154e+01   1.9255133e+02
  -5.0535963e+01   2.0292379e+02
  -5.0343739e+01   1.8207877e+02
  -5.0151480e+01   1.6644220e+02
  -4.9959186e+01   2.9122125e+02
  -4.9766857e+01   2.0797728e+02
  -4.9574493e+01   2.3912994e+02
  -4.9382094e+01   2.8066575e+02
  -4.9189658e+01   1.7148592e+02
  -4.8997186e+01   2.1821370e+02
  -4.8804678e+01   2.2856142e+02
  -4.8612132e+01   3.1161501e+02
  -4.8419550e+01   1.8693294e+02
  -4.8226930e+01   2.3362073e+02
  -4.8034273e+01   2.6990882e+02
  -4.7841577e+01   2.1796022e+02
  -4.7648843e+01   2.6980180e+02
  -4.7456070e+01   2.2824805e+02
  -4.7263258e+01   2.4376115e+02
  -4.7070407e+01   2.6445293e+02
  -4.6877517e+01   2.3329296e+02
  -4.6684586e+01   2.1251190e+02
  -4.6491616e+01   2.1764981e+02
  -4.6298605e+01   2.1242314e+02
  -4.6105553e+01   2.4863800e+02
  -4.5912460e+01   2.7965828e+02
  -4.5719326e+01   2.1746543e+02
  -4.5526150e+01   1.9671202e+02
  -4.5332933e+01   2.3289788e+02
  -4.5139673e+01   2.2249822e+02
  -4.4946370e+01   2.4314222e+02
  -4.4753025e+01   2.6377674e+02
  -4.4559636e+01   2.0683758e+02
  -4.4366205e+01   1.8094226e+02
  -4.4172729e+01   2.8427361e+02
  -4.3979209e+01   2.5320436e+02
  -4.3785646e+01   2.3764766e+02
  -4.3592037e+01   2.1693268e+02
  -4.3398384e+01   3.0466815e+02
  -4.3204685e+01   2.2715717e+02
  -4.3010941e+01   2.3226532e+02
  -4.2817152e+01   2.3737073e+02
  -4.2623316e+01   2.6310940e+02
  -4.2429434e+01   2.2178434e+02
  -4.2235505e+01   2.5267026e+02
  -4.2041530e+01   2.6807505e+02
  -4.1847507e+01   2.7831794e+02
  -4.1653437e+01   2.5763878e+02
  -4.1459319e+01   2.7302993e+02
  -4.1265153e+01   2.0600936e+02
  -4.1070939e+01   3.2953299e+02
  -4.0876676e+01   2.9341691e+02
  -4.0682364e+01   1.9556208e+02
  -4.0488003e+01   3.0870414e+02
  -4.0293593e+01   3.1891318e+02
  -4.0099133e+01   2.8283454e+02
  -3.9904623e+01   2.8790299e+02
  -3.9710063e+01   3.1866740e+02
  -3.9515452e+01   2.8775389e+02
  -3.9320791e+01   3.0309015e+02
  -3.9126078e+01   2.6706023e+02
  -3.8931314e+01   3.1319959e+02
  -3.8736498e+01   4.0551167e+02
  -3.8541631e+01   3.2842830e+02
  -3.8346711e+01   3.1807978e+02
  -3.8151739e+01   3.1799426e+02
  -3.7956714e+01   2.5637769e+02
  -3.7761637e+01   3.7933598e+02
  -3.7566506e+01   3.5360870e+02
  -3.7371321e+01   3.3814173e+02
  -3.7176083e+01   3.8926814e+02
  -3.6980791e+01   3.9940157e+02
  -3.6785445e+01   3.2762307e+02
  -3.6590044e+01   3.1729630e+02
  -3.6394588e+01   3.1720737e+02
  -3.6199077e+01   3.5803655e+02
  -3.6003511e+01   3.6304870e+02
  -3.5807890e+01   3.9872900e+02
  -3.5612212e+01   3.5773169e+02
  -3.5416479e+01   4.2404614e+02
  -3.5220689e+01   4.4946184e+02
  -3.5024843e+01   3.7784744e+02
  -3.4828940e+01   3.8794707e+02
  -3.4632980e+01   3.7762802e+02
  -3.4436962e+01   3.2650179e+02
  -3.4240888e+01   3.8250707e+02
  -3.4044755e+01   3.2121134e+02
  -3.3848565e+01   4.1796105e+02
  -3.3652316e+01   4.1274149e+02
  -3.3456009e+01   3.4130180e+02
  -3.3259643e+01   2.7499685e+02
  -3.3063218e+01   3.8182551e+02
  -3.2866734e+01   3.3590531e+02
  -3.2670191e+01   3.1545209e+02
  -3.2473588e+01   2.7975170e+02
  -3.2276925e+01   3.6102417e+02
  -3.2080202e+01   3.5074738e+02
  -3.1883419e+01   3.6588518e+02
  -3.1686576e+01   4.3181506e+02
  -3.1489671e+01   2.9455944e+02
  -3.1292706e+01   3.2493059e+02
  -3.1095680e+01   2.9945245e+02
  -3.0898592e+01   3.2980257e+02
  -3.0701443e+01   3.7535032e+02
  -3.0504232e+01   3.1438422e+02
  -3.0306959e+01   3.2949284e+02
  -3.0109624e+01   2.8884885e+02
  -2.9912227e+01   2.6849390e+02
  -2.9714767e+01   2.9373041e+02
  -2.9517244e+01   3.0376250e+02
  -2.9319659e+01   3.1884899e+02
  -2.9122010e+01   3.1368764e+02
  -2.8924298e+01   3.1864500e+02
  -2.8726522e+01   3.0337395e+02
  -2.8528682e+01   2.5778480e+02
  -2.8330779e+01   3.0823129e+02
  -2.8132812e+01   3.5864487e+02
  -2.7934780e+01   2.3733576e+02
  -2.7736684e+01   2.2716244e+02
  -2.7538523e+01   2.3718119e+02
  -2.7340298e+01   2.8250649e+02
  -2.7142007e+01   3.0258637e+02
  -2.6943651e+01   2.4703106e+02
  -2.6745231e+01   2.1167123e+02
  -2.6546744e+01   2.7709711e+02
  -2.6348192e+01   2.4175028e+02
  -2.6149574e+01   2.4167022e+02
  -2.5950891e+01   2.4662314e+02
  -2.5752141e+01   2.7672985e+02
  -2.5553325e+01   2.9172698e+02
  -2.5354442e+01   2.3129244e+02
  -2.5155493e+01   2.3624150e+02
  -2.4956478e+01   2.2611289e+02
  -2.4757395e+01   2.0092178e+02
  -2.4558246e+01   1.3557660e+02
  -2.4359029e+01   2.5600289e+02
  -2.4159746e+01   2.0071884e+02
  -2.3960395e+01   2.4078123e+02
  -2.3760976e+01   2.1061228e+02
  -2.3561490e+01   1.9550226e+02
  -2.3361936e+01   2.1548061e+02
  -2.3162314e+01   1.8034105e+02
  -2.2962624e+01   2.5539620e+02
  -2.2762867e+01   1.6019398e+02
  -2.2563041e+01   3.0026121e+02
  -2.2363146e+01   2.5013218e+02
  -2.2163184e+01   2.7005033e+02
  -2.1963152e+01   2.8995472e+02
  -2.1763053e+01   2.6486777e+02
  -2.1562884e+01   2.3480212e+02
  -2.1362647e+01   3.1462662e+02
  -2.1162340e+01   2.5461014e+02
  -2.0961965e+01   3.0941950e+02
  -2.0761521e+01   3.5421314e+02
  -2.0561007e+01   3.2416781e+02
  -2.0360425e+01   3.0909951e+02
  -2.0159773e+01   3.0400900e+02
  -1.9959052e+01   2.9393986e+02
  -1.9758261e+01   3.1873974e+02
  -1.9557400e+01   3.1862944e+02
  -1.9356471e+01   3.1851912e+02
  -1.9155471e+01   4.1293637e+02
  -1.8954402e+01   3.0835159e+02
  -1.8753263e+01   2.5355610e+02
  -1.8552054e+01   3.4292749e+02
  -1.8350776e+01   2.7325315e+02
  -1.8149427e+01   3.3772300e+02
  -1.7948009e+01   3.3760575e+02
  -1.7746521e+01   3.5237772e+02
  -1.7544962e+01   3.3240998e+02
  -1.7343334e+01   3.2237529e+02
  -1.7141635e+01   2.8755804e+02
  -1.6939867e+01   3.4197608e+02
  -1.6738028e+01   3.5176622e+02
  -1.6536120e+01   3.6650226e+02
  -1.6334141e+01   3.8617905e+02
  -1.6132092e+01   3.5139992e+02
  -1.5929973e+01   3.2654008e+02
  -1.5727783e+01   4.0061468e+02
  -1.5525524e+01   3.0653698e+02
  -1.5323194e+01   2.6194882e+02
  -1.5120795e+01   3.3102809e+02
  -1.4918325e+01   3.2103541e+02
  -1.4715785e+01   3.3573616e+02
  -1.4513175e+01   3.0600647e+02
  -1.4310494e+01   2.4176020e+02
  -1.4107744e+01   3.1565931e+02
  -1.3904924e+01   2.9089796e+02
  -1.3702034e+01   3.0558392e+02
  -1.3499073e+01   2.8577029e+02
  -1.3296043e+01   2.8074649e+02
  -1.3092943e+01   3.3481041e+02
  -1.2889773e+01   3.2977334e+02
  -1.2686534e+01   3.0505861e+02
  -1.2483224e+01   3.2462844e+02
  -1.2279845e+01   4.2285579e+02
  -1.2076397e+01   2.7033850e+02
  -1.1872879e+01   4.1273954e+02
  -1.1669291e+01   3.6839169e+02
  -1.1465634e+01   4.4191938e+02
  -1.1261908e+01   5.2521426e+02
  -1.1058112e+01   5.7410457e+02
  -1.0854247e+01   4.4637430e+02
  -1.0650313e+01   4.9035507e+02
  -1.0446310e+01   5.6371766e+02
  -1.0242239e+01   4.2632071e+02
  -1.0038098e+01   3.9678554e+02
  -9.8338890e+00   4.3582761e+02
  -9.6296113e+00   3.2798480e+02
  -9.4252651e+00   3.8659879e+02
  -9.2208505e+00   3.6200943e+02
  -9.0163677e+00   3.5699826e+02
  -8.8118168e+00   3.7154567e+02
  -8.6071979e+00   3.7142224e+02
  -8.4025112e+00   3.4198604e+02
  -8.1977568e+00   4.5420263e+02
  -7.9929348e+00   4.7358194e+02
  -7.7880454e+00   4.5390337e+02
  -7.5830887e+00   4.0008449e+02
  -7.3780648e+00   3.3166875e+02
  -7.1729740e+00   3.3156045e+02
  -6.9678164e+00   2.3396645e+02
  -6.7625921e+00   2.4850861e+02
  -6.5573014e+00   2.0945902e+02
  -6.3519443e+00   3.1165229e+02
  -6.1465211e+00   4.0891193e+02
  -5.9410319e+00   4.7691080e+02
  -5.7354770e+00   5.7892067e+02
  -5.5298565e+00   5.1064943e+02
  -5.3241706e+00   3.3546294e+02
  -5.1184195e+00   3.9853978e+02
  -4.9126034e+00   3.4982686e+02
  -4.7067225e+00   3.4000241e+02
  -4.5007770e+00   2.9619490e+02
  -4.2947671e+00   2.9124822e+02
  -4.0886931e+00   3.0086280e+02
  -3.8825552e+00   4.2689864e+02
  -3.6763536e+00   3.1522544e+02
  -3.4700885e+00   3.4421721e+02
  -3.2637601e+00   3.0533855e+02
  -3.0573688e+00   2.7617436e+02
  -2.8509147e+00   2.5671564e+02
  -2.6443980e+00   4.9390695e+02
  -2.4378191e+00   8.0356708e+02
  -2.2311782e+00   5.7103893e+02
  -2.0244756e+00   4.1121872e+02
  -1.8177114e+00   2.4182143e+02
  -1.6108861e+00   1.5955490e+02
  -1.4039998e+00   1.5950790e+02
  -1.1970528e+00   1.5946114e+02
  -9.9004543e-01   1.7873760e+02
  -7.8297796e-01   1.7385638e+02
  -5.7585067e-01   6.7591288e+01
  -3.6866386e-01   1.4479686e+01
  -1.6141783e-01   0.0000000e+00
   4.5887124e-02   0.0000000e+00
   2.5325070e-01   0.0000000e+00
   4.6067257e-01   0.0000000e+00
   6.6815244e-01   9.6394894e+00
   8.7568998e-01   1.0600492e+02
   1.0832849e+00   1.8304882e+02
   1.2909368e+00   1.3002529e+02
   1.4986454e+00   1.7331974e+02
   1.7064103e+00   1.5883334e+02
   1.9142313e+00   1.7803786e+02
   2.1221079e+00   3.3673819e+02
   2.3300399e+00   4.2321539e+02
   2.5380268e+00   6.6831129e+02
   2.7460683e+00   5.8642142e+02
   2.9541640e+00   3.2677264e+02
   3.1623137e+00   3.3629653e+02
   3.3705168e+00   3.7463412e+02
   3.5787731e+00   4.0815098e+02
   3.7870821e+00   4.4165154e+02
   3.9954435e+00   4.5113925e+02
   4.2038569e+00   4.0784332e+02
   4.4123218e+00   4.3652421e+02
   4.6208380e+00   3.7407176e+02
   4.8294049e+00   2.7329356e+02
   5.0380222e+00   3.8827075e+02
   5.2466895e+00   6.4696293e+02
   5.4554063e+00   5.3182099e+02
   5.6641723e+00   4.8379528e+02
   5.8729870e+00   4.4537093e+02
   6.0818500e+00   2.9205748e+02
   6.2907609e+00   3.0156403e+02
   6.4997192e+00   3.1585252e+02
   6.7087244e+00   2.8707411e+02
   6.9177762e+00   3.6832976e+02
   7.1268741e+00   3.8737836e+02
   7.3360177e+00   5.2595458e+02
   7.5452064e+00   5.4496247e+02
   7.7544398e+00   4.8271443e+02
   7.9637175e+00   5.1128240e+02
   8.1730390e+00   5.0162077e+02
   8.3824038e+00   4.1554266e+02
   8.5918114e+00   4.6321141e+02
   8.8012614e+00   4.2969688e+02
   9.0107532e+00   5.1075976e+02
   9.2202864e+00   5.8701912e+02
   9.4298605e+00   6.1076254e+02
   9.6394749e+00   7.0128749e+02
   9.8491293e+00   6.5822631e+02
   1.0058823e+01   6.4856502e+02
   1.0268556e+01   6.3414094e+02
   1.0478326e+01   5.3868293e+02
   1.0688135e+01   4.7662463e+02
   1.0897981e+01   4.0505894e+02
   1.1107864e+01   4.2881081e+02
   1.1317783e+01   3.6204441e+02
   1.1527738e+01   4.3818978e+02
   1.1737727e+01   4.6668923e+02
   1.1947752e+01   3.9043073e+02
   1.2157810e+01   4.3797321e+02
   1.2367902e+01   4.2838373e+02
   1.2578027e+01   3.8072583e+02
   1.2788185e+01   4.6155893e+02
   1.2998374e+01   5.6139906e+02
   1.3208594e+01   4.6617737e+02
   1.3418845e+01   5.5172128e+02
   1.3629127e+01   5.1359802e+02
   1.3839437e+01   5.8960386e+02
   1.4049777e+01   5.2296375e+02
   1.4260145e+01   5.1813972e+02
   1.4470541e+01   6.3214216e+02
   1.4680963e+01   4.9899522e+02
   1.4891413e+01   4.4191144e+02
   1.5101888e+01   5.2737769e+02
   1.5312389e+01   4.7030729e+02
   1.5522914e+01   5.6050248e+02
   1.5733464e+01   5.8418571e+02
   1.5944037e+01   5.1288637e+02
   1.6154633e+01   5.4132131e+02
   1.6365251e+01   5.4601213e+02
   1.6575890e+01   5.2696639e+02
   1.6786551e+01   4.6520334e+02
   1.6997232e+01   4.5091895e+02
   1.7207932e+01   4.1290828e+02
   1.7418652e+01   3.6541458e+02
   1.7629390e+01   3.5589228e+02
   1.7840145e+01   3.9856586e+02
   1.8050918e+01   3.8430027e+02
   1.8261707e+01   3.5106185e+02
   1.8472512e+01   3.8898547e+02
   1.8683332e+01   4.4587835e+02
   1.8894166e+01   4.1264651e+02
   1.9105014e+01   4.6479001e+02
   1.9315875e+01   4.5527640e+02
   1.9526748e+01   4.7421852e+02
   1.9737633e+01   4.6945042e+02
   1.9948529e+01   5.2158450e+02
   2.0159435e+01   6.4009532e+02
   2.0370350e+01   5.5472415e+02
   2.0581275e+01   6.2107534e+02
   2.0792208e+01   5.9260626e+02
   2.1003148e+01   5.4991923e+02
   2.1214094e+01   5.4042065e+02
   2.1425047e+01   6.6365559e+02
   2.1636005e+01   6.0675563e+02
   2.1846968e+01   6.8732550e+02
   2.2057934e+01   5.9725130e+02
   2.2268904e+01   6.1146257e+02
   2.2479876e+01   6.4937543e+02
   2.2690849e+01   6.4463047e+02
   2.2901824e+01   6.7780711e+02
   2.3112799e+01   6.5410708e+02
   2.3323773e+01   7.6312708e+02
   2.3534745e+01   6.9203269e+02
   2.3745716e+01   7.9157950e+02
   2.3956684e+01   7.2522934e+02
   2.4167648e+01   7.0628117e+02
   2.4378608e+01   7.4895797e+02
   2.4589562e+01   7.9163940e+02
   2.4800511e+01   7.8692106e+02
   2.5011453e+01   7.6798339e+02
   2.5222388e+01   7.0638003e+02
   2.5433314e+01   6.2581073e+02
   2.5644231e+01   5.3101358e+02
   2.5855139e+01   6.3534929e+02
   2.6066036e+01   6.1641452e+02
   2.6276922e+01   5.8799628e+02
   2.6487795e+01   5.7854578e+02
   2.6698656e+01   5.8332375e+02
   2.6909503e+01   5.8810452e+02
   2.7120335e+01   5.8814505e+02
   2.7331152e+01   4.9806227e+02
   2.7541953e+01   4.3643082e+02
   2.7752737e+01   5.9302431e+02
   2.7963503e+01   5.6460668e+02
   2.8174251e+01   5.5516638e+02
   2.8384979e+01   4.3658121e+02
   2.8595687e+01   4.8882797e+02
   2.8806374e+01   5.6481871e+02
   2.9017039e+01   5.3639602e+02
   2.9227682e+01   5.9342223e+02
   2.9438301e+01   5.2701766e+02
   2.9648896e+01   6.1729911e+02
   2.9859466e+01   6.7436102e+02
   3.0070009e+01   5.8895124e+02
   3.0280526e+01   6.0327683e+02
   3.0491016e+01   5.8910350e+02
   3.0701477e+01   5.4166840e+02
   3.0911908e+01   4.5620533e+02
   3.1122310e+01   5.2756298e+02
   3.1332680e+01   3.9929565e+02
   3.1543019e+01   3.5181368e+02
   3.1753325e+01   3.0431857e+02
   3.1963597e+01   2.7583267e+02
   3.2173835e+01   2.9966033e+02
   3.2384038e+01   2.5689476e+02
   3.2594205e+01   1.8080882e+02
   3.2804334e+01   1.5228682e+02
   3.3014426e+01   1.7611331e+02
   3.3224480e+01   1.2853876e+02
   3.3434494e+01   1.1903976e+02
   3.3644467e+01   9.0487605e+01
   3.3854399e+01   7.6215052e+01
   3.4064290e+01   3.8115167e+01
   3.4274137e+01   7.6245936e+01
   3.4483940e+01   2.3831831e+01
   3.4693699e+01   3.3371670e+01
   3.4903412e+01   9.5368336e+00
   3.5113079e+01   4.7694724e+01
   3.5322699e+01   3.8164386e+01
   3.5532270e+01   1.9086577e+01
   3.5741792e+01   1.9091043e+01
   3.5951265e+01   2.3869488e+01
   3.6160686e+01   1.4325164e+01
   3.6370056e+01   1.4328697e+01
   3.6579374e+01   1.4332292e+01
   3.6788638e+01   2.8671896e+01
   3.6997848e+01   2.8679332e+01
   3.7207003e+01   1.9124595e+01
   3.7416101e+01   1.4347288e+01
   3.7625143e+01   1.9134922e+01
   3.7834127e+01   9.5701054e+00
   3.8043053e+01   0.0000000e+00
   3.8251919e+01   1.9151037e+01
   3.8460725e+01   1.4367431e+01
   3.8669469e+01   9.5810982e+00
   3.8878151e+01   9.5839509e+00
   3.9086770e+01   1.9173691e+01
   3.9295326e+01   4.7948910e+00
   3.9503816e+01   1.4389141e+01
   3.9712241e+01   0.0000000e+00
   3.9920600e+01   4.7994220e+00
   4.0128891e+01   0.0000000e+00
   4.0337113e+01   4.8025481e+00
   4.0545267e+01   0.0000000e+00
   4.0753351e+01   4.8057588e+00
   4.0961364e+01   0.0000000e+00
   4.1169305e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.60.dat <==
  -4.5187431e+01   4.8824332e+00
  -4.4982658e+01   0.0000000e+00
  -4.4777926e+01   0.0000000e+00
  -4.4573235e+01   0.0000000e+00
  -4.4368584e+01   0.0000000e+00
  -4.4163973e+01   0.0000000e+00
  -4.3959399e+01   4.8882227e+00
  -4.3754863e+01   0.0000000e+00
  -4.3550365e+01   0.0000000e+00
  -4.3345902e+01   9.7817226e+00
  -4.3141474e+01   0.0000000e+00
  -4.2937081e+01   0.0000000e+00
  -4.2732721e+01   0.0000000e+00
  -4.2528394e+01   4.8941234e+00
  -4.2324100e+01   0.0000000e+00
  -4.2119837e+01   4.8956475e+00
  -4.1915604e+01   0.0000000e+00
  -4.1711402e+01   4.8971020e+00
  -4.1507229e+01   4.8978036e+00
  -4.1303084e+01   4.8984882e+00
  -4.1098967e+01   9.7983119e+00
  -4.0894878e+01   0.0000000e+00
  -4.0690814e+01   0.0000000e+00
  -4.0486777e+01   0.0000000e+00
  -4.0282764e+01   1.4704987e+01
  -4.0078776e+01   0.0000000e+00
  -3.9874812e+01   0.0000000e+00
  -3.9670871e+01   9.8067472e+00
  -3.9466952e+01   9.8078253e+00
  -3.9263055e+01   4.9044363e+00
  -3.9059179e+01   0.0000000e+00
  -3.8855324e+01   0.0000000e+00
  -3.8651488e+01   0.0000000e+00
  -3.8447672e+01   4.9063798e+00
  -3.8243874e+01   4.9068286e+00
  -3.8040095e+01   1.4721789e+01
  -3.7836333e+01   9.8153659e+00
  -3.7632587e+01   4.9080887e+00
  -3.7428858e+01   0.0000000e+00
  -3.7225145e+01   4.9088582e+00
  -3.7021447e+01   0.0000000e+00
  -3.6817763e+01   9.8191454e+00
  -3.6614093e+01   1.4729729e+01
  -3.6410437e+01   1.4730700e+01
  -3.6206794e+01   1.4731631e+01
  -3.6003162e+01   9.8216825e+00
  -3.5799543e+01   1.9644503e+01
  -3.5595935e+01   1.4734193e+01
  -3.5392338e+01   9.8233139e+00
  -3.5188751e+01   4.9119038e+00
  -3.4985173e+01   2.4560692e+01
  -3.4781605e+01   1.9649443e+01
  -3.4578046e+01   2.9475427e+01
  -3.4374495e+01   3.9302158e+01
  -3.4170951e+01   1.9651826e+01
  -3.3967415e+01   5.4044451e+01
  -3.3763886e+01   3.9306367e+01
  -3.3560363e+01   2.9480691e+01
  -3.3356846e+01   5.4049490e+01
  -3.3153334e+01   6.8792087e+01
  -3.2949827e+01   7.3707604e+01
  -3.2746325e+01   6.8795290e+01
  -3.2542826e+01   7.8624764e+01
  -3.2339332e+01   1.0319685e+02
  -3.2135841e+01   7.3713205e+01
  -3.1932352e+01   1.1302847e+02
  -3.1728866e+01   1.1794414e+02
  -3.1525382e+01   1.4743161e+02
  -3.1321899e+01   1.1794621e+02
  -3.1118418e+01   1.6217699e+02
  -3.0914937e+01   1.4251973e+02
  -3.0711457e+01   2.1132280e+02
  -3.0507977e+01   1.9166490e+02
  -3.0304496e+01   1.6709221e+02
  -3.0101015e+01   2.5555192e+02
  -2.9897533e+01   3.1943825e+02
  -2.9694049e+01   3.6366565e+02
  -2.9490564e+01   3.5383380e+02
  -2.9287077e+01   4.0788755e+02
  -2.9083587e+01   4.8159641e+02
  -2.8880094e+01   4.1279133e+02
  -2.8676598e+01   4.7175438e+02
  -2.8473099e+01   4.1277819e+02
  -2.8269596e+01   4.6682396e+02
  -2.8066089e+01   4.5207323e+02
  -2.7862578e+01   4.5697738e+02
  -2.7659063e+01   4.7170790e+02
  -2.7455542e+01   4.4712902e+02
  -2.7252016e+01   3.5376341e+02
  -2.7048485e+01   4.6184540e+02
  -2.6844948e+01   4.3235374e+02
  -2.6641405e+01   4.5199288e+02
  -2.6437855e+01   3.8811241e+02
  -2.6234300e+01   4.1757596e+02
  -2.6030737e+01   4.8142455e+02
  -2.5827167e+01   4.2737243e+02
  -2.5623591e+01   4.6665447e+02
  -2.5420007e+01   4.6172541e+02
  -2.5216415e+01   4.5188442e+02
  -2.5012815e+01   4.4204371e+02
  -2.4809207e+01   5.2060852e+02
  -2.4605591e+01   5.1567606e+02
  -2.4401966e+01   3.8305763e+02
  -2.4198333e+01   5.7947266e+02
  -2.3994690e+01   5.2543107e+02
  -2.3791039e+01   5.5486975e+02
  -2.3587378e+01   4.7628248e+02
  -2.3383708e+01   5.4990896e+02
  -2.3180029e+01   6.8244417e+02
  -2.2976339e+01   6.5786433e+02
  -2.2772640e+01   5.6946681e+02
  -2.2568930e+01   6.3325513e+02
  -2.2365211e+01   6.5285829e+02
  -2.2161481e+01   6.4300828e+02
  -2.1957741e+01   5.3008649e+02
  -2.1753990e+01   6.2821804e+02
  -2.1550228e+01   7.3124668e+02
  -2.1346456e+01   6.9685585e+02
  -2.1142672e+01   6.8209702e+02
  -2.0938878e+01   6.8206016e+02
  -2.0735073e+01   7.7034252e+02
  -2.0531256e+01   6.8689190e+02
  -2.0327428e+01   5.6420142e+02
  -2.0123589e+01   5.2982922e+02
  -1.9919738e+01   6.3772166e+02
  -1.9715876e+01   5.7882243e+02
  -1.9512002e+01   6.2293463e+02
  -1.9308117e+01   6.8666053e+02
  -1.9104220e+01   5.9834144e+02
  -1.8900311e+01   5.8359469e+02
  -1.8696391e+01   5.7865728e+02
  -1.8492459e+01   5.7372036e+02
  -1.8288515e+01   5.7859057e+02
  -1.8084559e+01   5.5404200e+02
  -1.7880592e+01   5.3930174e+02
  -1.7676613e+01   5.6378284e+02
  -1.7472622e+01   5.6375023e+02
  -1.7268619e+01   4.9509116e+02
  -1.7064604e+01   5.2447224e+02
  -1.6860578e+01   4.5582344e+02
  -1.6656540e+01   4.9990664e+02
  -1.6452490e+01   4.8027492e+02
  -1.6248428e+01   4.1164069e+02
  -1.6044355e+01   4.2141767e+02
  -1.5840271e+01   3.9199422e+02
  -1.5636175e+01   4.4586827e+02
  -1.5432067e+01   4.6054139e+02
  -1.5227948e+01   3.8702916e+02
  -1.5023818e+01   3.3312057e+02
  -1.4819676e+01   3.6739219e+02
  -1.4615523e+01   3.7716873e+02
  -1.4411360e+01   3.7225028e+02
  -1.4207185e+01   4.8487896e+02
  -1.4003000e+01   4.7016069e+02
  -1.3798803e+01   5.1910846e+02
  -1.3594596e+01   5.2397846e+02
  -1.3390379e+01   5.3864175e+02
  -1.3186151e+01   5.5330389e+02
  -1.2981913e+01   5.5817242e+02
  -1.2777665e+01   5.6304084e+02
  -1.2573407e+01   6.3644996e+02
  -1.2369140e+01   6.2662838e+02
  -1.2164862e+01   5.2869276e+02
  -1.1960575e+01   5.9719933e+02
  -1.1756279e+01   5.5311847e+02
  -1.1551974e+01   6.7545966e+02
  -1.1347659e+01   5.2859748e+02
  -1.1143336e+01   5.8241118e+02
  -1.0939005e+01   6.3622089e+02
  -1.0734665e+01   5.5300018e+02
  -1.0530317e+01   5.5787176e+02
  -1.0325961e+01   4.5998168e+02
  -1.0121597e+01   5.3336290e+02
  -9.9172262e+00   4.9909197e+02
  -9.7128478e+00   5.2843159e+02
  -9.5084624e+00   4.7459358e+02
  -9.3040702e+00   4.9414810e+02
  -9.0996715e+00   4.6967036e+02
  -8.8952666e+00   5.5282423e+02
  -8.6908557e+00   5.0388696e+02
  -8.4864390e+00   5.3811665e+02
  -8.2820169e+00   5.7723702e+02
  -8.0775897e+00   6.6038160e+02
  -7.8731575e+00   7.4352303e+02
  -7.6687208e+00   8.0220423e+02
  -7.4642798e+00   7.8262187e+02
  -7.2598348e+00   7.3858502e+02
  -7.0553862e+00   7.5813660e+02
  -6.8509342e+00   6.5051946e+02
  -6.6464792e+00   6.5540090e+02
  -6.4420215e+00   6.2604635e+02
  -6.2375614e+00   6.1625727e+02
  -6.0330993e+00   6.7005091e+02
  -5.8286356e+00   6.1624619e+02
  -5.6241705e+00   6.4069630e+02
  -5.4197045e+00   6.2113017e+02
  -5.2152380e+00   4.4995129e+02
  -5.0107712e+00   3.8148005e+02
  -4.8063046e+00   4.8418662e+02
  -4.6018385e+00   5.2820502e+02
  -4.3973734e+00   6.7004096e+02
  -4.1929096e+00   7.4340799e+02
  -3.9884476e+00   5.5266987e+02
  -3.7839877e+00   4.8909354e+02
  -3.5795304e+00   4.6464471e+02
  -3.3750761e+00   4.9888899e+02
  -3.1706253e+00   6.8476105e+02
  -2.9661782e+00   5.8205786e+02
  -2.7617355e+00   5.8207008e+02
  -2.5572975e+00   4.0599106e+02
  -2.3528647e+00   3.5219396e+02
  -2.1484375e+00   3.9133742e+02
  -1.9440165e+00   9.3923788e+02
  -1.7396020e+00   8.2185959e+02
  -1.5351946e+00   3.8159083e+02
  -1.3307947e+00   2.7397274e+02
  -1.1264028e+00   2.4952068e+02
  -9.2201942e-01   2.5442384e+02
  -7.1764506e-01   3.7186662e+02
  -5.1328022e-01   3.1316541e+02
  -3.0892540e-01   2.7892662e+02
  -1.0458111e-01   7.3405528e+01
   9.9752108e-02   4.8939667e+00
   3.0407375e-01   2.9365466e+01
   5.0838326e-01   2.3493766e+02
   7.1268012e-01   2.4963673e+02
   9.1696378e-01   3.5245110e+02
   1.1212337e+00   2.9862450e+02
   1.3254893e+00   2.5458298e+02
   1.5297300e+00   2.3991296e+02
   1.7339553e+00   2.7910352e+02
   1.9381646e+00   6.8067421e+02
   2.1423573e+00   7.1990817e+02
   2.3465329e+00   5.2405885e+02
   2.5506907e+00   3.1838119e+02
   2.7548301e+00   4.7516542e+02
   2.9589506e+00   5.3399834e+02
   3.1630515e+00   6.6633699e+02
   3.3671323e+00   8.4280358e+02
   3.5711923e+00   5.5865926e+02
   3.7752308e+00   4.1168685e+02
   3.9792474e+00   3.7742036e+02
   4.1832413e+00   6.1276345e+02
   4.3872119e+00   6.6186012e+02
   4.5911585e+00   6.0309890e+02
   4.7950806e+00   5.2471027e+02
   4.9989774e+00   4.7082637e+02
   5.2028483e+00   4.0712035e+02
   5.4066927e+00   3.9736199e+02
   5.6105098e+00   4.2685323e+02
   5.8142990e+00   5.8393666e+02
   6.0180597e+00   6.0364944e+02
   6.2217911e+00   6.5772881e+02
   6.4254925e+00   5.8909748e+02
   6.6291633e+00   5.6463670e+02
   6.8328027e+00   6.7766832e+02
   7.0364101e+00   5.7463530e+02
   7.2399848e+00   6.8770842e+02
   7.4435260e+00   7.7134267e+02
   7.6470330e+00   7.6164454e+02
   7.8505051e+00   7.3228711e+02
   8.0539416e+00   8.1106398e+02
   8.2573417e+00   6.4896717e+02
   8.4607047e+00   7.5234914e+02
   8.6640299e+00   5.4592348e+02
   8.8673165e+00   5.5586539e+02
   9.0705638e+00   4.5265053e+02
   9.2737711e+00   4.4289763e+02
   9.4769375e+00   5.0697360e+02
   9.6800623e+00   5.2676973e+02
   9.8831447e+00   5.0225905e+02
   1.0086184e+01   5.3684181e+02
   1.0289179e+01   4.6306461e+02
   1.0492130e+01   5.1243958e+02
   1.0695036e+01   5.5198164e+02
   1.0897895e+01   6.2112089e+02
   1.1100707e+01   5.7688885e+02
   1.1303471e+01   5.6222940e+02
   1.1506186e+01   6.7089066e+02
   1.1708853e+01   6.5131736e+02
   1.1911469e+01   6.7122057e+02
   1.2114033e+01   6.1214938e+02
   1.2316547e+01   6.4193378e+02
   1.2519007e+01   6.0258682e+02
   1.2721414e+01   5.2863788e+02
   1.2923767e+01   6.9680315e+02
   1.3126064e+01   7.0193618e+02
   1.3328306e+01   5.6862666e+02
   1.3530491e+01   5.8362421e+02
   1.3732618e+01   5.8873788e+02
   1.3934687e+01   5.2952243e+02
   1.4136697e+01   4.7027467e+02
   1.4338646e+01   4.4565598e+02
   1.4540535e+01   4.6065021e+02
   1.4742361e+01   4.2115330e+02
   1.4944126e+01   3.8163379e+02
   1.5145826e+01   4.1150099e+02
   1.5347462e+01   5.4057738e+02
   1.5549033e+01   4.2168753e+02
   1.5750538e+01   4.7641499e+02
   1.5951977e+01   5.5600213e+02
   1.6153347e+01   4.5686977e+02
   1.6354648e+01   5.8121729e+02
   1.6555881e+01   6.3608128e+02
   1.6757042e+01   5.5676584e+02
   1.6958133e+01   6.3652925e+02
   1.7159151e+01   6.2183359e+02
   1.7360097e+01   6.6187124e+02
   1.7560968e+01   5.7748341e+02
   1.7761765e+01   6.5738086e+02
   1.7962486e+01   5.4802373e+02
   1.8163131e+01   5.3328082e+02
   1.8363699e+01   6.0328848e+02
   1.8564188e+01   5.7858489e+02
   1.8764598e+01   5.2392582e+02
   1.8964928e+01   5.7405265e+02
   1.9165177e+01   6.3420981e+02
   1.9365344e+01   5.5953157e+02
   1.9565429e+01   5.8475204e+02
   1.9765431e+01   7.2499530e+02
   1.9965347e+01   6.2525977e+02
   2.0165179e+01   6.8057291e+02
   2.0364925e+01   6.8086644e+02
   2.0564583e+01   6.9618888e+02
   2.0764154e+01   6.2133415e+02
   2.0963635e+01   7.0181852e+02
   2.1163027e+01   6.4195119e+02
   2.1362329e+01   6.4726034e+02
   2.1561539e+01   5.3210139e+02
   2.1760657e+01   5.5243662e+02
   2.1959682e+01   6.2303824e+02
   2.2158612e+01   5.1776833e+02
   2.2357448e+01   6.4374737e+02
   2.2556188e+01   6.0380399e+02
   2.2754832e+01   5.0341478e+02
   2.2953377e+01   4.4825918e+02
   2.3151825e+01   4.1320756e+02
   2.3350173e+01   4.8399720e+02
   2.3548421e+01   5.3468337e+02
   2.3746569e+01   4.8953497e+02
   2.3944614e+01   4.6958920e+02
   2.4142557e+01   4.9004056e+02
   2.4340396e+01   4.2458701e+02
   2.4538131e+01   5.0067015e+02
   2.4735761e+01   4.6045686e+02
   2.4933285e+01   3.5438768e+02
   2.5130702e+01   4.0016826e+02
   2.5328011e+01   4.6120485e+02
   2.5525212e+01   3.8032302e+02
   2.5722303e+01   4.4141939e+02
   2.5919285e+01   4.2135970e+02
   2.6116155e+01   3.4540489e+02
   2.6312914e+01   4.4724844e+02
   2.6509560e+01   5.0852775e+02
   2.6706092e+01   5.6987956e+02
   2.6902511e+01   3.7165520e+02
   2.7098815e+01   5.1450892e+02
   2.7295003e+01   4.8422944e+02
   2.7491074e+01   4.6411639e+02
   2.7687029e+01   5.8687164e+02
   2.7882865e+01   3.7786670e+02
   2.8078582e+01   4.7517470e+02
   2.8274180e+01   4.2433976e+02
   2.8469658e+01   5.2691424e+02
   2.8665015e+01   5.0676521e+02
   2.8860250e+01   5.3269129e+02
   2.9055362e+01   3.5364195e+02
   2.9250352e+01   3.8463618e+02
   2.9445217e+01   3.4382670e+02
   2.9639958e+01   2.7729127e+02
   2.9834574e+01   3.1857632e+02
   3.0029064e+01   3.4449082e+02
   3.0223428e+01   2.5725012e+02
   3.0417664e+01   2.6256700e+02
   3.0611772e+01   1.7000822e+02
   3.0805752e+01   1.7527604e+02
   3.0999602e+01   1.9602726e+02
   3.1193323e+01   2.0132064e+02
   3.1386914e+01   2.2211840e+02
   3.1580373e+01   1.7057837e+02
   3.1773701e+01   1.2414142e+02
   3.1966897e+01   1.1905023e+02
   3.2159960e+01   1.2431171e+02
   3.2352890e+01   6.7382019e+01
   3.2545686e+01   9.3362926e+01
   3.2738347e+01   7.2666236e+01
   3.2930874e+01   4.6746726e+01
   3.3123266e+01   8.8361486e+01
   3.3315521e+01   5.7215473e+01
   3.3507641e+01   4.1640775e+01
   3.3699623e+01   3.1252830e+01
   3.3891469e+01   2.6062652e+01
   3.4083177e+01   1.5648819e+01
   3.4274746e+01   2.0880129e+01
   3.4466178e+01   3.1342848e+01
   3.4657470e+01   2.0910399e+01
   3.4848623e+01   3.6619850e+01
   3.5039637e+01   1.5705690e+01
   3.5230510e+01   3.6673473e+01
   3.5421244e+01   1.0485839e+01
   3.5611837e+01   1.5740358e+01
   3.5802289e+01   2.1002663e+01
   3.5992600e+01   5.2545588e+00
   3.6182769e+01   1.5775394e+01
   3.6372797e+01   1.5787148e+01
   3.6562683e+01   1.5798938e+01
   3.6752427e+01   5.2702538e+00
   3.6942029e+01   2.1096823e+01
   3.7131489e+01   1.0556336e+01
   3.7320806e+01   1.5846420e+01
   3.7509981e+01   5.2861213e+00
   3.7699013e+01   2.1160445e+01
   3.7887902e+01   2.1176437e+01
   3.8076648e+01   2.1192459e+01
   3.8265252e+01   5.3021270e+00
   3.8453713e+01   1.0612291e+01
   3.8642031e+01   1.0620340e+01
   3.8830206e+01   0.0000000e+00
   3.9018238e+01   0.0000000e+00
   3.9206128e+01   5.3222699e+00
   3.9393875e+01   1.5978930e+01
   3.9581480e+01   1.0660705e+01
   3.9768943e+01   5.3343965e+00
   3.9956263e+01   1.6015324e+01
   4.0143442e+01   0.0000000e+00
   4.0330479e+01   5.3465300e+00
   4.0517375e+01   2.1402290e+01
   4.0704130e+01   5.3546126e+00
   4.0890744e+01   5.3586495e+00
   4.1077218e+01   0.0000000e+00
   4.1263552e+01   5.3667103e+00
   4.1449746e+01   1.0741465e+01
   4.1635801e+01   0.0000000e+00
   4.1821718e+01   5.3787559e+00
   4.2007497e+01   0.0000000e+00
   4.2193137e+01   0.0000000e+00
   4.2378641e+01   0.0000000e+00
   4.2564009e+01   0.0000000e+00
   4.2749240e+01   0.0000000e+00
   4.2934337e+01   0.0000000e+00
   4.3119298e+01   5.4065175e+00
   4.3304127e+01   0.0000000e+00
   4.3488822e+01   0.0000000e+00
   4.3673385e+01   0.0000000e+00
   4.3857817e+01   0.0000000e+00
   4.4042118e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.70.dat <==
  -4.1472847e+01   0.0000000e+00
  -4.1257050e+01   0.0000000e+00
  -4.1041237e+01   0.0000000e+00
  -4.0825408e+01   4.6332996e+00
  -4.0609564e+01   0.0000000e+00
  -4.0393708e+01   9.2653980e+00
  -4.0177838e+01   4.6324291e+00
  -3.9961957e+01   0.0000000e+00
  -3.9746065e+01   4.6319500e+00
  -3.9530164e+01   9.2634813e+00
  -3.9314253e+01   0.0000000e+00
  -3.9098335e+01   9.2627639e+00
  -3.8882410e+01   9.2624651e+00
  -3.8666478e+01   0.0000000e+00
  -3.8450542e+01   9.2619866e+00
  -3.8234602e+01   4.6309034e+00
  -3.8018658e+01   9.2616663e+00
  -3.7802711e+01   9.2615651e+00
  -3.7586764e+01   4.6307516e+00
  -3.7370816e+01   9.2614803e+00
  -3.7154868e+01   0.0000000e+00
  -3.6938921e+01   4.6307756e+00
  -3.6722977e+01   1.3892467e+01
  -3.6507036e+01   9.2617771e+00
  -3.6291098e+01   9.2619478e+00
  -3.6075166e+01   1.3893235e+01
  -3.5859239e+01   4.6312021e+00
  -3.5643319e+01   1.3894034e+01
  -3.5427407e+01   3.7052052e+01
  -3.5211503e+01   9.2633743e+00
  -3.4995608e+01   2.7791320e+01
  -3.4779723e+01   3.2424735e+01
  -3.4563850e+01   2.3161710e+01
  -3.4347988e+01   3.2428184e+01
  -3.4132139e+01   4.1695849e+01
  -3.3916304e+01   5.5597980e+01
  -3.3700484e+01   5.5601716e+01
  -3.3484678e+01   6.0239480e+01
  -3.3268889e+01   6.4878161e+01
  -3.3053117e+01   1.0195946e+02
  -3.2837363e+01   1.0660283e+02
  -3.2621628e+01   1.2978863e+02
  -3.2405912e+01   1.7152198e+02
  -3.2190216e+01   1.1126804e+02
  -3.1974542e+01   1.8082838e+02
  -3.1758890e+01   1.8548400e+02
  -3.1543261e+01   2.1796686e+02
  -3.1327656e+01   2.0871464e+02
  -3.1112075e+01   3.3398145e+02
  -3.0896519e+01   3.4793827e+02
  -3.0680990e+01   3.9901766e+02
  -3.0465488e+01   3.6658536e+02
  -3.0250013e+01   5.7547398e+02
  -3.0034567e+01   5.0592728e+02
  -2.9819151e+01   6.4061912e+02
  -2.9603764e+01   4.4106766e+02
  -2.9388409e+01   5.4328770e+02
  -2.9173085e+01   5.7123277e+02
  -2.8957794e+01   5.0629083e+02
  -2.8742536e+01   5.7605293e+02
  -2.8527312e+01   5.4826612e+02
  -2.8312123e+01   5.4835482e+02
  -2.8096969e+01   5.3450197e+02
  -2.7881852e+01   5.1134910e+02
  -2.7666772e+01   5.0213842e+02
  -2.7451729e+01   4.4642380e+02
  -2.7236726e+01   4.9766581e+02
  -2.7021761e+01   6.0475131e+02
  -2.6806837e+01   5.2576643e+02
  -2.6591953e+01   5.4913465e+02
  -2.6377111e+01   5.4458620e+02
  -2.6162312e+01   4.9813831e+02
  -2.5947555e+01   5.0755083e+02
  -2.5732842e+01   5.6819998e+02
  -2.5518173e+01   6.0092584e+02
  -2.5303549e+01   5.8241483e+02
  -2.5088971e+01   5.3127569e+02
  -2.4874440e+01   5.8732670e+02
  -2.4659956e+01   6.8070288e+02
  -2.4445519e+01   6.0624062e+02
  -2.4231132e+01   6.3436460e+02
  -2.4016793e+01   7.2782066e+02
  -2.3802505e+01   6.3465811e+02
  -2.3588267e+01   7.2349435e+02
  -2.3374080e+01   6.9565452e+02
  -2.3159945e+01   6.9582314e+02
  -2.2945863e+01   7.3336279e+02
  -2.2731834e+01   6.6813346e+02
  -2.2517858e+01   6.5428132e+02
  -2.2303938e+01   6.9184504e+02
  -2.2090072e+01   7.0137508e+02
  -2.1876262e+01   7.0155803e+02
  -2.1662509e+01   5.9882081e+02
  -2.1448812e+01   6.2705781e+02
  -2.1235174e+01   6.1786539e+02
  -2.1021593e+01   5.3843863e+02
  -2.0808071e+01   6.2288764e+02
  -2.0594609e+01   6.4179983e+02
  -2.0381207e+01   5.8106261e+02
  -2.0167866e+01   7.3590941e+02
  -1.9954585e+01   6.4234739e+02
  -1.9741367e+01   5.6749323e+02
  -1.9528211e+01   5.4889377e+02
  -1.9315118e+01   6.3352616e+02
  -1.9102088e+01   5.8677328e+02
  -1.8889123e+01   5.5877633e+02
  -1.8676222e+01   4.7439961e+02
  -1.8463387e+01   5.2622811e+02
  -1.8250617e+01   4.7939161e+02
  -1.8037914e+01   4.4663139e+02
  -1.7825277e+01   4.1385179e+02
  -1.7612708e+01   4.2809605e+02
  -1.7400207e+01   3.9999774e+02
  -1.7187774e+01   4.0483399e+02
  -1.6975411e+01   4.0025655e+02
  -1.6763116e+01   4.5691283e+02
  -1.6550892e+01   5.5601539e+02
  -1.6338738e+01   4.9021027e+02
  -1.6126655e+01   4.9037434e+02
  -1.5914644e+01   6.3204149e+02
  -1.5702704e+01   5.9922779e+02
  -1.5490837e+01   5.5695320e+02
  -1.5279043e+01   5.0992928e+02
  -1.5067323e+01   5.7150771e+02
  -1.4855676e+01   7.1817757e+02
  -1.4644103e+01   6.2389961e+02
  -1.4432605e+01   5.9575109e+02
  -1.4221183e+01   6.3380199e+02
  -1.4009836e+01   5.8671333e+02
  -1.3798565e+01   6.3425734e+02
  -1.3587371e+01   4.8770287e+02
  -1.3376254e+01   5.2103763e+02
  -1.3165214e+01   5.2122873e+02
  -1.2954252e+01   5.4986214e+02
  -1.2743369e+01   4.8842079e+02
  -1.2532564e+01   4.3167837e+02
  -1.2321837e+01   4.5556779e+02
  -1.2111191e+01   4.3200316e+02
  -1.1900624e+01   4.4641421e+02
  -1.1690138e+01   3.8482269e+02
  -1.1479732e+01   5.2755162e+02
  -1.1269407e+01   4.7545472e+02
  -1.1059163e+01   4.2331843e+02
  -1.0849001e+01   5.5195540e+02
  -1.0638921e+01   5.8073161e+02
  -1.0428924e+01   5.9048349e+02
  -1.0219009e+01   6.0500787e+02
  -1.0009178e+01   6.9103065e+02
  -9.7994297e+00   7.1037612e+02
  -9.5897654e+00   6.2003894e+02
  -9.3801853e+00   6.2505926e+02
  -9.1706896e+00   5.9189763e+02
  -8.9612787e+00   6.0168780e+02
  -8.7519528e+00   6.4970473e+02
  -8.5427123e+00   7.0254091e+02
  -8.3335575e+00   4.8289591e+02
  -8.1244887e+00   6.0745543e+02
  -7.9155061e+00   5.4550002e+02
  -7.7066101e+00   4.8349410e+02
  -7.4978009e+00   4.7411702e+02
  -7.2890788e+00   5.1264333e+02
  -7.0804440e+00   4.0741055e+02
  -6.8718969e+00   3.9799158e+02
  -6.6634376e+00   3.9336226e+02
  -6.4550665e+00   4.7031471e+02
  -6.2467838e+00   4.8491777e+02
  -6.0385897e+00   5.5717232e+02
  -5.8304844e+00   4.6611026e+02
  -5.6224682e+00   5.3841965e+02
  -5.4145413e+00   3.9917879e+02
  -5.2067040e+00   3.4642473e+02
  -4.9989564e+00   3.7545557e+02
  -4.7912987e+00   2.9375269e+02
  -4.5837312e+00   4.2877613e+02
  -4.3762540e+00   5.3499859e+02
  -4.1688673e+00   5.7380743e+02
  -3.9615714e+00   5.3064235e+02
  -3.7543664e+00   4.0056942e+02
  -3.5472524e+00   2.7038255e+02
  -3.3402297e+00   2.9948405e+02
  -3.1332984e+00   3.2377894e+02
  -2.9264587e+00   5.1247405e+02
  -2.7197106e+00   4.8851736e+02
  -2.5130545e+00   3.8711645e+02
  -2.3064903e+00   2.9530777e+02
  -2.1000183e+00   2.6153666e+02
  -1.8936386e+00   2.8103534e+02
  -1.6873512e+00   3.1509448e+02
  -1.4811564e+00   2.7158782e+02
  -1.2750542e+00   3.3478540e+02
  -1.0690448e+00   2.9610294e+02
  -8.6312822e-01   2.6709844e+02
  -6.5730458e-01   2.4292642e+02
  -4.5157398e-01   2.2359338e+02
  -2.4593651e-01   2.1396878e+02
  -4.0392243e-02   2.4325661e+01
   1.6505873e-01   0.0000000e+00
   3.7041635e-01   1.2173885e+02
   5.7568054e-01   2.1922966e+02
   7.8085125e-01   1.4134571e+02
   9.8592842e-01   2.5356309e+02
   1.1909120e+00   2.3416511e+02
   1.3958019e+00   2.6843681e+02
   1.6005982e+00   2.7344249e+02
   1.8053007e+00   3.3707445e+02
   2.0099095e+00   2.8835513e+02
   2.2144246e+00   2.3470156e+02
   2.4188459e+00   2.1034994e+02
   2.6231733e+00   3.0343448e+02
   2.8274070e+00   3.2805561e+02
   3.0315469e+00   3.0371334e+02
   3.2355929e+00   3.3325809e+02
   3.4395452e+00   2.6967094e+02
   3.6434037e+00   2.9922718e+02
   3.8471684e+00   2.4538104e+02
   4.0508394e+00   3.7806073e+02
   4.2544167e+00   3.3402550e+02
   4.4579002e+00   4.9635451e+02
   4.6612902e+00   5.0641635e+02
   4.8645866e+00   6.0010911e+02
   5.0677894e+00   5.3640988e+02
   5.2708987e+00   3.2987160e+02
   5.4739146e+00   2.9554335e+02
   5.6768372e+00   1.8233559e+02
   5.8796664e+00   2.8102457e+02
   6.0824024e+00   3.2061397e+02
   6.2850453e+00   3.4050049e+02
   6.4875951e+00   4.7889452e+02
   6.6900520e+00   4.0502456e+02
   6.8924160e+00   4.0521044e+02
   7.0946872e+00   4.1034014e+02
   7.2968657e+00   3.8085148e+02
   7.4989517e+00   2.7710975e+02
   7.7009453e+00   3.4654571e+02
   7.9028465e+00   2.0802250e+02
   8.1046556e+00   2.7749005e+02
   8.3063725e+00   3.2223367e+02
   8.5079976e+00   3.9677611e+02
   8.7095308e+00   3.5229919e+02
   8.9109724e+00   4.0706587e+02
   9.1123225e+00   3.7248553e+02
   9.3135813e+00   4.5215424e+02
   9.5147489e+00   3.9767841e+02
   9.7158254e+00   3.9785843e+02
   9.9168111e+00   3.5823445e+02
   1.0117706e+01   4.8283927e+02
   1.0318511e+01   4.4819711e+02
   1.0519225e+01   4.5836322e+02
   1.0719849e+01   4.7850694e+02
   1.0920383e+01   3.9394795e+02
   1.1120827e+01   4.6895806e+02
   1.1321182e+01   5.6399942e+02
   1.1521448e+01   4.6937696e+02
   1.1721624e+01   4.5959476e+02
   1.1921711e+01   4.8478807e+02
   1.2121710e+01   5.2500332e+02
   1.2321620e+01   4.4519975e+02
   1.2521442e+01   4.6040972e+02
   1.2721176e+01   4.6561925e+02
   1.2920823e+01   3.8067335e+02
   1.3120381e+01   3.7081821e+02
   1.3319853e+01   3.8602022e+02
   1.3519237e+01   3.1095716e+02
   1.3718535e+01   3.1611019e+02
   1.3917746e+01   2.7106927e+02
   1.4116871e+01   2.0590101e+02
   1.4315909e+01   3.3159361e+02
   1.4514863e+01   3.6189434e+02
   1.4713730e+01   2.7656584e+02
   1.4912513e+01   3.6220494e+02
   1.5111210e+01   3.4726135e+02
   1.5309823e+01   3.5244417e+02
   1.5508352e+01   3.0726034e+02
   1.5706797e+01   2.9731203e+02
   1.5905158e+01   3.2768536e+02
   1.6103435e+01   2.9756259e+02
   1.6301630e+01   2.8759624e+02
   1.6499742e+01   3.7857422e+02
   1.6697771e+01   4.1408016e+02
   1.6895718e+01   3.3342233e+02
   1.7093583e+01   4.2958510e+02
   1.7291367e+01   2.9324942e+02
   1.7489070e+01   4.0464800e+02
   1.7686692e+01   4.2505416e+02
   1.7884233e+01   4.3535178e+02
   1.8081695e+01   4.0514275e+02
   1.8279076e+01   3.7997487e+02
   1.8476378e+01   4.2574319e+02
   1.8673601e+01   3.7013947e+02
   1.8870745e+01   4.4130127e+02
   1.9067811e+01   3.5013673e+02
   1.9264799e+01   3.8581055e+02
   1.9461709e+01   3.4025655e+02
   1.9658542e+01   3.6071189e+02
   1.9855298e+01   4.1675962e+02
   2.0051978e+01   4.2709054e+02
   2.0248581e+01   4.2725590e+02
   2.0445109e+01   3.4600711e+02
   2.0641562e+01   3.5123010e+02
   2.0837939e+01   3.6154862e+02
   2.1034242e+01   3.3112092e+02
   2.1230471e+01   3.4143824e+02
   2.1426626e+01   2.7019449e+02
   2.1622707e+01   2.4479598e+02
   2.1818716e+01   2.8570158e+02
   2.2014652e+01   3.2153325e+02
   2.2210516e+01   2.9612372e+02
   2.2406309e+01   2.0429804e+02
   2.2602030e+01   3.2699590e+02
   2.2797680e+01   2.6066922e+02
   2.2993260e+01   1.9940706e+02
   2.3188770e+01   2.3528227e+02
   2.3384210e+01   3.1211579e+02
   2.3579581e+01   2.8663391e+02
   2.3774884e+01   2.0993078e+02
   2.3970118e+01   2.4585853e+02
   2.4165284e+01   2.8181076e+02
   2.4360383e+01   3.0753606e+02
   2.4555416e+01   3.4353308e+02
   2.4750381e+01   2.9748821e+02
   2.4945281e+01   3.2324317e+02
   2.5140115e+01   2.4636336e+02
   2.5334884e+01   3.6453425e+02
   2.5529589e+01   2.8761540e+02
   2.5724229e+01   3.1339862e+02
   2.5918806e+01   3.8031294e+02
   2.6113319e+01   3.1360310e+02
   2.6307770e+01   3.7541663e+02
   2.6502158e+01   2.6750574e+02
   2.6696485e+01   4.0138623e+02
   2.6890750e+01   3.5003693e+02
   2.7084954e+01   3.8104189e+02
   2.7279098e+01   3.3480302e+02
   2.7473182e+01   3.4005872e+02
   2.7667207e+01   3.1954689e+02
   2.7861173e+01   4.1759933e+02
   2.8055080e+01   3.3005443e+02
   2.8248930e+01   2.6309072e+02
   2.8442722e+01   3.1993056e+02
   2.8636457e+01   2.6840771e+02
   2.8830136e+01   3.0979145e+02
   2.9023758e+01   3.8735118e+02
   2.9217326e+01   2.9447121e+02
   2.9410838e+01   2.9972243e+02
   2.9604296e+01   3.3599034e+02
   2.9797700e+01   2.9989035e+02
   2.9991051e+01   2.6376954e+02
   3.0184348e+01   3.3626888e+02
   3.0377594e+01   3.2083575e+02
   3.0570787e+01   3.7268352e+02
   3.0763929e+01   3.0547467e+02
   3.0957020e+01   2.9519732e+02
   3.1150061e+01   3.4189657e+02
   3.1343052e+01   4.0416390e+02
   3.1535994e+01   3.7316971e+02
   3.1728887e+01   3.7844831e+02
   3.1921731e+01   3.4224439e+02
   3.2114528e+01   3.6307637e+02
   3.2307278e+01   4.1504608e+02
   3.2499981e+01   3.3730666e+02
   3.2692638e+01   3.5814981e+02
   3.2885249e+01   3.8938553e+02
   3.3077815e+01   3.6351165e+02
   3.3270336e+01   3.8956699e+02
   3.3462814e+01   3.6887451e+02
   3.3655248e+01   3.1179547e+02
   3.3847638e+01   3.4305168e+02
   3.4039987e+01   4.2111095e+02
   3.4232293e+01   3.8480256e+02
   3.4424558e+01   2.9126466e+02
   3.4616782e+01   3.6936052e+02
   3.4808966e+01   2.6016766e+02
   3.5001110e+01   3.0185702e+02
   3.5193215e+01   2.9671325e+02
   3.5385281e+01   3.2801239e+02
   3.5577308e+01   3.0724734e+02
   3.5769298e+01   3.4897647e+02
   3.5961251e+01   3.0215750e+02
   3.6153167e+01   2.5531969e+02
   3.6345048e+01   3.3354147e+02
   3.6536892e+01   4.0657898e+02
   3.6728702e+01   3.1281014e+02
   3.6920477e+01   3.2329524e+02
   3.7112218e+01   2.6076811e+02
   3.7303926e+01   2.3994846e+02
   3.7495601e+01   2.5042393e+02
   3.7687244e+01   2.4003009e+02
   3.7878855e+01   2.5572665e+02
   3.8070434e+01   2.2444980e+02
   3.8261983e+01   2.6625061e+02
   3.8453502e+01   2.8717827e+02
   3.8644991e+01   2.8722275e+02
   3.8836451e+01   3.1338157e+02
   3.9027882e+01   2.3507128e+02
   3.9219285e+01   2.8735146e+02
   3.9410661e+01   2.4559021e+02
   3.9602010e+01   2.6652910e+02
   3.9793332e+01   2.7179275e+02
   3.9984628e+01   2.4569214e+02
   4.0175899e+01   2.4572477e+02
   4.0367145e+01   2.5098560e+02
   4.0558367e+01   2.0395177e+02
   4.0749565e+01   2.4581865e+02
   4.0940739e+01   2.5107943e+02
   4.1131891e+01   2.0925778e+02
   4.1323020e+01   2.2497830e+02
   4.1514128e+01   2.6163240e+02
   4.1705215e+01   1.9886269e+02
   4.1896281e+01   2.0411800e+02
   4.2087327e+01   2.0413954e+02
   4.2278353e+01   2.6174427e+02
   4.2469360e+01   2.1465179e+02
   4.2660348e+01   2.4608821e+02
   4.2851319e+01   2.1469303e+02
   4.3042271e+01   2.7755555e+02
   4.3233207e+01   2.2520670e+02
   4.3424126e+01   2.0427495e+02
   4.3615029e+01   2.3572167e+02
   4.3805917e+01   2.4621822e+02
   4.3996789e+01   2.4099850e+02
   4.4187648e+01   2.9341180e+02
   4.4378492e+01   2.8295358e+02
   4.4569322e+01   2.4629185e+02
   4.4760140e+01   2.0962438e+02
   4.4950945e+01   2.5680670e+02
   4.5141738e+01   3.0923570e+02
   4.5332519e+01   2.9877118e+02
   4.5523289e+01   2.3588561e+02
   4.5714049e+01   2.4638302e+02
   4.5904799e+01   2.4639600e+02
   4.6095539e+01   3.6174841e+02
   4.6286271e+01   2.4642006e+02
   4.6476993e+01   1.9924221e+02
   4.6667708e+01   2.7265881e+02
   4.6858415e+01   2.2547688e+02
   4.7049115e+01   2.7792377e+02
   4.7239808e+01   2.5695738e+02
   4.7430495e+01   2.5696573e+02
   4.7621176e+01   2.6746216e+02
   4.7811852e+01   2.9369203e+02
   4.8002523e+01   3.0943331e+02
   4.8193190e+01   2.6223756e+02
   4.8383853e+01   1.6259058e+02
   4.8574512e+01   2.3602280e+02
   4.8765169e+01   1.6784103e+02
   4.8955823e+01   2.1504913e+02
   4.9146475e+01   2.3603205e+02
   4.9337125e+01   2.3603402e+02
   4.9527775e+01   1.7309265e+02
   4.9718423e+01   1.7309328e+02
   4.9909072e+01   1.7833877e+02
   5.0099720e+01   1.4162183e+02
   5.0290370e+01   1.7833802e+02
   5.0481020e+01   1.5211100e+02
   5.0671672e+01   1.8882597e+02
   5.0862325e+01   1.0490226e+02
   5.1052981e+01   1.0490098e+02
   5.1243640e+01   1.2587935e+02
   5.1434302e+01   1.2587725e+02
   5.1624967e+01   8.3916580e+01
   5.1815637e+01   1.2062754e+02
   5.2006311e+01   9.9646529e+01
   5.2196990e+01   1.3635495e+02
   5.2387674e+01   8.3908436e+01
   5.2578364e+01   1.1537069e+02
   5.2769059e+01   1.2585495e+02
   5.2959761e+01   1.0487559e+02
   5.3150470e+01   5.7679508e+01
   5.3341187e+01   7.8650900e+01
   5.3531910e+01   4.7188660e+01
   5.3722642e+01   4.7186685e+01
   5.3913382e+01   7.8641028e+01
   5.4104131e+01   5.7667446e+01
   5.4294889e+01   7.8633671e+01
   5.4485657e+01   7.3387779e+01
   5.4676434e+01   6.8142279e+01
   5.4867221e+01   2.6207167e+01
   5.5058019e+01   2.6205715e+01
   5.5248828e+01   6.2890117e+01
   5.5439649e+01   3.1443201e+01
   5.5630481e+01   6.2882571e+01
   5.5821324e+01   4.7158971e+01
   5.6012181e+01   1.5718643e+01
   5.6203049e+01   1.0478401e+01
   5.6393931e+01   4.7149599e+01
   5.6584826e+01   1.5715437e+01
   5.6775735e+01   1.5714314e+01
   5.6966658e+01   2.0950887e+01
   5.7157595e+01   1.5711990e+01
   5.7348546e+01   3.1421578e+01
   5.7539513e+01   1.0473042e+01
   5.7730495e+01   2.0944415e+01
   5.7921492e+01   1.5707035e+01
   5.8112505e+01   5.2352445e+00
   5.8303534e+01   1.0469606e+01
   5.8494580e+01   1.5703059e+01
   5.8685642e+01   1.0467791e+01
   5.8876721e+01   1.5700291e+01
   5.9067818e+01   5.2329576e+00
   5.9258932e+01   5.2324772e+00
   5.9450064e+01   2.0927958e+01
   5.9641213e+01   1.0462989e+01
   5.9832382e+01   2.0923969e+01
   6.0023569e+01   1.5691449e+01
   6.0214775e+01   5.2299669e+00
   6.0405999e+01   1.5688332e+01
   6.0597244e+01   5.2289143e+00
   6.0788508e+01   1.0456756e+01
   6.0979791e+01   5.2278353e+00
   6.1171095e+01   1.5681858e+01
   6.1362419e+01   5.2267308e+00
   6.1553764e+01   5.2261694e+00
   6.1745130e+01   1.5676806e+01
   6.1936516e+01   5.2250286e+00
   6.2127924e+01   5.2244495e+00
   6.2319353e+01   0.0000000e+00
   6.2510804e+01   5.2232744e+00
   6.2702277e+01   1.0445357e+01
   6.2893771e+01   5.2220777e+00
   6.3085288e+01   1.0442943e+01
   6.3276827e+01   2.6104302e+01
   6.3468389e+01   5.2202443e+00
   6.3659974e+01   5.2196233e+00
   6.3851582e+01   5.2189977e+00
   6.4043212e+01   1.5655102e+01
   6.4234867e+01   1.0435466e+01
   6.4426544e+01   1.0434188e+01
   6.4618245e+01   0.0000000e+00
   6.4809970e+01   1.0431607e+01
   6.5001719e+01   5.2151523e+00
   6.5193492e+01   5.2144972e+00
   6.5385290e+01   5.2138385e+00
   6.5577111e+01   1.0426352e+01
   6.5768957e+01   5.2125103e+00
   6.5960828e+01   5.2118411e+00
   6.6152724e+01   0.0000000e+00
   6.6344644e+01   0.0000000e+00
   6.6536590e+01   5.2098148e+00
   6.6728560e+01   1.0418267e+01
   6.6920556e+01   0.0000000e+00
   6.7112577e+01   1.0415525e+01
   6.7304623e+01   0.0000000e+00
   6.7496695e+01   5.2063820e+00
   6.7688793e+01   1.0411376e+01
   6.7880916e+01   0.0000000e+00
   6.8073065e+01   1.0408589e+01
   6.8265240e+01   0.0000000e+00
   6.8457441e+01   5.2028931e+00
   6.8649667e+01   1.5606570e+01
   6.8841920e+01   0.0000000e+00
   6.9034199e+01   5.2007792e+00
   6.9226504e+01   0.0000000e+00
   6.9418835e+01   1.0398727e+01
   6.9611193e+01   0.0000000e+00
   6.9803577e+01   0.0000000e+00
   6.9995987e+01   1.0394465e+01
   7.0188423e+01   0.0000000e+00
   7.0380886e+01   0.0000000e+00
   7.0573375e+01   0.0000000e+00
   7.0765891e+01   0.0000000e+00
   7.0958433e+01   5.1936691e+00
   7.1151002e+01   0.0000000e+00
   7.1343597e+01   0.0000000e+00
   7.1536218e+01   5.1915296e+00
   7.1728866e+01   0.0000000e+00
   7.1921540e+01   0.0000000e+00
   7.2114241e+01   0.0000000e+00
   7.2306968e+01   0.0000000e+00
   7.2499722e+01   0.0000000e+00
   7.2692502e+01   5.1872621e+00
   7.2885308e+01   0.0000000e+00
   7.3078141e+01   0.0000000e+00
   7.3270999e+01   0.0000000e+00
   7.3463884e+01   0.0000000e+00
   7.3656796e+01   0.0000000e+00
   7.3849733e+01   0.0000000e+00
   7.4042696e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.80.dat <==
  -6.6843191e+01   4.7889278e+00
  -6.6634510e+01   0.0000000e+00
  -6.6425961e+01   0.0000000e+00
  -6.6217546e+01   0.0000000e+00
  -6.6009262e+01   4.8011374e+00
  -6.5801109e+01   0.0000000e+00
  -6.5593087e+01   4.8071780e+00
  -6.5385194e+01   4.8101822e+00
  -6.5177431e+01   0.0000000e+00
  -6.4969797e+01   4.8161586e+00
  -6.4762291e+01   0.0000000e+00
  -6.4554912e+01   9.6441848e+00
  -6.4347660e+01   4.8250433e+00
  -6.4140534e+01   9.6559670e+00
  -6.3933534e+01   0.0000000e+00
  -6.3726658e+01   4.8338321e+00
  -6.3519908e+01   0.0000000e+00
  -6.3313281e+01   4.8396382e+00
  -6.3106777e+01   1.4527576e+01
  -6.2900396e+01   0.0000000e+00
  -6.2694136e+01   9.6965356e+00
  -6.2487998e+01   4.8511232e+00
  -6.2281981e+01   0.0000000e+00
  -6.2076085e+01   1.4570407e+01
  -6.1870308e+01   4.8596260e+00
  -6.1664649e+01   0.0000000e+00
  -6.1459110e+01   4.8652418e+00
  -6.1253688e+01   4.8680339e+00
  -6.1048384e+01   0.0000000e+00
  -6.0843196e+01   1.4620760e+01
  -6.0638124e+01   9.7526947e+00
  -6.0433168e+01   4.8790975e+00
  -6.0228328e+01   9.7636744e+00
  -6.0023601e+01   4.8845665e+00
  -5.9818989e+01   4.8872853e+00
  -5.9614489e+01   1.9559975e+01
  -5.9410103e+01   4.8926916e+00
  -5.9205829e+01   1.9581517e+01
  -5.9001666e+01   1.9592225e+01
  -5.8797614e+01   9.8014462e+00
  -5.8593673e+01   1.9613518e+01
  -5.8389842e+01   1.4718076e+01
  -5.8186121e+01   2.9451967e+01
  -5.7982508e+01   1.9645146e+01
  -5.7779004e+01   2.9483409e+01
  -5.7575608e+01   1.4749519e+01
  -5.7372318e+01   1.9676402e+01
  -5.7169136e+01   4.9216846e+01
  -5.6966060e+01   4.4318326e+01
  -5.6763089e+01   5.4195041e+01
  -5.6560224e+01   2.9576251e+01
  -5.6357463e+01   4.9319182e+01
  -5.6154806e+01   3.9475608e+01
  -5.5952253e+01   6.9117631e+01
  -5.5749802e+01   6.4213318e+01
  -5.5547455e+01   5.9303858e+01
  -5.5345209e+01   8.9000642e+01
  -5.5143065e+01   6.9257467e+01
  -5.4941021e+01   1.1383697e+02
  -5.4739078e+01   1.0398980e+02
  -5.4537236e+01   1.3872170e+02
  -5.4335492e+01   1.0409254e+02
  -5.4133847e+01   1.5869500e+02
  -5.3932301e+01   1.3396428e+02
  -5.3730853e+01   1.0920912e+02
  -5.3529502e+01   1.5892646e+02
  -5.3328248e+01   2.1366023e+02
  -5.3127090e+01   2.0879138e+02
  -5.2926028e+01   2.5365330e+02
  -5.2725062e+01   2.1396606e+02
  -5.2524190e+01   2.4891528e+02
  -5.2323413e+01   2.3409038e+02
  -5.2122730e+01   2.8901267e+02
  -5.1922140e+01   2.7917668e+02
  -5.1721643e+01   3.9900870e+02
  -5.1521238e+01   3.9919277e+02
  -5.1320926e+01   3.7441505e+02
  -5.1120705e+01   3.1964683e+02
  -5.0920575e+01   3.9474348e+02
  -5.0720536e+01   2.8494381e+02
  -5.0520586e+01   4.3511010e+02
  -5.0320726e+01   3.4524199e+02
  -5.0120956e+01   3.2537302e+02
  -4.9921274e+01   3.7559705e+02
  -4.9721680e+01   4.0081381e+02
  -4.9522173e+01   3.9597761e+02
  -4.9322754e+01   4.1119452e+02
  -4.9123422e+01   3.8127299e+02
  -4.8924176e+01   2.7604075e+02
  -4.8725016e+01   3.9666578e+02
  -4.8525941e+01   3.4158027e+02
  -4.8326952e+01   3.7690371e+02
  -4.8128046e+01   3.3684362e+02
  -4.7929225e+01   2.9674881e+02
  -4.7730487e+01   3.2706410e+02
  -4.7531832e+01   3.6243794e+02
  -4.7333260e+01   3.3740901e+02
  -4.7134770e+01   3.4762482e+02
  -4.6936362e+01   3.9816922e+02
  -4.6738036e+01   3.0757316e+02
  -4.6539790e+01   3.8336220e+02
  -4.6341624e+01   3.5828634e+02
  -4.6143539e+01   3.1804440e+02
  -4.5945533e+01   3.4847427e+02
  -4.5747606e+01   3.1829930e+02
  -4.5549757e+01   2.9315396e+02
  -4.5351987e+01   3.7922833e+02
  -4.5154295e+01   3.5408571e+02
  -4.4956680e+01   3.5928467e+02
  -4.4759142e+01   3.6448689e+02
  -4.4561681e+01   3.4437098e+02
  -4.4364295e+01   3.2930499e+02
  -4.4166986e+01   3.4463575e+02
  -4.3969751e+01   3.3969706e+02
  -4.3772591e+01   4.4126649e+02
  -4.3575506e+01   3.5517597e+02
  -4.3378494e+01   4.1114358e+02
  -4.3181556e+01   3.3005321e+02
  -4.2984692e+01   4.3684794e+02
  -4.2787899e+01   3.7603124e+02
  -4.2591180e+01   4.4225319e+02
  -4.2394532e+01   3.9156251e+02
  -4.2197955e+01   4.2731434e+02
  -4.2001449e+01   3.6640181e+02
  -4.1805014e+01   5.1416509e+02
  -4.1608650e+01   4.3286789e+02
  -4.1412355e+01   4.0754993e+02
  -4.1216129e+01   4.0259786e+02
  -4.1019972e+01   4.3332724e+02
  -4.0823884e+01   4.3347878e+02
  -4.0627865e+01   4.2852801e+02
  -4.0431912e+01   4.5419265e+02
  -4.0236028e+01   5.0029423e+02
  -4.0040210e+01   3.9322275e+02
  -3.9844459e+01   3.6781383e+02
  -3.9648774e+01   4.2926123e+02
  -3.9453154e+01   4.3962949e+02
  -3.9257601e+01   5.2159533e+02
  -3.9062112e+01   4.0411498e+02
  -3.8866687e+01   3.7866318e+02
  -3.8671327e+01   4.3509386e+02
  -3.8476031e+01   3.6867049e+02
  -3.8280798e+01   4.2001109e+02
  -3.8085628e+01   4.2527044e+02
  -3.7890521e+01   3.6390233e+02
  -3.7695476e+01   3.4351038e+02
  -3.7500492e+01   3.2310476e+02
  -3.7305571e+01   3.1807639e+02
  -3.7110710e+01   3.9002231e+02
  -3.6915910e+01   4.2094468e+02
  -3.6721170e+01   3.4404913e+02
  -3.6526491e+01   4.6229784e+02
  -3.6331871e+01   3.7508966e+02
  -3.6137310e+01   4.1632196e+02
  -3.5942808e+01   3.7017583e+02
  -3.5748364e+01   3.5485842e+02
  -3.5553978e+01   4.5785261e+02
  -3.5359650e+01   3.7050753e+02
  -3.5165379e+01   4.0150153e+02
  -3.4971165e+01   3.2953370e+02
  -3.4777008e+01   3.7598384e+02
  -3.4582907e+01   3.4518092e+02
  -3.4388862e+01   3.5043362e+02
  -3.4194872e+01   3.6084356e+02
  -3.4000937e+01   3.3516415e+02
  -3.3807057e+01   3.2494304e+02
  -3.3613231e+01   2.9407848e+02
  -3.3419459e+01   2.9932107e+02
  -3.3225741e+01   3.7683590e+02
  -3.3032076e+01   3.0464970e+02
  -3.2838464e+01   2.7890804e+02
  -3.2644904e+01   2.7381732e+02
  -3.2451396e+01   2.2221351e+02
  -3.2257941e+01   3.1014833e+02
  -3.2064536e+01   2.8954871e+02
  -3.1871183e+01   2.6893763e+02
  -3.1677880e+01   2.4831521e+02
  -3.1484628e+01   2.1733238e+02
  -3.1291425e+01   2.3809225e+02
  -3.1098272e+01   2.6403963e+02
  -3.0905169e+01   2.4339269e+02
  -3.0712114e+01   1.8647565e+02
  -3.0519108e+01   3.0568971e+02
  -3.0326150e+01   3.1613097e+02
  -3.0133240e+01   3.0584181e+02
  -2.9940377e+01   3.2665721e+02
  -2.9747562e+01   2.2301098e+02
  -2.9554793e+01   3.6831673e+02
  -2.9362070e+01   2.9057328e+02
  -2.9169394e+01   3.3216311e+02
  -2.8976763e+01   4.1011109e+02
  -2.8784178e+01   3.5309012e+02
  -2.8591637e+01   3.5317263e+02
  -2.8399141e+01   3.0650025e+02
  -2.8206690e+01   2.8059021e+02
  -2.8014282e+01   3.4821920e+02
  -2.7821918e+01   3.4309963e+02
  -2.7629598e+01   2.9637994e+02
  -2.7437320e+01   4.0046221e+02
  -2.7245085e+01   3.7974300e+02
  -2.7052892e+01   3.5901397e+02
  -2.6860740e+01   3.5909216e+02
  -2.6668631e+01   3.4355366e+02
  -2.6476562e+01   4.1651791e+02
  -2.6284534e+01   3.4370030e+02
  -2.6092547e+01   3.5939877e+02
  -2.5900600e+01   3.1258599e+02
  -2.5708692e+01   3.6475924e+02
  -2.5516824e+01   3.7525803e+02
  -2.5324996e+01   3.0756576e+02
  -2.5133205e+01   3.1284192e+02
  -2.4941454e+01   2.9725934e+02
  -2.4749740e+01   2.9210223e+02
  -2.4558064e+01   3.3911393e+02
  -2.4366425e+01   2.5568958e+02
  -2.4174824e+01   2.7139648e+02
  -2.3983259e+01   3.1842991e+02
  -2.3791730e+01   3.8114417e+02
  -2.3600238e+01   3.1332807e+02
  -2.3408781e+01   1.9847807e+02
  -2.3217359e+01   1.8806655e+02
  -2.3025972e+01   2.8215137e+02
  -2.2834620e+01   2.9265438e+02
  -2.2643303e+01   2.6134539e+02
  -2.2452019e+01   2.3002476e+02
  -2.2260769e+01   2.6666647e+02
  -2.2069552e+01   2.2487555e+02
  -2.1878368e+01   2.0399203e+02
  -2.1687217e+01   2.0402681e+02
  -2.1496098e+01   2.6684930e+02
  -2.1305010e+01   2.6689386e+02
  -2.1113955e+01   3.1927874e+02
  -2.0922930e+01   2.7745147e+02
  -2.0731937e+01   2.5131744e+02
  -2.0540974e+01   2.1993794e+02
  -2.0350041e+01   2.9329698e+02
  -2.0159138e+01   3.3524900e+02
  -1.9968265e+01   2.7243195e+02
  -1.9777421e+01   3.8251104e+02
  -1.9586605e+01   3.6684686e+02
  -1.9395819e+01   3.1448715e+02
  -1.9205060e+01   3.3026027e+02
  -1.9014329e+01   3.7749538e+02
  -1.8823626e+01   3.6181855e+02
  -1.8632950e+01   4.3529298e+02
  -1.8442300e+01   4.4059942e+02
  -1.8251677e+01   3.3049544e+02
  -1.8061081e+01   3.5152746e+02
  -1.7870510e+01   3.4108025e+02
  -1.7679964e+01   3.4112579e+02
  -1.7489444e+01   3.3067318e+02
  -1.7298948e+01   3.4121509e+02
  -1.7108477e+01   3.4650897e+02
  -1.6918030e+01   3.2029879e+02
  -1.6727606e+01   3.2559017e+02
  -1.6537206e+01   3.1512597e+02
  -1.6346829e+01   3.4668055e+02
  -1.6156475e+01   4.2026898e+02
  -1.5966143e+01   3.0473081e+02
  -1.5775833e+01   2.5747479e+02
  -1.5585545e+01   3.1531118e+02
  -1.5395278e+01   2.5753301e+02
  -1.5205032e+01   3.8371396e+02
  -1.5014807e+01   2.8913094e+02
  -1.4824602e+01   2.4710190e+02
  -1.4634417e+01   3.2074038e+02
  -1.4444252e+01   2.9973914e+02
  -1.4254105e+01   2.7873306e+02
  -1.4063978e+01   3.2083790e+02
  -1.3873870e+01   2.7878803e+02
  -1.3683779e+01   2.1568690e+02
  -1.3493707e+01   2.5253524e+02
  -1.3303652e+01   2.2625036e+02
  -1.3113614e+01   2.5258138e+02
  -1.2923593e+01   2.3681603e+02
  -1.2733589e+01   2.1578444e+02
  -1.2543600e+01   2.8949151e+02
  -1.2353628e+01   2.5793206e+02
  -1.2163671e+01   2.6321737e+02
  -1.1973729e+01   2.3164968e+02
  -1.1783802e+01   2.3693282e+02
  -1.1593889e+01   2.7907535e+02
  -1.1403990e+01   3.7388328e+02
  -1.1214105e+01   2.5805071e+02
  -1.1024233e+01   2.6860223e+02
  -1.0834374e+01   2.3175109e+02
  -1.0644528e+01   2.9497553e+02
  -1.0454694e+01   2.9499458e+02
  -1.0264872e+01   1.5804272e+02
  -1.0075061e+01   2.1073644e+02
  -9.8852618e+00   1.6333037e+02
  -9.6954733e+00   1.4753262e+02
  -9.5056952e+00   1.4754076e+02
  -9.3159273e+00   1.5281821e+02
  -9.1261691e+00   9.4857557e+01
  -8.9364202e+00   1.7391413e+02
  -8.7466805e+00   2.1081503e+02
  -8.5569493e+00   2.4244836e+02
  -8.3672265e+00   2.2137558e+02
  -8.1775116e+00   3.0572192e+02
  -7.9878043e+00   3.9534585e+02
  -7.7981042e+00   2.8993130e+02
  -7.6084109e+00   2.8467009e+02
  -7.4187241e+00   3.2685459e+02
  -7.2290434e+00   2.6360089e+02
  -7.0393685e+00   2.4252016e+02
  -6.8496989e+00   1.9507608e+02
  -6.6600343e+00   1.8980875e+02
  -6.4703743e+00   2.1090375e+02
  -6.2807186e+00   2.3727204e+02
  -6.0910668e+00   2.6891381e+02
  -5.9014184e+00   2.2146253e+02
  -5.7117732e+00   1.6873614e+02
  -5.5221307e+00   2.0037707e+02
  -5.3324907e+00   1.5292126e+02
  -5.1428526e+00   1.8983529e+02
  -4.9532161e+00   1.2128469e+02
  -4.7635809e+00   1.5292517e+02
  -4.5739465e+00   8.4372890e+01
  -4.3843126e+00   8.4373101e+01
  -4.1946788e+00   1.3710636e+02
  -4.0050447e+00   1.9511259e+02
  -3.8154099e+00   1.2655907e+02
  -3.6257741e+00   3.0584936e+02
  -3.4361368e+00   2.5311477e+02
  -3.2464977e+00   2.6365866e+02
  -3.0568563e+00   3.0056734e+02
  -2.8672123e+00   2.6365192e+02
  -2.6775653e+00   2.9528546e+02
  -2.4879149e+00   1.8455010e+02
  -2.2982607e+00   1.4236436e+02
  -2.1086023e+00   6.8544288e+01
  -1.9189393e+00   1.0545020e+02
  -1.7292713e+00   9.4902681e+01
  -1.5395980e+00   1.7398331e+02
  -1.3499188e+00   1.4234563e+02
  -1.1602335e+00   7.9078325e+01
  -9.7054151e-01   1.0543410e+02
  -7.8084257e-01   1.1597323e+02
  -5.9113622e-01   4.2170439e+01
  -4.0142206e-01   0.0000000e+00
  -2.1169968e-01   0.0000000e+00
  -2.1968679e-02   0.0000000e+00
   1.6777136e-01   0.0000000e+00
   3.5752086e-01   0.0000000e+00
   5.4728022e-01   0.0000000e+00
   7.3704986e-01   1.5808641e+01
   9.2683019e-01   8.4307998e+01
   1.1166216e+00   1.1591671e+02
   1.3064246e+00   8.9566561e+01
   1.4962395e+00   1.2117066e+02
   1.6860668e+00   9.4823029e+01
   1.8759069e+00   1.1061941e+02
   2.0657603e+00   1.2114615e+02
   2.2556272e+00   1.0533691e+02
   2.4455083e+00   1.1059555e+02
   2.6354039e+00   1.0005500e+02
   2.8253143e+00   1.7903171e+02
   3.0152402e+00   2.2113892e+02
   3.2051819e+00   2.5270917e+02
   3.3951398e+00   2.8953783e+02
   3.5851144e+00   4.1058124e+02
   3.7751061e+00   2.1579890e+02
   3.9651153e+00   1.5788705e+02
   4.1551426e+00   1.3682248e+02
   4.3451882e+00   1.5259488e+02
   4.5352528e+00   1.2627287e+02
   4.7253367e+00   9.9955857e+01
   4.9154404e+00   7.8904307e+01
   5.1055643e+00   1.3675291e+02
   5.2957090e+00   1.4725635e+02
   5.4858747e+00   1.1042998e+02
   5.6760620e+00   9.4643525e+01
   5.8662714e+00   1.6297829e+02
   6.0565033e+00   1.5770226e+02
   6.2467582e+00   1.5768322e+02
   6.4370365e+00   1.8394110e+02
   6.6273387e+00   2.2070160e+02
   6.8176652e+00   1.7864033e+02
   7.0080166e+00   1.9437736e+02
   7.1983933e+00   2.3112073e+02
   7.3887958e+00   2.3108945e+02
   7.5792245e+00   3.0457592e+02
   7.7696799e+00   2.6777918e+02
   7.9601626e+00   3.3073882e+02
   8.1506729e+00   3.3069077e+02
   8.3412113e+00   3.3589018e+02
   8.5317784e+00   3.3583970e+02
   8.7223747e+00   2.4659459e+02
   8.9130005e+00   2.8852331e+02
   9.1036565e+00   1.8357675e+02
   9.2943430e+00   1.9403572e+02
   9.4850606e+00   1.5205726e+02
   9.6758099e+00   1.4154711e+02
   9.8665911e+00   1.8869775e+02
   1.0057405e+01   1.2577702e+02
   1.0248252e+01   2.1483184e+02
   1.0439132e+01   1.4144974e+02
   1.0630047e+01   1.7809009e+02
   1.0820996e+01   1.5710985e+02
   1.1011981e+01   2.0944130e+02
   1.1203001e+01   2.2510742e+02
   1.1394057e+01   2.4076705e+02
   1.1585149e+01   2.9828457e+02
   1.1776279e+01   2.4590612e+02
   1.1967447e+01   2.6155069e+02
   1.2158652e+01   2.6672840e+02
   1.2349897e+01   2.5098766e+02
   1.2541181e+01   2.1956913e+02
   1.2732504e+01   2.1952348e+02
   1.2923868e+01   2.3515418e+02
   1.3115273e+01   2.6122666e+02
   1.3306719e+01   1.9326594e+02
   1.3498207e+01   1.9844589e+02
   1.3689737e+01   1.8273859e+02
   1.3881310e+01   1.5137798e+02
   1.4072927e+01   1.7221856e+02
   1.4264588e+01   1.5130876e+02
   1.4456294e+01   1.9300415e+02
   1.4648045e+01   2.8161534e+02
   1.4839842e+01   2.4505118e+02
   1.5031685e+01   2.4499203e+02
   1.5223575e+01   2.0845293e+02
   1.5415512e+01   2.8655195e+02
   1.5607497e+01   2.6043665e+02
   1.5799531e+01   3.5931170e+02
   1.5991614e+01   2.3947987e+02
   1.6183747e+01   2.5503214e+02
   1.6375929e+01   2.5496542e+02
   1.6568163e+01   2.7570598e+02
   1.6760448e+01   2.5482981e+02
   1.6952786e+01   2.6515931e+02
   1.7145175e+01   3.0147129e+02
   1.7337618e+01   2.2344282e+02
   1.7530115e+01   2.9091402e+02
   1.7722666e+01   3.0641217e+02
   1.7915272e+01   3.3228448e+02
   1.8107934e+01   2.3876061e+02
   1.8300652e+01   3.2690296e+02
   1.8493426e+01   2.2824597e+02
   1.8686258e+01   2.9040847e+02
   1.8879148e+01   3.4734859e+02
   1.9072096e+01   4.0425322e+02
   1.9265104e+01   2.9532523e+02
   1.9458171e+01   4.2472226e+02
   1.9651299e+01   2.8478557e+02
   1.9844488e+01   3.3645843e+02
   2.0037738e+01   3.5187498e+02
   2.0231051e+01   3.0003196e+02
   2.0424426e+01   3.5681845e+02
   2.0617866e+01   3.4119249e+02
   2.0811369e+01   3.5658294e+02
   2.1004937e+01   3.4096513e+02
   2.1198571e+01   2.5821960e+02
   2.1392271e+01   2.8910727e+02
   2.1586037e+01   2.4256002e+02
   2.1779871e+01   2.4763475e+02
   2.1973773e+01   2.4239061e+02
   2.2167743e+01   2.0621683e+02
   2.2361783e+01   2.1645028e+02
   2.2555893e+01   1.8031018e+02
   2.2750074e+01   2.0599378e+02
   2.2944326e+01   1.7503041e+02
   2.3138650e+01   2.5215624e+02
   2.3333046e+01   1.8518839e+02
   2.3527516e+01   2.1597163e+02
   2.3722060e+01   2.2102968e+02
   2.3916679e+01   2.9288036e+02
   2.4111373e+01   2.7735816e+02
   2.4306143e+01   1.5402768e+02
   2.4500990e+01   1.7962817e+02
   2.4695915e+01   2.2059835e+02
   2.4890917e+01   1.8461297e+02
   2.5085999e+01   2.5117720e+02
   2.5281160e+01   1.9983506e+02
   2.5476401e+01   2.4072788e+02
   2.5671723e+01   2.9694532e+02
   2.5867127e+01   2.7123318e+02
   2.6062613e+01   2.6088797e+02
   2.6258182e+01   2.8634350e+02
   2.6453835e+01   2.4533214e+02
   2.6649573e+01   2.9631497e+02
   2.6845396e+01   3.1150591e+02
   2.7041305e+01   2.2459416e+02
   2.7237301e+01   3.1633356e+02
   2.7433384e+01   3.1619246e+02
   2.7629555e+01   3.3644064e+02
   2.7825815e+01   2.7514487e+02
   2.8022165e+01   2.8520509e+02
   2.8218606e+01   3.1561742e+02
   2.8415137e+01   3.0020626e+02
   2.8611761e+01   2.8480830e+02
   2.8808477e+01   2.9484103e+02
   2.9005286e+01   2.2356630e+02
   2.9202190e+01   3.1487450e+02
   2.9399189e+01   2.7411330e+02
   2.9596284e+01   3.1456978e+02
   2.9793475e+01   2.6877479e+02
   2.9990763e+01   2.7877966e+02
   3.0188150e+01   3.2930316e+02
   3.0385635e+01   3.1901096e+02
   3.0583220e+01   2.7836116e+02
   3.0780906e+01   2.9339535e+02
   3.0978692e+01   3.0841302e+02
   3.1176581e+01   2.3245383e+02
   3.1374573e+01   2.9799245e+02
   3.1572668e+01   3.2812501e+02
   3.1770868e+01   2.6236168e+02
   3.1969173e+01   2.4205146e+02
   3.2167584e+01   2.7720236e+02
   3.2366101e+01   2.8712777e+02
   3.2564727e+01   2.7690287e+02
   3.2763461e+01   2.4656056e+02
   3.2962305e+01   2.6654128e+02
   3.3161258e+01   2.3120959e+02
   3.3360323e+01   1.7582222e+02
   3.3559500e+01   2.2593019e+02
   3.3758789e+01   1.7562410e+02
   3.3958192e+01   2.4573373e+02
   3.4157709e+01   2.2554444e+02
   3.4357341e+01   1.9535901e+02
   3.4557090e+01   1.8523287e+02
   3.4756955e+01   2.2014802e+02
   3.4956939e+01   2.3001915e+02
   3.5157041e+01   1.4992351e+02
   3.5357262e+01   2.0976758e+02
   3.5557605e+01   1.6970977e+02
   3.5758068e+01   2.3445684e+02
   3.5958653e+01   2.5924105e+02
   3.6159362e+01   2.4413504e+02
   3.6360194e+01   1.9419163e+02
   3.6561152e+01   2.0899953e+02
   3.6762235e+01   3.0335712e+02
   3.6963445e+01   1.7891775e+02
   3.7164782e+01   2.5330625e+02
   3.7366248e+01   2.5314476e+02
   3.7567843e+01   2.4306145e+02
   3.7769568e+01   2.3794726e+02
   3.7971425e+01   2.4770065e+02
   3.8173414e+01   2.3763711e+02
   3.8375535e+01   2.4242823e+02
   3.8577791e+01   2.6698886e+02
   3.8780181e+01   2.8163376e+02
   3.8982708e+01   2.7156964e+02
   3.9185371e+01   3.0099218e+02
   3.9388172e+01   3.6489014e+02
   3.9591111e+01   3.9420635e+02
   3.9794190e+01   2.9545154e+02
   3.9997409e+01   2.8048486e+02
   4.0200770e+01   3.0487652e+02
   4.0404274e+01   2.9483526e+02
   4.0607921e+01   2.4552302e+02
   4.0811712e+01   2.8951190e+02
   4.1015649e+01   3.3343691e+02
   4.1219732e+01   2.8909812e+02
   4.1423962e+01   3.5254323e+02
   4.1628341e+01   3.3271592e+02
   4.1832868e+01   3.2758377e+02
   4.2037546e+01   3.1268611e+02
   4.2242376e+01   2.9780887e+02
   4.2447357e+01   3.3661555e+02
   4.2652492e+01   2.9249049e+02
   4.2857781e+01   3.4098249e+02
   4.3063226e+01   3.5532727e+02
   4.3268827e+01   4.0855895e+02
   4.3474585e+01   2.9646480e+02
   4.3680501e+01   3.6422566e+02
   4.3886576e+01   3.2512333e+02
   4.4092812e+01   3.7335866e+02
   4.4299210e+01   3.2946150e+02
   4.4505770e+01   4.5023272e+02
   4.4712493e+01   3.3861686e+02
   4.4919381e+01   3.8184943e+02
   4.5126434e+01   3.8154410e+02
   4.5333654e+01   3.4263102e+02
   4.5541042e+01   4.2432610e+02
   4.5748598e+01   3.9989132e+02
   4.5956324e+01   4.0919253e+02
   4.6164222e+01   4.1847641e+02
   4.6372290e+01   4.2774284e+02
   4.6580532e+01   3.4094958e+02
   4.6788948e+01   3.2147243e+02
   4.6997540e+01   3.6914317e+02
   4.7206307e+01   4.5026190e+02
   4.7415252e+01   4.0680618e+02
   4.7624375e+01   4.1602286e+02
   4.7833677e+01   4.2044382e+02
   4.8043161e+01   4.4394959e+02
   4.8252826e+01   4.2448676e+02
   4.8462673e+01   4.2888230e+02
   4.8672705e+01   3.6185012e+02
   4.8882922e+01   3.7580257e+02
   4.9093325e+01   3.0417827e+02
   4.9303915e+01   3.1815342e+02
   4.9514694e+01   2.7042588e+02
   4.9725662e+01   4.1238445e+02
   4.9936821e+01   3.5518280e+02
   5.0148171e+01   3.7851780e+02
   5.0359715e+01   3.6399106e+02
   5.0571453e+01   2.2669550e+02
   5.0783386e+01   2.8310830e+02
   5.0995515e+01   3.2998719e+02
   5.1207842e+01   3.4380928e+02
   5.1420368e+01   3.7171966e+02
   5.1633094e+01   4.1367837e+02
   5.1846020e+01   3.3344805e+02
   5.2059149e+01   3.3313163e+02
   5.2272482e+01   2.5781365e+02
   5.2486019e+01   3.4654418e+02
   5.2699762e+01   2.5731864e+02
   5.2913711e+01   2.9913566e+02
   5.3127869e+01   2.5681983e+02
   5.3342237e+01   3.0321792e+02
   5.3556814e+01   2.7029817e+02
   5.3771604e+01   3.8642464e+02
   5.3986607e+01   3.0697304e+02
   5.4201823e+01   3.2060697e+02
   5.4417256e+01   3.1564457e+02
   5.4632904e+01   2.5968146e+02
   5.4848771e+01   2.7331686e+02
   5.5064857e+01   2.9617873e+02
   5.5281163e+01   2.7738475e+02
   5.5497690e+01   3.3713947e+02
   5.5714441e+01   3.3679295e+02
   5.5931415e+01   2.6270380e+02
   5.6148615e+01   3.4070032e+02
   5.6366041e+01   3.0815053e+02
   5.6583695e+01   3.8593367e+02
   5.6801578e+01   3.4422141e+02
   5.7019691e+01   2.9801023e+02
   5.7238036e+01   3.1601381e+02
   5.7456614e+01   4.1175285e+02
   5.7675426e+01   3.2447971e+02
   5.7894473e+01   3.5152238e+02
   5.8113757e+01   2.9641940e+02
   5.8333279e+01   3.0520880e+02
   5.8553040e+01   2.7302376e+02
   5.8773042e+01   2.6817983e+02
   5.8993285e+01   2.8150665e+02
   5.9213772e+01   2.2677115e+02
   5.9434503e+01   2.8088483e+02
   5.9655479e+01   2.5342029e+02
   5.9876703e+01   1.9889357e+02
   6.0098175e+01   1.5803336e+02
   6.0319897e+01   1.7589600e+02
   6.0541870e+01   1.6668698e+02
   6.0764096e+01   1.0349857e+02
   6.0986575e+01   1.3484421e+02
   6.1209309e+01   1.3917948e+02
   6.1432299e+01   1.1211248e+02
   6.1655547e+01   1.1198307e+02
   6.1879054e+01   1.1185328e+02
   6.2102821e+01   1.1172312e+02
   6.2326851e+01   1.1605629e+02
   6.2551143e+01   8.9169347e+01
   6.2775700e+01   3.5625732e+01
   6.3000522e+01   6.6719264e+01
   6.3225612e+01   5.7754721e+01
   6.3450971e+01   6.2123267e+01
   6.3676599e+01   6.2048940e+01
   6.3902499e+01   6.1974412e+01
   6.4128671e+01   2.6528436e+01
   6.4355118e+01   2.6496324e+01
   6.4581840e+01   3.0874816e+01
   6.4808839e+01   8.8106157e+00
   6.5036116e+01   3.0799396e+01
   6.5263673e+01   2.6367034e+01
   6.5491511e+01   3.0723587e+01
   6.5719631e+01   8.7672967e+00
   6.5948035e+01   8.7563982e+00
   6.6176725e+01   1.3118209e+01
   6.6405702e+01   4.3672600e+00
   6.6634966e+01   2.1808852e+01
   6.6864521e+01   8.7125345e+00
   6.7094366e+01   1.7403004e+01
   6.7324504e+01   1.3035665e+01
   6.7554936e+01   2.6038074e+01
   6.7785663e+01   1.7336494e+01
   6.8016687e+01   8.6571100e+00
   6.8248009e+01   4.3229737e+00
   6.8479631e+01   0.0000000e+00
   6.8711554e+01   2.1558865e+01
   6.8943780e+01   2.5836923e+01
   6.9176310e+01   2.1502611e+01
   6.9409145e+01   4.2948781e+00
   6.9642288e+01   0.0000000e+00
   6.9875739e+01   1.2850659e+01
   7.0109500e+01   1.2833617e+01
   7.0343573e+01   1.2816539e+01
   7.0577958e+01   8.5329501e+00
   7.0812658e+01   8.5215171e+00
   7.1047674e+01   0.0000000e+00
   7.1283008e+01   8.4985807e+00
   7.1518660e+01   8.4870777e+00
   7.1754633e+01   0.0000000e+00
   7.1990928e+01   2.1160007e+01
   7.2227546e+01   1.2678648e+01
   7.2464489e+01   0.0000000e+00
   7.2701759e+01   1.2643833e+01
   7.2939357e+01   0.0000000e+00
   7.3177284e+01   0.0000000e+00
   7.3415543e+01   0.0000000e+00
   7.3654134e+01   4.1912701e+00
   7.3893059e+01   4.1854080e+00
   7.4132320e+01   0.0000000e+00
   7.4371919e+01   0.0000000e+00
   7.4611856e+01   0.0000000e+00
   7.4852133e+01   4.1618556e+00
   7.5092753e+01   0.0000000e+00
   7.5333715e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_8.90.dat <==
  -8.1776681e+01   0.0000000e+00
  -8.1596127e+01   5.5384960e+00
  -8.1415595e+01   0.0000000e+00
  -8.1235085e+01   0.0000000e+00
  -8.1054597e+01   0.0000000e+00
  -8.0874129e+01   0.0000000e+00
  -8.0693682e+01   0.0000000e+00
  -8.0513256e+01   0.0000000e+00
  -8.0332849e+01   0.0000000e+00
  -8.0152460e+01   0.0000000e+00
  -7.9972091e+01   5.5441759e+00
  -7.9791740e+01   0.0000000e+00
  -7.9611406e+01   0.0000000e+00
  -7.9431090e+01   5.5458110e+00
  -7.9250790e+01   0.0000000e+00
  -7.9070507e+01   5.5468345e+00
  -7.8890240e+01   0.0000000e+00
  -7.8709989e+01   0.0000000e+00
  -7.8529753e+01   0.0000000e+00
  -7.8349531e+01   5.5487292e+00
  -7.8169324e+01   0.0000000e+00
  -7.7989131e+01   0.0000000e+00
  -7.7808952e+01   0.0000000e+00
  -7.7628786e+01   0.0000000e+00
  -7.7448632e+01   1.1101655e+01
  -7.7268492e+01   5.5512132e+00
  -7.7088363e+01   0.0000000e+00
  -7.6908246e+01   0.0000000e+00
  -7.6728141e+01   5.5523043e+00
  -7.6548046e+01   0.0000000e+00
  -7.6367963e+01   5.5529788e+00
  -7.6187890e+01   5.5533006e+00
  -7.6007827e+01   0.0000000e+00
  -7.5827774e+01   0.0000000e+00
  -7.5647730e+01   5.5542062e+00
  -7.5467695e+01   0.0000000e+00
  -7.5287669e+01   0.0000000e+00
  -7.5107652e+01   0.0000000e+00
  -7.4927643e+01   0.0000000e+00
  -7.4747642e+01   5.5555235e+00
  -7.4567649e+01   1.1111519e+01
  -7.4387663e+01   0.0000000e+00
  -7.4207684e+01   1.1112409e+01
  -7.4027712e+01   0.0000000e+00
  -7.3847746e+01   0.0000000e+00
  -7.3667786e+01   0.0000000e+00
  -7.3487833e+01   5.5569901e+00
  -7.3307885e+01   1.1114331e+01
  -7.3127943e+01   0.0000000e+00
  -7.2948005e+01   5.5574916e+00
  -7.2768073e+01   5.5576425e+00
  -7.2588145e+01   0.0000000e+00
  -7.2408222e+01   0.0000000e+00
  -7.2228302e+01   0.0000000e+00
  -7.2048387e+01   0.0000000e+00
  -7.1868475e+01   0.0000000e+00
  -7.1688567e+01   5.5583825e+00
  -7.1508661e+01   5.5584789e+00
  -7.1328759e+01   0.0000000e+00
  -7.1148859e+01   5.5586493e+00
  -7.0968962e+01   5.5587233e+00
  -7.0789066e+01   5.5587900e+00
  -7.0609173e+01   0.0000000e+00
  -7.0429281e+01   1.1117803e+01
  -7.0249391e+01   5.5589464e+00
  -7.0069502e+01   0.0000000e+00
  -6.9889614e+01   0.0000000e+00
  -6.9709727e+01   0.0000000e+00
  -6.9529840e+01   5.5590547e+00
  -6.9349954e+01   1.1118128e+01
  -6.9170068e+01   5.5590664e+00
  -6.8990181e+01   0.0000000e+00
  -6.8810294e+01   0.0000000e+00
  -6.8630407e+01   5.5590316e+00
  -6.8450519e+01   1.6677018e+01
  -6.8270629e+01   5.5589737e+00
  -6.8090739e+01   1.1117869e+01
  -6.7910847e+01   1.1117776e+01
  -6.7730953e+01   1.1117670e+01
  -6.7551057e+01   5.5587751e+00
  -6.7371159e+01   5.5587082e+00
  -6.7191259e+01   1.1117269e+01
  -6.7011356e+01   1.1117108e+01
  -6.6831450e+01   1.1116933e+01
  -6.6651541e+01   5.5583719e+00
  -6.6471629e+01   1.1116541e+01
  -6.6291714e+01   5.5581623e+00
  -6.6111794e+01   1.1116094e+01
  -6.5931871e+01   2.7789625e+01
  -6.5751944e+01   5.5577960e+00
  -6.5572012e+01   1.1115320e+01
  -6.5392075e+01   1.1115034e+01
  -6.5212134e+01   1.1114734e+01
  -6.5032188e+01   2.2228839e+01
  -6.4852236e+01   1.1114091e+01
  -6.4672279e+01   1.1113749e+01
  -6.4492316e+01   2.7783480e+01
  -6.4312346e+01   2.7782553e+01
  -6.4132371e+01   2.2225271e+01
  -6.3952389e+01   2.7780589e+01
  -6.3772401e+01   1.1111821e+01
  -6.3592405e+01   1.6667088e+01
  -6.3412403e+01   2.7777371e+01
  -6.3232393e+01   1.6665735e+01
  -6.3052375e+01   2.7775042e+01
  -6.2872349e+01   3.3328585e+01
  -6.2692316e+01   3.8881588e+01
  -6.2512273e+01   2.7771267e+01
  -6.2332223e+01   3.8877905e+01
  -6.2152163e+01   4.4429695e+01
  -6.1972094e+01   2.2213719e+01
  -6.1792016e+01   4.9978257e+01
  -6.1611928e+01   2.7764209e+01
  -6.1431830e+01   4.4420288e+01
  -6.1251722e+01   4.4417779e+01
  -6.1071603e+01   7.2174708e+01
  -6.0891474e+01   8.8825133e+01
  -6.0711334e+01   4.9961096e+01
  -6.0531182e+01   2.2203547e+01
  -6.0351020e+01   8.8808520e+01
  -6.0170845e+01   4.4401359e+01
  -5.9990658e+01   8.3246982e+01
  -5.9810459e+01   6.1043612e+01
  -5.9630247e+01   7.7686437e+01
  -5.9450023e+01   6.1034980e+01
  -5.9269785e+01   4.9934064e+01
  -5.9089534e+01   8.3217229e+01
  -5.8909269e+01   7.7663494e+01
  -5.8728990e+01   9.4298332e+01
  -5.8548697e+01   9.4290840e+01
  -5.8368389e+01   4.9914633e+01
  -5.8188066e+01   1.4418590e+02
  -5.8007729e+01   4.9906291e+01
  -5.7827375e+01   7.7625327e+01
  -5.7647006e+01   1.3860449e+02
  -5.7466620e+01   8.8698937e+01
  -5.7286218e+01   1.8846805e+02
  -5.7105800e+01   1.8845054e+02
  -5.6925364e+01   9.9758487e+01
  -5.6744911e+01   1.3299849e+02
  -5.6564440e+01   1.6069072e+02
  -5.6383951e+01   1.4405313e+02
  -5.6203443e+01   1.3295858e+02
  -5.6022917e+01   1.5510226e+02
  -5.5842372e+01   1.8277981e+02
  -5.5661808e+01   2.5475662e+02
  -5.5481224e+01   2.2704087e+02
  -5.5300619e+01   2.4916351e+02
  -5.5119994e+01   1.8823559e+02
  -5.4939349e+01   2.6017810e+02
  -5.4758682e+01   2.1586723e+02
  -5.4577994e+01   1.9923837e+02
  -5.4397284e+01   2.6561905e+02
  -5.4216552e+01   2.3792117e+02
  -5.4035798e+01   1.6597079e+02
  -5.3855020e+01   2.4339295e+02
  -5.3674219e+01   2.7654724e+02
  -5.3493394e+01   1.8802749e+02
  -5.3312546e+01   2.5435629e+02
  -5.3131673e+01   2.4879318e+02
  -5.2950775e+01   2.7639893e+02
  -5.2769851e+01   1.9345229e+02
  -5.2588903e+01   2.0447777e+02
  -5.2407928e+01   2.3760219e+02
  -5.2226927e+01   2.2099306e+02
  -5.2045899e+01   2.6515241e+02
  -5.1864844e+01   3.1482119e+02
  -5.1683761e+01   2.4850515e+02
  -5.1502650e+01   2.3742374e+02
  -5.1321511e+01   2.4842771e+02
  -5.1140343e+01   2.0974999e+02
  -5.0959145e+01   2.5386687e+02
  -5.0777918e+01   2.5382528e+02
  -5.0596661e+01   2.2068096e+02
  -5.0415374e+01   2.0961158e+02
  -5.0234055e+01   2.8678790e+02
  -5.0052705e+01   2.0953946e+02
  -4.9871323e+01   2.8117463e+02
  -4.9689909e+01   1.9844087e+02
  -4.9508462e+01   2.4249507e+02
  -4.9326981e+01   2.2591999e+02
  -4.9145468e+01   1.6527667e+02
  -4.8963920e+01   2.2583568e+02
  -4.8782337e+01   1.5970703e+02
  -4.8600720e+01   1.9821877e+02
  -4.8419067e+01   3.1378508e+02
  -4.8237378e+01   2.4217213e+02
  -4.8055652e+01   2.6413482e+02
  -4.7873890e+01   2.3657274e+02
  -4.7692090e+01   2.6402690e+02
  -4.7510253e+01   2.8596959e+02
  -4.7328377e+01   2.8590930e+02
  -4.7146462e+01   2.7485411e+02
  -4.6964508e+01   2.5281113e+02
  -4.6782515e+01   2.1429298e+02
  -4.6600480e+01   2.3072596e+02
  -4.6418406e+01   2.2518200e+02
  -4.6236289e+01   2.4709491e+02
  -4.6054131e+01   2.7448687e+02
  -4.5871931e+01   2.1953849e+02
  -4.5689688e+01   2.1399971e+02
  -4.5507401e+01   2.4137815e+02
  -4.5325071e+01   2.5228917e+02
  -4.5142696e+01   2.2481171e+02
  -4.4960276e+01   2.4668381e+02
  -4.4777811e+01   2.3018089e+02
  -4.4595300e+01   2.9587232e+02
  -4.4412742e+01   2.8484152e+02
  -4.4230137e+01   2.9024446e+02
  -4.4047485e+01   2.7921910e+02
  -4.3864785e+01   3.1745967e+02
  -4.3682036e+01   2.6265530e+02
  -4.3499237e+01   3.5011282e+02
  -4.3316389e+01   3.1173439e+02
  -4.3133491e+01   3.1711618e+02
  -4.2950542e+01   3.2249404e+02
  -4.2767541e+01   2.7322326e+02
  -4.2584489e+01   3.9332981e+02
  -4.2401384e+01   3.3314216e+02
  -4.2218226e+01   3.7672370e+02
  -4.2035014e+01   3.2748989e+02
  -4.1851748e+01   3.3284954e+02
  -4.1668427e+01   3.2729512e+02
  -4.1485051e+01   3.0538321e+02
  -4.1301619e+01   3.2709650e+02
  -4.1118130e+01   2.8339630e+02
  -4.0934585e+01   2.9420460e+02
  -4.0750981e+01   3.4313085e+02
  -4.0567320e+01   3.1035322e+02
  -4.0383599e+01   3.4835512e+02
  -4.0199819e+01   3.5912501e+02
  -4.0015979e+01   4.2428185e+02
  -3.9832078e+01   3.8607793e+02
  -3.9648116e+01   3.1528262e+02
  -3.9464092e+01   3.1517668e+02
  -3.9280006e+01   3.9655336e+02
  -3.9095857e+01   3.8555686e+02
  -3.8911644e+01   3.4199565e+02
  -3.8727367e+01   4.0699574e+02
  -3.8543025e+01   3.2548204e+02
  -3.8358618e+01   3.5790315e+02
  -3.8174144e+01   3.6861662e+02
  -3.7989604e+01   3.2513243e+02
  -3.7804996e+01   2.9251250e+02
  -3.7620321e+01   3.0323474e+02
  -3.7435577e+01   3.3559962e+02
  -3.7250764e+01   3.4629579e+02
  -3.7065881e+01   3.5698275e+02
  -3.6880928e+01   3.7847394e+02
  -3.6695904e+01   2.8644884e+02
  -3.6510808e+01   2.5932494e+02
  -3.6325639e+01   3.4023112e+02
  -3.6140398e+01   3.5089395e+02
  -3.5955083e+01   3.3996225e+02
  -3.5769695e+01   3.1285591e+02
  -3.5584231e+01   3.0733783e+02
  -3.5398692e+01   3.3955108e+02
  -3.5213077e+01   3.1786196e+02
  -3.5027385e+01   3.0157486e+02
  -3.4841616e+01   2.9068325e+02
  -3.4655768e+01   2.9594205e+02
  -3.4469843e+01   3.6573727e+02
  -3.4283838e+01   2.9031466e+02
  -3.4097753e+01   3.7079834e+02
  -3.3911587e+01   2.7932133e+02
  -3.3725340e+01   2.7383035e+02
  -3.3539012e+01   3.1127815e+02
  -3.3352601e+01   3.1114044e+02
  -3.3166107e+01   3.6462276e+02
  -3.2979529e+01   3.0014277e+02
  -3.2792867e+01   2.8929251e+02
  -3.2606119e+01   3.9090250e+02
  -3.2419286e+01   2.8367575e+02
  -3.2232367e+01   2.7819481e+02
  -3.2045360e+01   2.0854905e+02
  -3.1858266e+01   3.1534949e+02
  -3.1671084e+01   2.3506497e+02
  -3.1483813e+01   2.4029318e+02
  -3.1296452e+01   2.0281722e+02
  -3.1109001e+01   2.9874467e+02
  -3.0921459e+01   2.1328564e+02
  -3.0733826e+01   2.5048838e+02
  -3.0546100e+01   2.3438462e+02
  -3.0358282e+01   2.4491736e+02
  -3.0170370e+01   2.1818732e+02
  -2.9982364e+01   2.4467298e+02
  -2.9794263e+01   2.0201932e+02
  -2.9606067e+01   2.5505292e+02
  -2.9417774e+01   2.4430102e+02
  -2.9229385e+01   2.6540827e+02
  -2.9040899e+01   1.8568983e+02
  -2.8852314e+01   2.3861999e+02
  -2.8663631e+01   2.1729566e+02
  -2.8474849e+01   2.3307269e+02
  -2.8285967e+01   1.9588925e+02
  -2.8096984e+01   2.2224242e+02
  -2.7907900e+01   2.2212345e+02
  -2.7718714e+01   1.6914579e+02
  -2.7529426e+01   1.9018597e+02
  -2.7340034e+01   2.3232293e+02
  -2.7150539e+01   2.4275004e+02
  -2.6960939e+01   2.3734207e+02
  -2.6771234e+01   3.0573815e+02
  -2.6581424e+01   2.7395743e+02
  -2.6391507e+01   2.8960043e+02
  -2.6201483e+01   3.4732490e+02
  -2.6011352e+01   2.6823554e+02
  -2.5821112e+01   2.6808294e+02
  -2.5630764e+01   2.6267611e+02
  -2.5440306e+01   2.2052109e+02
  -2.5249738e+01   2.8861075e+02
  -2.5059059e+01   2.9368756e+02
  -2.4868269e+01   3.5641245e+02
  -2.4677366e+01   3.1429710e+02
  -2.4486352e+01   3.5075820e+02
  -2.4295224e+01   2.4590849e+02
  -2.4103982e+01   3.6602867e+02
  -2.3912625e+01   3.2922877e+02
  -2.3721154e+01   3.1858548e+02
  -2.3529567e+01   3.3405179e+02
  -2.3337864e+01   3.3384915e+02
  -2.3146043e+01   3.2843247e+02
  -2.2954106e+01   3.0218129e+02
  -2.2762050e+01   2.9678864e+02
  -2.2569875e+01   3.4343772e+02
  -2.2377581e+01   3.3802426e+02
  -2.2185167e+01   2.9103942e+02
  -2.1992633e+01   3.7915322e+02
  -2.1799978e+01   2.9067445e+02
  -2.1607201e+01   3.3198968e+02
  -2.1414301e+01   2.9030684e+02
  -2.1221279e+01   3.1084506e+02
  -2.1028133e+01   3.1582384e+02
  -2.0834864e+01   3.0527295e+02
  -2.0641470e+01   3.1024705e+02
  -2.0447950e+01   3.5138590e+02
  -2.0254305e+01   3.3050139e+02
  -2.0060533e+01   2.8900021e+02
  -1.9866635e+01   2.9396844e+02
  -1.9672609e+01   2.3192791e+02
  -1.9478455e+01   2.5237723e+02
  -1.9284173e+01   2.5735738e+02
  -1.9089762e+01   2.5718646e+02
  -1.8895221e+01   3.1869865e+02
  -1.8700549e+01   2.4656940e+02
  -1.8505747e+01   2.6180414e+02
  -1.8310814e+01   3.2831724e+02
  -1.8115748e+01   2.1531257e+02
  -1.7920551e+01   2.4078163e+02
  -1.7725220e+01   2.4061780e+02
  -1.7529756e+01   2.5068561e+02
  -1.7334158e+01   2.4540139e+02
  -1.7138426e+01   2.7588689e+02
  -1.6942559e+01   2.5016927e+02
  -1.6746556e+01   3.7244348e+02
  -1.6550417e+01   3.1100407e+02
  -1.6354141e+01   3.7192631e+02
  -1.6157729e+01   3.7675815e+02
  -1.5961179e+01   3.6123124e+02
  -1.5764491e+01   3.4064097e+02
  -1.5567664e+01   3.9120740e+02
  -1.5370699e+01   4.1631647e+02
  -1.5173594e+01   4.1094841e+02
  -1.4976349e+01   4.9177418e+02
  -1.4778963e+01   4.3062952e+02
  -1.4581437e+01   5.5182508e+02
  -1.4383769e+01   3.6930659e+02
  -1.4185960e+01   3.4376493e+02
  -1.3988008e+01   3.0310395e+02
  -1.3789913e+01   3.4327024e+02
  -1.3591675e+01   4.1868893e+02
  -1.3393294e+01   3.1252911e+02
  -1.3194768e+01   4.0297066e+02
  -1.2996098e+01   3.6744321e+02
  -1.2797283e+01   3.2190710e+02
  -1.2598322e+01   3.1664573e+02
  -1.2399216e+01   3.7166069e+02
  -1.2199963e+01   2.7603155e+02
  -1.2000564e+01   2.8585866e+02
  -1.1801018e+01   3.7084125e+02
  -1.1601324e+01   3.6555972e+02
  -1.1401482e+01   3.8030111e+02
  -1.1201492e+01   3.8501942e+02
  -1.1001354e+01   3.9972305e+02
  -1.0801066e+01   3.0955484e+02
  -1.0600629e+01   2.2949850e+02
  -1.0400042e+01   3.3401991e+02
  -1.0199305e+01   2.9889853e+02
  -9.9984178e+00   2.6880709e+02
  -9.7973793e+00   3.1337288e+02
  -9.5961896e+00   2.2863992e+02
  -9.3948483e+00   3.2283487e+02
  -9.1933550e+00   4.4666503e+02
  -8.9917095e+00   3.4218455e+02
  -8.7899113e+00   3.8156930e+02
  -8.5879601e+00   3.8128030e+02
  -8.3858556e+00   3.1666794e+02
  -8.1835976e+00   2.3237641e+02
  -7.9811856e+00   3.2606766e+02
  -7.7786194e+00   2.1227628e+02
  -7.5758987e+00   1.9731578e+02
  -7.3730231e+00   1.8237780e+02
  -7.1699924e+00   1.5761164e+02
  -6.9668063e+00   1.7717747e+02
  -6.7634645e+00   2.0654878e+02
  -6.5599667e+00   2.7518730e+02
  -6.3563127e+00   3.3389965e+02
  -6.1525022e+00   3.6798889e+02
  -5.9485350e+00   3.8731706e+02
  -5.7444107e+00   4.7520070e+02
  -5.5401292e+00   4.0630201e+02
  -5.3356901e+00   3.7664038e+02
  -5.1310933e+00   3.6168701e+02
  -4.9263386e+00   3.9071132e+02
  -4.7214256e+00   3.0256751e+02
  -4.5163543e+00   2.4381757e+02
  -4.3111243e+00   1.9977587e+02
  -4.1057355e+00   2.0449020e+02
  -3.9001876e+00   1.0703104e+02
  -3.6944805e+00   1.2639332e+02
  -3.4886140e+00   1.3115296e+02
  -3.2825880e+00   1.5046638e+02
  -3.0764021e+00   1.9884972e+02
  -2.8700563e+00   3.7800623e+02
  -2.6635504e+00   6.0530955e+02
  -2.4568842e+00   5.3225933e+02
  -2.2500576e+00   3.2877784e+02
  -2.0430705e+00   1.5459896e+02
  -1.8359226e+00   1.6413397e+02
  -1.6286139e+00   1.2541683e+02
  -1.4211442e+00   1.4941944e+02
  -1.2135135e+00   1.0595734e+02
  -1.0057216e+00   1.7325023e+02
  -7.9776834e-01   1.0579302e+02
  -5.8965370e-01   2.4025220e+01
  -3.8137756e-01   0.0000000e+00
  -1.7293984e-01   0.0000000e+00
   3.5659559e-02   0.0000000e+00
   2.4442070e-01   0.0000000e+00
   4.5334366e-01   0.0000000e+00
   6.6242849e-01   0.0000000e+00
   8.7167526e-01   2.3895232e+01
   1.0810840e+00   1.0983304e+02
   1.2906548e+00   1.0974813e+02
   1.5003876e+00   1.6211100e+02
   1.7102825e+00   8.0992906e+01
   1.9203396e+00   1.3329713e+02
   2.1305587e+00   1.7124984e+02
   2.3409401e+00   2.0439078e+02
   2.5514835e+00   3.3722255e+02
   2.7621891e+00   7.2613166e+02
   2.9730568e+00   4.4577710e+02
   3.1840866e+00   1.9902400e+02
   3.3952786e+00   1.5152095e+02
   3.6066325e+00   1.5140477e+02
   3.8181485e+00   1.2764992e+02
   4.0298265e+00   1.5589719e+02
   4.2416664e+00   1.4633694e+02
   4.4536681e+00   1.7452686e+02
   4.6658317e+00   2.5452062e+02
   4.8781570e+00   3.1084381e+02
   5.0906439e+00   3.3884437e+02
   5.3032924e+00   4.6555702e+02
   5.5161024e+00   5.0749503e+02
   5.7290737e+00   4.5546035e+02
   5.9422063e+00   4.5511573e+02
   6.1555000e+00   3.9851144e+02
   6.3689548e+00   3.5604730e+02
   6.5825705e+00   2.4810912e+02
   6.7963470e+00   2.8534480e+02
   7.0102841e+00   2.3838784e+02
   7.2243816e+00   2.4755069e+02
   7.4386395e+00   2.8470364e+02
   7.6530576e+00   2.9848234e+02
   7.8676356e+00   3.3088195e+02
   8.0823734e+00   4.1911567e+02
   8.2972709e+00   3.3039009e+02
   8.5123279e+00   3.8594433e+02
   8.7275440e+00   3.9959823e+02
   8.9429192e+00   3.5287256e+02
   9.1584532e+00   3.5725218e+02
   9.3741459e+00   3.0135475e+02
   9.5899969e+00   2.9650081e+02
   9.8060060e+00   2.7776600e+02
   1.0022173e+01   3.1919757e+02
   1.0238498e+01   3.5594638e+02
   1.0454980e+01   4.1573873e+02
   1.0671619e+01   4.1082121e+02
   1.0888415e+01   3.3210926e+02
   1.1105368e+01   3.7796255e+02
   1.1322477e+01   4.2375024e+02
   1.1539742e+01   3.7741922e+02
   1.1757163e+01   4.3234143e+02
   1.1974739e+01   4.4122480e+02
   1.2192470e+01   3.3986851e+02
   1.2410356e+01   3.6716441e+02
   1.2628397e+01   4.1735367e+02
   1.2846591e+01   4.9497098e+02
   1.3064940e+01   5.7705946e+02
   1.3283442e+01   4.7139198e+02
   1.3502096e+01   5.8539742e+02
   1.3720904e+01   5.1186527e+02
   1.3939864e+01   5.4804553e+02
   1.4158976e+01   4.4726012e+02
   1.4378239e+01   4.6519384e+02
   1.4597654e+01   4.6943091e+02
   1.4817219e+01   4.1900958e+02
   1.5036935e+01   3.2314478e+02
   1.5256801e+01   3.7295493e+02
   1.5476816e+01   3.5906604e+02
   1.5696980e+01   3.0431813e+02
   1.5917293e+01   2.7687880e+02
   1.6137755e+01   4.0823506e+02
   1.6358363e+01   3.1730348e+02
   1.6579120e+01   3.4880092e+02
   1.6800023e+01   3.0330035e+02
   1.7021072e+01   3.1214726e+02
   1.7242268e+01   4.2044273e+02
   1.7463609e+01   4.3823822e+02
   1.7685094e+01   3.9731683e+02
   1.7906724e+01   4.5571425e+02
   1.8128498e+01   4.1934581e+02
   1.8350416e+01   4.2808724e+02
   1.8572476e+01   4.2330857e+02
   1.8794679e+01   3.6903267e+02
   1.9017023e+01   4.0927511e+02
   1.9239509e+01   4.4946737e+02
   1.9462135e+01   4.0875684e+02
   1.9684901e+01   4.2645577e+02
   1.9907807e+01   4.0824400e+02
   2.0130852e+01   4.6627387e+02
   2.0354035e+01   4.5702350e+02
   2.0577356e+01   4.4778578e+02
   2.0800815e+01   4.2513530e+02
   2.1024409e+01   4.2934796e+02
   2.1248140e+01   4.2461734e+02
   2.1472006e+01   3.8862496e+02
   2.1696007e+01   3.3928427e+02
   2.1920143e+01   3.4800446e+02
   2.2144411e+01   3.3442054e+02
   2.2368812e+01   3.6096042e+02
   2.2593346e+01   3.6074797e+02
   2.2818011e+01   3.5163468e+02
   2.3042807e+01   3.7367245e+02
   2.3267733e+01   2.9787581e+02
   2.3492788e+01   2.7993106e+02
   2.3717972e+01   3.1085666e+02
   2.3943284e+01   2.7073540e+02
   2.4168724e+01   3.2381178e+02
   2.4394290e+01   3.5022970e+02
   2.4619982e+01   2.8800289e+02
   2.4845800e+01   2.7012979e+02
   2.5071742e+01   3.2751792e+02
   2.5297807e+01   3.3618567e+02
   2.5523996e+01   3.8021381e+02
   2.5750306e+01   3.8884590e+02
   2.5976739e+01   3.8422101e+02
   2.6203291e+01   3.7518839e+02
   2.6429964e+01   4.9410439e+02
   2.6656756e+01   3.9683964e+02
   2.6883666e+01   3.4374835e+02
   2.7110694e+01   4.8011764e+02
   2.7337838e+01   3.5660134e+02
   2.7565099e+01   4.1362262e+02
   2.7792474e+01   4.2660733e+02
   2.8019964e+01   4.3518469e+02
   2.8247567e+01   5.1405292e+02
   2.8475282e+01   5.2697313e+02
   2.8703110e+01   6.0133265e+02
   2.8931048e+01   5.2207140e+02
   2.9159096e+01   4.5165897e+02
   2.9387253e+01   4.9088942e+02
   2.9615519e+01   5.7827389e+02
   2.9843892e+01   5.5172921e+02
   3.0072371e+01   5.2958830e+02
   3.0300956e+01   5.7746586e+02
   3.0529646e+01   5.8594705e+02
   3.0758439e+01   5.3760302e+02
   3.0987335e+01   5.8104943e+02
   3.1216333e+01   5.7205716e+02
   3.1445432e+01   6.5473859e+02
   3.1674631e+01   6.1954869e+02
   3.1903930e+01   5.5386397e+02
   3.2133326e+01   5.7542338e+02
   3.2362819e+01   5.7082233e+02
   3.2592409e+01   5.7929434e+02
   3.2822094e+01   6.5306862e+02
   3.3051873e+01   5.4835264e+02
   3.3281745e+01   5.6118091e+02
   3.3511710e+01   5.8704673e+02
   3.3741766e+01   4.9553171e+02
   3.3971912e+01   4.9533740e+02
   3.4202148e+01   4.8645866e+02
   3.4432471e+01   4.7758892e+02
   3.4662882e+01   5.5118949e+02
   3.4893379e+01   5.8569111e+02
   3.5123961e+01   4.9440107e+02
   3.5354627e+01   3.8150386e+02
   3.5585376e+01   4.2470376e+02
   3.5816207e+01   4.3754953e+02
   3.6047119e+01   5.3267074e+02
   3.6278111e+01   4.0694109e+02
   3.6509181e+01   4.4142396e+02
   3.6740329e+01   4.2829704e+02
   3.6971554e+01   4.1085609e+02
   3.7202853e+01   4.0639873e+02
   3.7434228e+01   4.2787821e+02
   3.7665675e+01   3.8453654e+02
   3.7897195e+01   4.0601328e+02
   3.8128785e+01   4.3179669e+02
   3.8360445e+01   4.0576657e+02
   3.8592174e+01   4.9195405e+02
   3.8823971e+01   3.8827163e+02
   3.9055834e+01   5.0029574e+02
   3.9287762e+01   4.5703825e+02
   3.9519754e+01   4.4398059e+02
   3.9751809e+01   3.8783909e+02
   3.9983926e+01   3.1880516e+02
   4.0216103e+01   4.0917023e+02
   4.0448339e+01   3.1864066e+02
   4.0680634e+01   3.3147556e+02
   4.0912986e+01   3.0987525e+02
   4.1145393e+01   2.7107584e+02
   4.1377855e+01   2.1508913e+02
   4.1610370e+01   1.6343028e+02
   4.1842937e+01   1.5909387e+02
   4.2075555e+01   1.7625470e+02
   4.2308222e+01   1.1174746e+02
   4.2540938e+01   1.5039804e+02
   4.2773701e+01   1.8473737e+02
   4.3006510e+01   9.8793565e+01
   4.3239363e+01   6.4418258e+01
   4.3472259e+01   8.1581297e+01
   4.3705198e+01   7.2980630e+01
   4.3938177e+01   9.8721240e+01
   4.4171196e+01   5.1498017e+01
   4.4404253e+01   3.0035594e+01
   4.4637346e+01   2.1450604e+01
   4.4870475e+01   3.4315735e+01
   4.5103639e+01   4.2888372e+01
   4.5336835e+01   2.5729392e+01
   4.5570063e+01   2.1438256e+01
   4.5803321e+01   1.2861285e+01
   4.6036608e+01   1.2859690e+01
   4.6269923e+01   2.1430282e+01
   4.6503264e+01   1.2856723e+01
   4.6736630e+01   2.5710702e+01
   4.6970019e+01   1.7138739e+01
   4.7203431e+01   2.1421388e+01
   4.7436863e+01   1.2851687e+01
   4.7670315e+01   4.2835389e+00
   4.7903785e+01   1.7132830e+01
   4.8137272e+01   2.9980310e+01
   4.8370773e+01   2.1413104e+01
   4.8604289e+01   4.2823659e+00
   4.8837818e+01   1.2846410e+01
   4.9071357e+01   8.5638661e+00
   4.9304906e+01   8.5635107e+00
   4.9538463e+01   1.2844811e+01
   4.9772028e+01   1.2844433e+01
   5.0005597e+01   8.5627562e+00
   5.0239171e+01   4.2813046e+00
   5.0472747e+01   4.2812574e+00
   5.0706324e+01   1.7124946e+01
   5.0939902e+01   1.7124969e+01
   5.1173477e+01   4.2812744e+00
   5.1407049e+01   8.5626664e+00
   5.1640616e+01   0.0000000e+00
   5.1874178e+01   0.0000000e+00
   5.2107731e+01   0.0000000e+00
   5.2341276e+01   8.5636731e+00
   5.2574810e+01   0.0000000e+00
   5.2808332e+01   0.0000000e+00
   5.3041841e+01   0.0000000e+00
   5.3275334e+01   4.2827733e+00
   5.3508811e+01   0.0000000e+00
   5.3742271e+01   0.0000000e+00


==> figs/densities_time/inc0_sub0/den_9.00.dat <==
  -5.8285419e+01   0.0000000e+00
  -5.8101347e+01   0.0000000e+00
  -5.7917099e+01   0.0000000e+00
  -5.7732674e+01   0.0000000e+00
  -5.7548073e+01   0.0000000e+00
  -5.7363294e+01   0.0000000e+00
  -5.7178338e+01   5.4066906e+00
  -5.6993205e+01   0.0000000e+00
  -5.6807893e+01   0.0000000e+00
  -5.6622404e+01   5.3911494e+00
  -5.6436737e+01   5.3859789e+00
  -5.6250891e+01   0.0000000e+00
  -5.6064868e+01   0.0000000e+00
  -5.5878665e+01   0.0000000e+00
  -5.5692284e+01   0.0000000e+00
  -5.5505725e+01   5.3602159e+00
  -5.5318986e+01   0.0000000e+00
  -5.5132069e+01   5.3499582e+00
  -5.4944972e+01   0.0000000e+00
  -5.4757697e+01   5.3397313e+00
  -5.4570243e+01   0.0000000e+00
  -5.4382609e+01   5.3295375e+00
  -5.4194796e+01   0.0000000e+00
  -5.4006805e+01   1.0638758e+01
  -5.3818634e+01   5.3143139e+00
  -5.3630283e+01   0.0000000e+00
  -5.3441754e+01   0.0000000e+00
  -5.3253045e+01   0.0000000e+00
  -5.3064158e+01   0.0000000e+00
  -5.2875091e+01   5.2891377e+00
  -5.2685845e+01   1.0568269e+01
  -5.2496421e+01   0.0000000e+00
  -5.2306817e+01   5.2741611e+00
  -5.2117034e+01   5.2691920e+00
  -5.1927073e+01   5.2642346e+00
  -5.1736934e+01   1.0518579e+01
  -5.1546615e+01   0.0000000e+00
  -5.1356119e+01   0.0000000e+00
  -5.1165444e+01   0.0000000e+00
  -5.0974591e+01   5.2396342e+00
  -5.0783560e+01   0.0000000e+00
  -5.0592351e+01   0.0000000e+00
  -5.0400965e+01   5.2250305e+00
  -5.0209401e+01   1.0440380e+01
  -5.0017659e+01   5.2153634e+00
  -4.9825741e+01   1.0421102e+01
  -4.9633646e+01   5.2057531e+00
  -4.9441374e+01   0.0000000e+00
  -4.9248926e+01   5.1962011e+00
  -4.9056301e+01   0.0000000e+00
  -4.8863501e+01   0.0000000e+00
  -4.8670525e+01   1.0363971e+01
  -4.8477373e+01   1.0354555e+01
  -4.8284046e+01   5.1725853e+00
  -4.8090544e+01   1.0335818e+01
  -4.7896868e+01   1.0326497e+01
  -4.7703017e+01   1.5475812e+01
  -4.7508992e+01   1.5461927e+01
  -4.7314793e+01   2.0597456e+01
  -4.7120421e+01   1.0289538e+01
  -4.6925875e+01   0.0000000e+00
  -4.6731157e+01   1.0271257e+01
  -4.6536267e+01   5.1310841e+00
  -4.6341204e+01   1.0253113e+01
  -4.6145970e+01   3.0732278e+01
  -4.5950564e+01   1.5352661e+01
  -4.5754987e+01   2.0452314e+01
  -4.5559239e+01   1.5325862e+01
  -4.5363321e+01   5.1041810e+01
  -4.5167234e+01   3.5698314e+01
  -4.4970977e+01   5.0953554e+00
  -4.4774550e+01   3.5636788e+01
  -4.4577955e+01   4.5779422e+01
  -4.4381192e+01   2.0329014e+01
  -4.4184261e+01   3.0467538e+01
  -4.3987163e+01   5.5809724e+01
  -4.3789898e+01   4.5623863e+01
  -4.3592466e+01   4.0520351e+01
  -4.3394869e+01   6.5790252e+01
  -4.3197105e+01   7.0791733e+01
  -4.2999177e+01   6.5680358e+01
  -4.2801084e+01   1.0601089e+02
  -4.2602827e+01   7.0615424e+01
  -4.2404407e+01   6.5517397e+01
  -4.2205823e+01   1.0071320e+02
  -4.2007077e+01   9.5599266e+01
  -4.1808168e+01   7.5411601e+01
  -4.1609098e+01   1.1553727e+02
  -4.1409867e+01   1.2548248e+02
  -4.1210476e+01   1.0030517e+02
  -4.1010924e+01   1.0523600e+02
  -4.0811214e+01   1.8526779e+02
  -4.0611344e+01   1.2007817e+02
  -4.0411316e+01   1.5997751e+02
  -4.0211130e+01   1.4486537e+02
  -4.0010787e+01   2.0464898e+02
  -3.9810287e+01   1.8952652e+02
  -3.9609631e+01   2.6413408e+02
  -3.9408820e+01   2.8384885e+02
  -3.9207854e+01   3.3338983e+02
  -3.9006734e+01   3.2816201e+02
  -3.8805460e+01   3.5772166e+02
  -3.8604034e+01   3.1276868e+02
  -3.8402454e+01   3.6214051e+02
  -3.8200723e+01   2.6272612e+02
  -3.7998841e+01   3.3187682e+02
  -3.7796809e+01   3.7617685e+02
  -3.7594626e+01   4.0557417e+02
  -3.7392294e+01   3.1631225e+02
  -3.7189814e+01   3.5559018e+02
  -3.6987186e+01   3.7507121e+02
  -3.6784410e+01   3.4027791e+02
  -3.6581488e+01   3.0553611e+02
  -3.6378421e+01   3.8903244e+02
  -3.6175207e+01   3.8383349e+02
  -3.5971850e+01   3.5405602e+02
  -3.5768348e+01   3.1449401e+02
  -3.5564704e+01   3.7319912e+02
  -3.5360917e+01   3.9747366e+02
  -3.5156988e+01   3.8248639e+02
  -3.4952918e+01   3.4792008e+02
  -3.4748708e+01   2.5463962e+02
  -3.4544358e+01   4.5510207e+02
  -3.4339869e+01   3.9611005e+02
  -3.4135243e+01   4.2516433e+02
  -3.3930478e+01   3.5650770e+02
  -3.3725578e+01   3.8067198e+02
  -3.3520541e+01   3.1701637e+02
  -3.3315369e+01   4.2403468e+02
  -3.3110063e+01   5.0656019e+02
  -3.2904623e+01   3.6993778e+02
  -3.2699050e+01   4.2807212e+02
  -3.2493345e+01   4.5696518e+02
  -3.2287509e+01   4.2266598e+02
  -3.2081542e+01   5.0008045e+02
  -3.1875445e+01   4.4154043e+02
  -3.1669219e+01   4.5096236e+02
  -3.1462866e+01   4.8945054e+02
  -3.1256384e+01   5.5210824e+02
  -3.1049777e+01   3.8236687e+02
  -3.0843043e+01   5.2724843e+02
  -3.0636184e+01   5.8977468e+02
  -3.0429201e+01   6.0874611e+02
  -3.0222095e+01   5.5527065e+02
  -3.0014866e+01   4.5843059e+02
  -2.9807516e+01   5.1603450e+02
  -2.9600045e+01   5.4947341e+02
  -2.9392453e+01   5.8769286e+02
  -2.9184742e+01   6.8364333e+02
  -2.8976913e+01   5.3409286e+02
  -2.8768967e+01   5.2417312e+02
  -2.8560904e+01   6.0077885e+02
  -2.8352725e+01   5.5240900e+02
  -2.8144430e+01   5.3290045e+02
  -2.7936022e+01   5.7579314e+02
  -2.7727501e+01   4.6518000e+02
  -2.7518867e+01   5.4161881e+02
  -2.7310122e+01   5.8923474e+02
  -2.7101266e+01   4.6443490e+02
  -2.6892300e+01   4.8811832e+02
  -2.6683225e+01   5.1177904e+02
  -2.6474043e+01   4.8761227e+02
  -2.6264753e+01   4.8736274e+02
  -2.6055357e+01   4.5846169e+02
  -2.5845856e+01   4.7255095e+02
  -2.5636250e+01   4.6754469e+02
  -2.5426541e+01   4.6254541e+02
  -2.5216730e+01   4.7185157e+02
  -2.5006816e+01   4.0969269e+02
  -2.4796802e+01   4.5711192e+02
  -2.4586688e+01   4.0930147e+02
  -2.4376475e+01   4.7095084e+02
  -2.4166164e+01   3.4235007e+02
  -2.3955756e+01   3.2318142e+02
  -2.3745251e+01   3.6578825e+02
  -2.3534652e+01   3.6087449e+02
  -2.3323958e+01   3.6545920e+02
  -2.3113171e+01   3.3683261e+02
  -2.2902291e+01   3.0823274e+02
  -2.2691320e+01   4.2659874e+02
  -2.2480258e+01   3.6008442e+02
  -2.2269107e+01   3.1257224e+02
  -2.2057867e+01   2.8403736e+02
  -2.1846540e+01   3.1704348e+02
  -2.1635126e+01   2.6015283e+02
  -2.1423626e+01   2.8368802e+02
  -2.1212041e+01   3.4974169e+02
  -2.1000373e+01   3.1180826e+02
  -2.0788621e+01   3.0696375e+02
  -2.0576788e+01   3.4461066e+02
  -2.0364874e+01   4.3885694e+02
  -2.0152880e+01   3.4906635e+02
  -1.9940807e+01   3.8194391e+02
  -1.9728656e+01   3.1581282e+02
  -1.9516428e+01   3.8166508e+02
  -1.9304124e+01   5.1341487e+02
  -1.9091745e+01   3.9081089e+02
  -1.8879292e+01   4.5186478e+02
  -1.8666766e+01   3.2466624e+02
  -1.8454168e+01   4.2333427e+02
  -1.8241499e+01   4.5610793e+02
  -1.8028760e+01   4.1365247e+02
  -1.7815952e+01   4.9340256e+02
  -1.7603076e+01   4.5566439e+02
  -1.7390133e+01   4.6021715e+02
  -1.7177124e+01   4.0843358e+02
  -1.6964050e+01   4.1300226e+02
  -1.6750912e+01   3.8941935e+02
  -1.6537712e+01   4.3620856e+02
  -1.6324449e+01   4.9703962e+02
  -1.6111125e+01   4.6877147e+02
  -1.5897742e+01   4.8269916e+02
  -1.5684300e+01   3.8417883e+02
  -1.5470800e+01   4.1217785e+02
  -1.5257243e+01   4.8230717e+02
  -1.5043630e+01   3.5110289e+02
  -1.4829963e+01   3.6505350e+02
  -1.4616242e+01   4.2578879e+02
  -1.4402468e+01   3.7422764e+02
  -1.4188643e+01   3.7413734e+02
  -1.3974767e+01   3.1794156e+02
  -1.3760842e+01   3.2254250e+02
  -1.3546868e+01   3.5518372e+02
  -1.3332847e+01   4.1117423e+02
  -1.3118779e+01   4.4845653e+02
  -1.2904667e+01   3.9231640e+02
  -1.2690509e+01   4.9029412e+02
  -1.2476309e+01   4.9486371e+02
  -1.2262066e+01   4.9009871e+02
  -1.2047783e+01   4.7600455e+02
  -1.1833459e+01   5.8322990e+02
  -1.1619096e+01   7.0907855e+02
  -1.1404696e+01   6.1100564e+02
  -1.1190258e+01   5.4561350e+02
  -1.0975785e+01   5.7816050e+02
  -1.0761277e+01   4.2422649e+02
  -1.0546735e+01   4.3348210e+02
  -1.0332161e+01   4.8468052e+02
  -1.0117555e+01   4.6131077e+02
  -9.9029186e+00   4.7056338e+02
  -9.6882528e+00   4.0528127e+02
  -9.4735588e+00   4.5180572e+02
  -9.2588375e+00   4.4709119e+02
  -9.0440900e+00   5.0291629e+02
  -8.8293174e+00   5.1216971e+02
  -8.6145209e+00   4.1434552e+02
  -8.3997014e+00   3.9102593e+02
  -8.1848600e+00   4.3753212e+02
  -7.9699978e+00   3.6302346e+02
  -7.7551160e+00   3.3506787e+02
  -7.5402155e+00   5.2582486e+02
  -7.3252976e+00   4.9321142e+02
  -7.1103632e+00   5.3969951e+02
  -6.8954134e+00   4.3731147e+02
  -6.6804493e+00   3.4889556e+02
  -6.4654721e+00   3.8143576e+02
  -6.2504828e+00   3.1164340e+02
  -6.0354825e+00   2.5581358e+02
  -5.8204723e+00   2.9766026e+02
  -5.6054532e+00   3.1160031e+02
  -5.3904265e+00   4.0925137e+02
  -5.1753930e+00   3.7668566e+02
  -4.9603541e+00   4.5573140e+02
  -4.7453107e+00   5.9987892e+02
  -4.5302640e+00   5.7196866e+02
  -4.3152149e+00   5.3941193e+02
  -4.1001648e+00   5.1615863e+02
  -3.8851145e+00   3.2085527e+02
  -3.6700653e+00   2.0460434e+02
  -3.4550183e+00   2.0460637e+02
  -3.2399744e+00   1.6740772e+02
  -3.0249349e+00   1.1625770e+02
  -2.8099008e+00   1.7671616e+02
  -2.5948732e+00   5.2551400e+02
  -2.3798533e+00   6.8830823e+02
  -2.1648421e+00   5.2555396e+02
  -1.9498407e+00   2.4651002e+02
  -1.7348502e+00   2.0466023e+02
  -1.5198717e+00   1.5350376e+02
  -1.3049064e+00   1.8142461e+02
  -1.0899553e+00   2.2330661e+02
  -8.7501955e-01   1.4422914e+02
  -6.6010022e-01   1.8146343e+02
  -4.4519842e-01   1.5355851e+02
  -2.3031526e-01   4.6536917e+01
  -1.5451831e-02   4.6541192e+00
   1.9939076e-01   1.3963712e+01
   4.1421140e-01   1.8620184e+01
   6.2900900e-01   7.9144273e+01
   8.4378245e-01   2.0952310e+02
   1.0585307e+00   2.1420435e+02
   1.2732525e+00   1.6765876e+02
   1.4879469e+00   1.4439128e+02
   1.7026128e+00   1.9099452e+02
   1.9172490e+00   1.4443044e+02
   2.1318544e+00   2.0036771e+02
   2.3464280e+00   3.9613451e+02
   2.5609686e+00   6.1526810e+02
   2.7754752e+00   6.0604207e+02
   2.9899466e+00   1.7251717e+02
   3.2043817e+00   1.4922927e+02
   3.4187795e+00   1.4925527e+02
   3.6331388e+00   1.4461699e+02
   3.8474586e+00   2.3329626e+02
   4.0617377e+00   2.3800733e+02
   4.2759751e+00   3.5474671e+02
   4.4901696e+00   4.5752806e+02
   4.7043201e+00   5.4634458e+02
   4.9184256e+00   6.1184783e+02
   5.1324850e+00   4.7183169e+02
   5.3464972e+00   4.4857266e+02
   5.5604610e+00   3.2248442e+02
   5.7743754e+00   4.3942810e+02
   5.9882393e+00   3.8342143e+02
   6.2020516e+00   3.7415998e+02
   6.4158112e+00   2.9472362e+02
   6.6295170e+00   3.6966708e+02
   6.8431679e+00   2.9955404e+02
   7.0567629e+00   4.8222110e+02
   7.2703008e+00   3.8400675e+02
   7.4837806e+00   4.4032274e+02
   7.6972011e+00   4.6387285e+02
   7.9105614e+00   3.5620507e+02
   8.1238602e+00   3.9850191e+02
   8.3370966e+00   3.1420530e+02
   8.5502694e+00   3.1899001e+02
   8.7633776e+00   3.0970186e+02
   8.9764201e+00   3.9898148e+02
   9.1893957e+00   4.3197421e+02
   9.4023035e+00   4.3211192e+02
   9.6151424e+00   4.4164867e+02
   9.8279112e+00   3.1959567e+02
   1.0040609e+01   5.1716579e+02
   1.0253235e+01   3.8095133e+02
   1.0465787e+01   4.9399594e+02
   1.0678265e+01   4.0004131e+02
   1.0890668e+01   4.8492795e+02
   1.1102994e+01   3.8619812e+02
   1.1315243e+01   4.5229947e+02
   1.1527413e+01   5.4673088e+02
   1.1739503e+01   6.1294566e+02
   1.1951513e+01   5.6601130e+02
   1.2163442e+01   5.8510391e+02
   1.2375287e+01   5.1452622e+02
   1.2587048e+01   5.1472994e+02
   1.2798725e+01   5.3855731e+02
   1.3010316e+01   4.9624112e+02
   1.3221819e+01   4.1134033e+02
   1.3433235e+01   3.9732157e+02
   1.3644562e+01   3.5016893e+02
   1.3855798e+01   3.6452043e+02
   1.4066943e+01   3.4573352e+02
   1.4277996e+01   2.9376497e+02
   1.4488956e+01   3.4129720e+02
   1.4699822e+01   3.8887337e+02
   1.4910592e+01   3.3685968e+02
   1.5121266e+01   3.3226704e+02
   1.5331843e+01   3.5141614e+02
   1.5542321e+01   3.2782497e+02
   1.5752700e+01   4.4681317e+02
   1.5962978e+01   4.1849296e+02
   1.6173155e+01   4.6627392e+02
   1.6383229e+01   3.8081743e+02
   1.6593200e+01   5.2864457e+02
   1.6803067e+01   3.9072465e+02
   1.7012828e+01   4.1475781e+02
   1.7222482e+01   3.6727096e+02
   1.7432029e+01   4.1995357e+02
   1.7641467e+01   4.8701653e+02
   1.7850796e+01   3.5828770e+02
   1.8060015e+01   4.3973168e+02
   1.8269122e+01   4.3996611e+02
   1.8478117e+01   3.8756991e+02
   1.8686998e+01   5.1704056e+02
   1.8895764e+01   3.8799298e+02
   1.9104416e+01   4.6489057e+02
   1.9312950e+01   4.6035467e+02
   1.9521368e+01   3.8864298e+02
   1.9729667e+01   4.0326612e+02
   1.9937847e+01   3.6026537e+02
   2.0145907e+01   3.8931149e+02
   2.0353845e+01   3.3663816e+02
   2.0561661e+01   3.1277635e+02
   2.0769354e+01   3.8999852e+02
   2.0976923e+01   3.3241955e+02
   2.1184367e+01   3.3261989e+02
   2.1391685e+01   3.7623356e+02
   2.1598876e+01   3.2337292e+02
   2.1805940e+01   3.1391369e+02
   2.2012874e+01   2.4162233e+02
   2.2219679e+01   2.9496411e+02
   2.2426353e+01   2.6611933e+02
   2.2632896e+01   2.5660559e+02
   2.2839306e+01   3.7304358e+02
   2.3045583e+01   2.8117554e+02
   2.3251726e+01   2.5710363e+02
   2.3457733e+01   3.2037688e+02
   2.3663604e+01   3.3030345e+02
   2.3869339e+01   3.4996591e+02
   2.4074935e+01   3.3074500e+02
   2.4280393e+01   3.6017146e+02
   2.4485711e+01   3.5067542e+02
   2.4690888e+01   3.0217730e+02
   2.4895925e+01   4.5357851e+02
   2.5100818e+01   4.1484883e+02
   2.5305569e+01   4.2490678e+02
   2.5510176e+01   3.9588125e+02
   2.5714638e+01   3.8637991e+02
   2.5918954e+01   3.6707792e+02
   2.6123124e+01   4.1142233e+02
   2.6327146e+01   3.9701525e+02
   2.6531021e+01   4.5125870e+02
   2.6734746e+01   4.2704596e+02
   2.6938321e+01   4.3718470e+02
   2.7141746e+01   4.8175098e+02
   2.7345019e+01   4.2307614e+02
   2.7548140e+01   4.5293246e+02
   2.7751107e+01   4.9268928e+02
   2.7953921e+01   4.5854875e+02
   2.8156580e+01   4.3916121e+02
   2.8359084e+01   5.0863301e+02
   2.8561431e+01   4.3983786e+02
   2.8763621e+01   5.2425874e+02
   2.8965654e+01   4.7517128e+02
   2.9167527e+01   5.0526610e+02
   2.9369242e+01   5.1062276e+02
   2.9570796e+01   5.0606693e+02
   2.9772190e+01   4.5681709e+02
   2.9973422e+01   5.0687782e+02
   3.0174491e+01   5.7691467e+02
   3.0375398e+01   5.2263108e+02
   3.0576141e+01   5.3800198e+02
   3.0776719e+01   4.7363059e+02
   3.0977132e+01   4.5406225e+02
   3.1177379e+01   4.8440143e+02
   3.1377460e+01   4.7980680e+02
   3.1577373e+01   5.0021702e+02
   3.1777118e+01   5.9075248e+02
   3.1976695e+01   5.3112442e+02
   3.2176102e+01   5.5163489e+02
   3.2375339e+01   4.5674187e+02
   3.2574406e+01   3.7675831e+02
   3.2773301e+01   4.4747158e+02
   3.2972024e+01   3.7237693e+02
   3.3170575e+01   4.4321152e+02
   3.3368953e+01   4.3855759e+02
   3.3567157e+01   4.4398752e+02
   3.3765186e+01   4.0398055e+02
   3.3963040e+01   3.3357881e+02
   3.4160719e+01   3.3893391e+02
   3.4358221e+01   3.7467893e+02
   3.4555547e+01   4.1555678e+02
   3.4752695e+01   4.3114765e+02
   3.4949665e+01   4.0615262e+02
   3.5146457e+01   3.9127649e+02
   3.5343070e+01   3.5602984e+02
   3.5539503e+01   3.6653693e+02
   3.5735756e+01   2.4458224e+02
   3.5931828e+01   3.5701106e+02
   3.6127720e+01   3.2160711e+02
   3.6323429e+01   3.1168643e+02
   3.6518957e+01   3.4777745e+02
   3.6714301e+01   3.9929421e+02
   3.6909463e+01   3.4330535e+02
   3.7104441e+01   3.3849987e+02
   3.7299235e+01   3.7475517e+02
   3.7493844e+01   2.6720201e+02
   3.7688268e+01   2.6745623e+02
   3.7882507e+01   3.6552920e+02
   3.8076560e+01   2.9888727e+02
   3.8270427e+01   3.4559803e+02
   3.8464107e+01   3.7174685e+02
   3.8657600e+01   2.8941595e+02
   3.8850906e+01   3.0004289e+02
   3.9044024e+01   3.7800745e+02
   3.9236954e+01   3.4727675e+02
   3.9429695e+01   4.0468780e+02
   3.9622247e+01   3.2718386e+02
   3.9814610e+01   3.6389521e+02
   4.0006784e+01   4.3710495e+02
   4.0198767e+01   3.3857046e+02
   4.0390561e+01   2.9198068e+02
   4.0582164e+01   3.6533863e+02
   4.0773576e+01   3.3435673e+02
   4.0964798e+01   2.7193620e+02
   4.1155828e+01   3.0361714e+02
   4.1346666e+01   2.4104145e+02
   4.1537313e+01   3.1471811e+02
   4.1727768e+01   2.8878239e+02
   4.1918030e+01   2.5753874e+02
   4.2108101e+01   2.3675457e+02
   4.2297978e+01   1.8959576e+02
   4.2487663e+01   2.3723553e+02
   4.2677155e+01   1.6887258e+02
   4.2866454e+01   1.6904482e+02
   4.3055560e+01   1.7450559e+02
   4.3244472e+01   1.4292343e+02
   4.3433191e+01   1.2717329e+02
   4.3621716e+01   1.5912983e+02
   4.3810048e+01   1.9115216e+02
   4.3998186e+01   1.0098975e+02
   4.4186130e+01   9.0452426e+01
   4.4373880e+01   1.0119827e+02
   4.4561437e+01   1.0130289e+02
   4.4748799e+01   1.1208224e+02
   4.4935968e+01   9.6170030e+01
   4.5122942e+01   1.0696642e+02
   4.5309723e+01   5.8892610e+01
   4.5496310e+01   6.4313243e+01
   4.5682702e+01   5.3650106e+01
   4.5868902e+01   6.9817724e+01
   4.6054907e+01   8.0642809e+01
   4.6240719e+01   5.3817896e+01
   4.6426337e+01   3.7711805e+01
   4.6611762e+01   4.8537181e+01
   4.6796994e+01   2.1594590e+01
   4.6982032e+01   4.8638541e+01
   4.7166877e+01   1.0819848e+01
   4.7351530e+01   3.7909010e+01
   4.7535990e+01   3.2527365e+01
   4.7720258e+01   5.4268881e+00
   4.7904333e+01   3.2595323e+01
   4.8088217e+01   2.1752898e+01
   4.8271909e+01   1.0887799e+01
   4.8455409e+01   1.6348734e+01
   4.8638719e+01   1.6365781e+01
   4.8821837e+01   5.4609452e+00
   4.9004765e+01   1.0933265e+01
   4.9187503e+01   1.0944643e+01
   4.9370051e+01   2.1912047e+01
   4.9552409e+01   1.6451109e+01
   4.9734579e+01   3.2936366e+01
   4.9916560e+01   5.4950852e+00
   5.0098352e+01   1.6502326e+01
   5.0279957e+01   0.0000000e+00
   5.0461374e+01   1.1024300e+01
   5.0642605e+01   1.1035668e+01
   5.0823649e+01   1.1047029e+01
   5.1004507e+01   1.6587573e+01
   5.1185180e+01   1.1069727e+01
   5.1365668e+01   5.5405304e+00
   5.1545972e+01   5.5461917e+00
   5.1726092e+01   5.5518465e+00
   5.1906030e+01   1.1114989e+01
   5.2085784e+01   1.6689403e+01
   5.2265357e+01   1.6706299e+01
   5.2444749e+01   1.6723167e+01
   5.2623961e+01   1.6740005e+01
   5.2802992e+01   1.6756812e+01
   5.2981845e+01   0.0000000e+00
   5.3160519e+01   0.0000000e+00
   5.3339016e+01   1.1204683e+01
   5.3517336e+01   1.1215789e+01
   5.3695480e+01   0.0000000e+00
   5.3873449e+01   1.6856874e+01
   5.4051244e+01   5.6244666e+00
   5.4228865e+01   0.0000000e+00
   5.4406314e+01   1.1270867e+01
   5.4583591e+01   0.0000000e+00
   5.4760697e+01   5.6463286e+00
   5.4937633e+01   5.6517470e+00
   5.5114401e+01   0.0000000e+00
   5.5291001e+01   1.1325043e+01
   5.5467434e+01   5.6678757e+00
   5.5643701e+01   5.6732070e+00
   5.5819803e+01   1.7035543e+01
   5.5995742e+01   0.0000000e+00
   5.6171518e+01   0.0000000e+00
   5.6347133e+01   2.2777136e+01
   5.6522587e+01   0.0000000e+00
   5.6697882e+01   5.7046612e+00
   5.6873020e+01   0.0000000e+00
   5.7048000e+01   5.7149211e+00
   5.7222825e+01   5.7200046e+00
   5.7397496e+01   1.1450112e+01
   5.7572014e+01   0.0000000e+00
   5.7746380e+01   0.0000000e+00
   5.7920596e+01   0.0000000e+00
   5.8094663e+01   0.0000000e+00
   5.8268582e+01   0.0000000e+00
   5.8442355e+01   5.7546338e+00
   5.8615983e+01   0.0000000e+00
   5.8789468e+01   5.7641908e+00
   5.8962811e+01   0.0000000e+00
   5.9136014e+01   0.0000000e+00
   5.9309078e+01   0.0000000e+00
   5.9482004e+01   0.0000000e+00
   5.9654795e+01   0.0000000e+00
   5.9827452e+01   5.7918399e+00
   5.9999976e+01   0.0000000e+00
   6.0172369e+01   0.0000000e+00
   6.0344633e+01   0.0000000e+00
   6.0516770e+01   0.0000000e+00
   6.0688781e+01   0.0000000e+00
   6.0860668e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.00.dat <==
  -5.7335759e+01   0.0000000e+00
  -5.7115767e+01   0.0000000e+00
  -5.6896762e+01   0.0000000e+00
  -5.6678708e+01   0.0000000e+00
  -5.6461569e+01   0.0000000e+00
  -5.6245310e+01   4.6240796e+00
  -5.6029896e+01   0.0000000e+00
  -5.5815295e+01   0.0000000e+00
  -5.5601475e+01   9.3536378e+00
  -5.5388403e+01   0.0000000e+00
  -5.5176050e+01   0.0000000e+00
  -5.4964386e+01   0.0000000e+00
  -5.4753383e+01   0.0000000e+00
  -5.4543011e+01   0.0000000e+00
  -5.4333245e+01   0.0000000e+00
  -5.4124058e+01   0.0000000e+00
  -5.3915425e+01   0.0000000e+00
  -5.3707322e+01   0.0000000e+00
  -5.3499724e+01   4.8169997e+00
  -5.3292608e+01   0.0000000e+00
  -5.3085953e+01   0.0000000e+00
  -5.2879737e+01   0.0000000e+00
  -5.2673939e+01   4.8591301e+00
  -5.2468539e+01   4.8685493e+00
  -5.2263517e+01   0.0000000e+00
  -5.2058857e+01   4.8861316e+00
  -5.1854538e+01   0.0000000e+00
  -5.1650544e+01   4.9021169e+00
  -5.1446859e+01   9.8190800e+00
  -5.1243467e+01   9.8331979e+00
  -5.1040351e+01   4.9233054e+00
  -5.0837498e+01   4.9296710e+00
  -5.0634893e+01   4.9357071e+00
  -5.0432522e+01   9.8828505e+00
  -5.0230373e+01   4.9468366e+00
  -5.0028432e+01   9.9039046e+00
  -4.9826688e+01   9.9135666e+00
  -4.9625130e+01   0.0000000e+00
  -4.9423746e+01   2.4828170e+01
  -4.9222525e+01   9.9393498e+00
  -4.9021459e+01   1.4920419e+01
  -4.8820536e+01   1.9908153e+01
  -4.8619748e+01   2.4901904e+01
  -4.8419086e+01   1.9934039e+01
  -4.8218542e+01   2.9918607e+01
  -4.8018108e+01   4.9891643e+01
  -4.7817775e+01   3.4941955e+01
  -4.7617538e+01   8.4899255e+01
  -4.7417389e+01   7.9940328e+01
  -4.7217321e+01   3.9986448e+01
  -4.7017329e+01   1.0000376e+02
  -4.6817406e+01   9.0034645e+01
  -4.6617546e+01   1.5010569e+02
  -4.6417746e+01   9.5094808e+01
  -4.6217999e+01   1.3016465e+02
  -4.6018301e+01   1.1517383e+02
  -4.5818647e+01   1.5526882e+02
  -4.5619033e+01   1.7533881e+02
  -4.5419456e+01   1.8539184e+02
  -4.5219911e+01   1.3530798e+02
  -4.5020395e+01   2.1050968e+02
  -4.4820905e+01   2.0051125e+02
  -4.4621438e+01   2.1557405e+02
  -4.4421990e+01   2.8578924e+02
  -4.4222560e+01   3.0587075e+02
  -4.4023144e+01   3.1592229e+02
  -4.3823740e+01   3.1594156e+02
  -4.3624346e+01   2.9589658e+02
  -4.3424960e+01   3.1095456e+02
  -4.3225580e+01   3.9622835e+02
  -4.3026204e+01   3.3103340e+02
  -4.2826831e+01   4.3135244e+02
  -4.2627459e+01   3.4608726e+02
  -4.2428088e+01   3.3605558e+02
  -4.2228714e+01   3.3605333e+02
  -4.2029339e+01   3.3103352e+02
  -4.1829960e+01   4.1629247e+02
  -4.1630576e+01   3.4105137e+02
  -4.1431188e+01   3.5107309e+02
  -4.1231793e+01   3.4103224e+02
  -4.1032392e+01   3.6609601e+02
  -4.0832983e+01   2.3569716e+02
  -4.0633567e+01   2.9084912e+02
  -4.0434143e+01   2.8080843e+02
  -4.0234710e+01   2.4569695e+02
  -4.0035269e+01   2.9582619e+02
  -3.9835818e+01   3.0082662e+02
  -3.9636359e+01   2.7073149e+02
  -3.9436890e+01   2.7071884e+02
  -3.9237412e+01   2.5566686e+02
  -3.9037924e+01   2.6568043e+02
  -3.8838427e+01   3.0075606e+02
  -3.8638920e+01   2.8069243e+02
  -3.8439404e+01   3.0573996e+02
  -3.8239879e+01   2.6563063e+02
  -3.8040345e+01   2.7564188e+02
  -3.7840801e+01   2.1048076e+02
  -3.7641249e+01   2.1047155e+02
  -3.7441689e+01   2.0044054e+02
  -3.7242120e+01   3.1568075e+02
  -3.7042544e+01   2.0042416e+02
  -3.6842959e+01   2.2546841e+02
  -3.6643367e+01   2.8558263e+02
  -3.6443768e+01   1.9038157e+02
  -3.6244162e+01   2.4047371e+02
  -3.6044549e+01   2.0539788e+02
  -3.5844931e+01   2.7051561e+02
  -3.5645306e+01   2.0538542e+02
  -3.5445676e+01   2.7050010e+02
  -3.5246040e+01   3.0054783e+02
  -3.5046400e+01   2.4544142e+02
  -3.4846755e+01   2.9051593e+02
  -3.4647106e+01   2.7548350e+02
  -3.4447453e+01   3.3558258e+02
  -3.4247797e+01   3.8566284e+02
  -3.4048138e+01   2.6044357e+02
  -3.3848475e+01   4.0067685e+02
  -3.3648811e+01   2.7546198e+02
  -3.3449144e+01   4.0567611e+02
  -3.3249476e+01   4.1068083e+02
  -3.3049806e+01   3.6560348e+02
  -3.2850135e+01   4.3571678e+02
  -3.2650463e+01   4.5073969e+02
  -3.2450791e+01   3.5558266e+02
  -3.2251118e+01   3.7060692e+02
  -3.2051446e+01   4.1568095e+02
  -3.1851774e+01   5.4088710e+02
  -3.1652103e+01   4.3070783e+02
  -3.1452432e+01   4.9581714e+02
  -3.1252763e+01   3.6560472e+02
  -3.1053095e+01   4.4073217e+02
  -3.0853429e+01   4.4073589e+02
  -3.0653765e+01   4.0568125e+02
  -3.0454103e+01   4.3573639e+02
  -3.0254444e+01   4.9083529e+02
  -3.0054786e+01   4.3073854e+02
  -2.9855132e+01   4.4076180e+02
  -2.9655481e+01   4.0570719e+02
  -2.9455833e+01   4.4578400e+02
  -2.9256188e+01   4.0572021e+02
  -2.9056546e+01   4.5581699e+02
  -2.8856908e+01   4.5081613e+02
  -2.8657274e+01   3.7568713e+02
  -2.8457644e+01   3.9072218e+02
  -2.8258017e+01   3.4564575e+02
  -2.8058395e+01   4.0576638e+02
  -2.7858777e+01   3.7571751e+02
  -2.7659163e+01   4.2081266e+02
  -2.7459554e+01   3.6571427e+02
  -2.7259949e+01   3.2063337e+02
  -2.7060348e+01   3.6072072e+02
  -2.6860753e+01   2.9559739e+02
  -2.6661161e+01   3.1063499e+02
  -2.6461575e+01   3.0062157e+02
  -2.6261993e+01   3.1566013e+02
  -2.6062416e+01   3.4072064e+02
  -2.5862844e+01   2.7057876e+02
  -2.5663277e+01   2.2548773e+02
  -2.5463714e+01   3.0566851e+02
  -2.5264156e+01   2.7560941e+02
  -2.5064603e+01   3.1069448e+02
  -2.4865055e+01   3.9088312e+02
  -2.4665512e+01   3.3576665e+02
  -2.4465973e+01   2.5057813e+02
  -2.4266439e+01   2.5559578e+02
  -2.4066910e+01   3.3579065e+02
  -2.3867386e+01   3.6085814e+02
  -2.3667866e+01   2.7566196e+02
  -2.3468351e+01   3.9094782e+02
  -2.3268841e+01   3.1076051e+02
  -2.3069335e+01   3.8094086e+02
  -2.2869833e+01   2.7568705e+02
  -2.2670336e+01   3.0075615e+02
  -2.2470843e+01   3.4086440e+02
  -2.2271354e+01   2.9575634e+02
  -2.2071870e+01   2.8072382e+02
  -2.1872390e+01   3.4589903e+02
  -2.1672914e+01   2.3060407e+02
  -2.1473442e+01   2.8575425e+02
  -2.1273974e+01   2.4063989e+02
  -2.1074509e+01   2.6571167e+02
  -2.0875049e+01   3.0081135e+02
  -2.0675592e+01   2.5068075e+02
  -2.0476139e+01   2.7074011e+02
  -2.0276689e+01   2.2562074e+02
  -2.0077242e+01   3.2590224e+02
  -1.9877799e+01   2.2562841e+02
  -1.9678360e+01   3.5098328e+02
  -1.9478923e+01   2.9583348e+02
  -1.9279490e+01   2.8079545e+02
  -1.9080059e+01   2.6575684e+02
  -1.8880632e+01   3.5100473e+02
  -1.8681207e+01   3.4098086e+02
  -1.8481785e+01   4.1620294e+02
  -1.8282366e+01   5.0647056e+02
  -1.8082949e+01   4.0618459e+02
  -1.7883535e+01   4.2624839e+02
  -1.7684123e+01   4.3126826e+02
  -1.7484714e+01   4.0118442e+02
  -1.7285306e+01   4.0118890e+02
  -1.7085901e+01   3.8113355e+02
  -1.6886498e+01   3.0089802e+02
  -1.6687097e+01   3.1594606e+02
  -1.6487698e+01   3.9619010e+02
  -1.6288300e+01   3.6108794e+02
  -1.6088905e+01   3.5106078e+02
  -1.5889511e+01   3.1595734e+02
  -1.5690118e+01   2.9589892e+02
  -1.5490727e+01   3.6109973e+02
  -1.5291338e+01   3.8116359e+02
  -1.5091950e+01   3.3101276e+02
  -1.4892563e+01   3.0593804e+02
  -1.4693177e+01   3.6110943e+02
  -1.4493793e+01   3.3101892e+02
  -1.4294410e+01   2.8086610e+02
  -1.4095028e+01   3.0092954e+02
  -1.3895646e+01   3.0093102e+02
  -1.3696266e+01   1.9560607e+02
  -1.3496887e+01   2.7084034e+02
  -1.3297508e+01   3.0093493e+02
  -1.3098130e+01   2.4576446e+02
  -1.2898753e+01   2.6582780e+02
  -1.2699376e+01   2.8589121e+02
  -1.2500000e+01   2.3071992e+02
  -1.2300625e+01   3.4106517e+02
  -1.2101250e+01   2.6583089e+02
  -1.1901876e+01   2.6081582e+02
  -1.1702502e+01   2.8087917e+02
  -1.1503128e+01   2.4075404e+02
  -1.1303755e+01   3.9624170e+02
  -1.1104382e+01   3.7116369e+02
  -1.0905009e+01   4.9655750e+02
  -1.0705637e+01   5.4169974e+02
  -1.0506264e+01   4.7649563e+02
  -1.0306892e+01   4.5141731e+02
  -1.0107521e+01   5.6176418e+02
  -9.9081487e+00   4.5643366e+02
  -9.7087770e+00   3.5110298e+02
  -9.5094054e+00   4.2132372e+02
  -9.3100338e+00   2.8589830e+02
  -9.1106622e+00   2.0564617e+02
  -8.9112906e+00   2.8589834e+02
  -8.7119191e+00   1.8056736e+02
  -8.5125474e+00   1.7053581e+02
  -8.3131758e+00   1.8056728e+02
  -8.1138040e+00   1.9059873e+02
  -7.9144322e+00   2.2570893e+02
  -7.7150603e+00   2.5078758e+02
  -7.5156883e+00   2.4075595e+02
  -7.3163161e+00   3.6614945e+02
  -7.1169439e+00   4.1630665e+02
  -6.9175714e+00   3.9624340e+02
  -6.7181989e+00   3.2100708e+02
  -6.5188262e+00   2.4075513e+02
  -6.3194533e+00   2.0062911e+02
  -6.1200803e+00   1.5548743e+02
  -5.9207071e+00   1.9059734e+02
  -5.7213338e+00   1.4044002e+02
  -5.5219602e+00   1.1034563e+02
  -5.3225865e+00   1.0031412e+02
  -5.1232126e+00   1.0031403e+02
  -4.9238385e+00   1.4043952e+02
  -4.7244642e+00   2.8087878e+02
  -4.5250898e+00   2.6583145e+02
  -4.3257152e+00   3.3605077e+02
  -4.1263403e+00   4.0125429e+02
  -3.9269653e+00   4.0626959e+02
  -3.7275902e+00   3.6614387e+02
  -3.5282148e+00   3.1097123e+02
  -3.3288393e+00   1.8557944e+02
  -3.1294635e+00   2.2068887e+02
  -2.9300877e+00   2.1065737e+02
  -2.7307116e+00   2.3573543e+02
  -2.5313354e+00   2.7586038e+02
  -2.3319590e+00   3.3604782e+02
  -2.1325825e+00   3.7617264e+02
  -1.9332058e+00   3.3604729e+02
  -1.7338289e+00   2.5579699e+02
  -1.5344519e+00   2.6582805e+02
  -1.3350748e+00   1.6551546e+02
  -1.1356975e+00   1.8557780e+02
  -9.3632003e-01   2.0564013e+02
  -7.3694246e-01   1.5046828e+02
  -5.3756476e-01   2.2570227e+02
  -3.3818694e-01   3.1598298e+02
  -1.3880899e-01   1.9560839e+02
   6.0569085e-02   2.5077984e+01
   2.5994727e-01   6.5202719e+01
   4.5932558e-01   3.2099781e+02
   6.5870399e-01   2.5579499e+02
   8.5808252e-01   1.8557666e+02
   1.0574612e+00   1.9059214e+02
   1.2568399e+00   2.1065436e+02
   1.4562187e+00   2.1065426e+02
   1.6555977e+00   2.4576318e+02
   1.8549767e+00   3.0594993e+02
   2.0543558e+00   3.3102763e+02
   2.2537350e+00   3.0594964e+02
   2.4531143e+00   3.5610515e+02
   2.6524937e+00   3.2099605e+02
   2.8518732e+00   2.5579361e+02
   3.0512528e+00   1.9560679e+02
   3.2506325e+00   1.9560670e+02
   3.4500123e+00   2.2068438e+02
   3.6493921e+00   3.0093311e+02
   3.8487721e+00   3.4105737e+02
   4.0481521e+00   3.8118160e+02
   4.2475322e+00   4.3133687e+02
   4.4469124e+00   4.4638329e+02
   4.6462928e+00   3.5108781e+02
   4.8456732e+00   2.3071474e+02
   5.0450537e+00   2.0563694e+02
   5.2444343e+00   1.1535725e+02
   5.4438150e+00   1.4043484e+02
   5.6431959e+00   1.5548134e+02
   5.8425768e+00   1.4043468e+02
   6.0419579e+00   1.6049668e+02
   6.2413391e+00   1.8055865e+02
   6.4407204e+00   2.6582229e+02
   6.6401019e+00   2.5077558e+02
   6.8394835e+00   3.0093048e+02
   7.0388652e+00   3.7114732e+02
   7.2382471e+00   3.0093003e+02
   7.4376292e+00   3.8619322e+02
   7.6370114e+00   3.2099150e+02
   7.8363938e+00   2.7585182e+02
   8.0357764e+00   2.4575867e+02
   8.2351592e+00   1.9560364e+02
   8.4345422e+00   1.5046419e+02
   8.6339254e+00   2.4074244e+02
   8.8333088e+00   2.3071124e+02
   9.0326925e+00   2.5077278e+02
   9.2320764e+00   2.5077247e+02
   9.4314606e+00   3.1597289e+02
   9.6308451e+00   4.4135833e+02
   9.8302299e+00   3.9621883e+02
   1.0029615e+01   4.1627990e+02
   1.0229000e+01   4.1627922e+02
   1.0428386e+01   4.7144794e+02
   1.0627772e+01   3.8618538e+02
   1.0827159e+01   4.1126157e+02
   1.1026546e+01   4.7646062e+02
   1.1225933e+01   3.7113697e+02
   1.1425321e+01   4.1627433e+02
   1.1624709e+01   2.9088982e+02
   1.1824098e+01   2.9088910e+02
   1.2023487e+01   2.9088836e+02
   1.2222877e+01   2.1565803e+02
   1.2422267e+01   2.7082559e+02
   1.2621658e+01   3.6611498e+02
   1.2821049e+01   3.2097651e+02
   1.3020441e+01   3.6109738e+02
   1.3219834e+01   3.1595912e+02
   1.3419228e+01   3.6109482e+02
   1.3618622e+01   3.8616938e+02
   1.3818018e+01   3.5106166e+02
   1.4017414e+01   4.3631766e+02
   1.4216810e+01   4.6640648e+02
   1.4416208e+01   5.5667613e+02
   1.4615607e+01   5.6670358e+02
   1.4815007e+01   6.0180606e+02
   1.5014408e+01   6.8204323e+02
   1.5213810e+01   5.9678449e+02
   1.5413213e+01   7.3218509e+02
   1.5612617e+01   6.3188189e+02
   1.5812023e+01   6.8202687e+02
   1.6011430e+01   6.8703716e+02
   1.6210838e+01   7.1210650e+02
   1.6410248e+01   6.9204207e+02
   1.6609659e+01   6.5191866e+02
   1.6809072e+01   6.0176623e+02
   1.7008487e+01   4.9143828e+02
   1.7207903e+01   5.1650711e+02
   1.7407322e+01   6.0175032e+02
   1.7606742e+01   4.5632294e+02
   1.7806164e+01   5.2150669e+02
   1.8005588e+01   4.4127026e+02
   1.8205015e+01   4.9642360e+02
   1.8404443e+01   5.1146090e+02
   1.8603875e+01   5.8666874e+02
   1.8803308e+01   6.1173244e+02
   1.9002744e+01   7.8220509e+02
   1.9202183e+01   6.7689910e+02
   1.9401625e+01   9.1254739e+02
   1.9601070e+01   9.5765929e+02
   1.9800517e+01   1.0127969e+03
   1.9999968e+01   1.0629185e+03
   2.0199422e+01   1.2534208e+03
   2.0398880e+01   1.3085487e+03
   2.0598341e+01   1.3285792e+03
   2.0797806e+01   1.2784203e+03
   2.0997275e+01   1.2182357e+03
   2.1196748e+01   1.2332507e+03
   2.1396225e+01   1.1680544e+03
   2.1595706e+01   1.2231719e+03
   2.1795192e+01   1.0426803e+03
   2.1994682e+01   9.0731109e+02
   2.2194178e+01   8.2708662e+02
   2.2393678e+01   7.6691546e+02
   2.2593184e+01   7.5185817e+02
   2.2792695e+01   7.7188672e+02
   2.2992212e+01   6.7162274e+02
   2.3191735e+01   5.0620832e+02
   2.3391263e+01   5.2122843e+02
   2.3590798e+01   4.2599065e+02
   2.3790339e+01   3.7085041e+02
   2.3989888e+01   4.4600782e+02
   2.4189443e+01   4.0089197e+02
   2.4389005e+01   3.0065818e+02
   2.4588574e+01   3.2570093e+02
   2.4788152e+01   2.7558251e+02
   2.4987737e+01   3.5573786e+02
   2.5187330e+01   4.5091684e+02
   2.5386932e+01   2.9057856e+02
   2.5586542e+01   3.5068295e+02
   2.5786162e+01   3.0057184e+02
   2.5985791e+01   3.0556717e+02
   2.6185429e+01   2.6047100e+02
   2.6385077e+01   3.4059910e+02
   2.6584736e+01   3.4058176e+02
   2.6784404e+01   3.6560536e+02
   2.6984084e+01   3.4555352e+02
   2.7183775e+01   3.2550333e+02
   2.7383477e+01   3.7055181e+02
   2.7583191e+01   2.6537959e+02
   2.7782917e+01   4.2057614e+02
   2.7982655e+01   3.0539937e+02
   2.8182407e+01   2.5031133e+02
   2.8382171e+01   2.5530076e+02
   2.8581949e+01   2.0022237e+02
   2.8781741e+01   1.8018763e+02
   2.8981547e+01   1.7516994e+02
   2.9181367e+01   1.7515714e+02
   2.9381203e+01   1.7514401e+02
   2.9581054e+01   1.0507833e+02
   2.9780920e+01   1.5010007e+02
   2.9980803e+01   1.4008209e+02
   3.0180702e+01   1.0005036e+02
   3.0380619e+01   1.2505235e+02
   3.0580552e+01   1.3004316e+02
   3.0780504e+01   1.8504499e+02
   3.0980473e+01   1.4502209e+02
   3.1180461e+01   1.4000832e+02
   3.1380468e+01   1.2499555e+02
   3.1580495e+01   7.9989387e+01
   3.1780541e+01   1.1497334e+02
   3.1980608e+01   1.6994337e+02
   3.2180695e+01   1.2994325e+02
   3.2380804e+01   1.2992953e+02
   3.2580934e+01   1.1992202e+02
   3.2781086e+01   8.9931634e+01
   3.2981260e+01   1.1489977e+02
   3.3181458e+01   1.1988171e+02
   3.3381678e+01   7.4917351e+01
   3.3581923e+01   9.9877959e+01
   3.3782191e+01   9.4872608e+01
   3.3982484e+01   7.9882907e+01
   3.4182803e+01   2.9952345e+01
   3.4383146e+01   4.9914228e+01
   3.4583516e+01   9.4824771e+01
   3.4783912e+01   1.1477280e+02
   3.4984335e+01   6.9852375e+01
   3.5184784e+01   6.4854124e+01
   3.5385262e+01   8.9785656e+01
   3.5585767e+01   8.4785716e+01
   3.5786301e+01   9.9733762e+01
   3.5986864e+01   9.9719426e+01
   3.6187456e+01   9.4719651e+01
   3.6388077e+01   9.4705665e+01
   3.6588729e+01   6.4788921e+01
   3.6789411e+01   7.9728135e+01
   3.6990124e+01   1.2455612e+02
   3.7190868e+01   1.3948122e+02
   3.7391643e+01   9.9613821e+01
   3.7592450e+01   1.1453774e+02
   3.7793290e+01   1.1949850e+02
   3.7994161e+01   1.1450087e+02
   3.8195066e+01   1.1448217e+02
   3.8396004e+01   9.9533311e+01
   3.8596975e+01   1.1942012e+02
   3.8797980e+01   1.1940011e+02
   3.8999019e+01   1.1937995e+02
   3.9200091e+01   1.0443970e+02
   3.9401199e+01   1.0442182e+02
   3.9602341e+01   9.4460605e+01
   3.9803518e+01   1.2426874e+02
   4.0004730e+01   1.0933744e+02
   4.0205977e+01   4.4721128e+01
   4.0407259e+01   1.4904424e+02
   4.0608578e+01   9.4378039e+01
   4.0809931e+01   9.4361348e+01
   4.1011320e+01   7.4482594e+01
   4.1212746e+01   6.9504741e+01
   4.1414207e+01   7.4456123e+01
   4.1615703e+01   7.4442874e+01
   4.1817236e+01   6.9467653e+01
   4.2018804e+01   5.4572022e+01
   4.2220409e+01   3.9681696e+01
   4.2422049e+01   4.9593331e+01
   4.2623724e+01   5.4543024e+01
   4.2825436e+01   4.9575837e+01
   4.3027182e+01   4.9567146e+01
   4.3228964e+01   5.9470201e+01
   4.3430781e+01   4.4594918e+01
   4.3632632e+01   7.4312065e+01
   4.3834518e+01   6.4392785e+01
   4.4036438e+01   4.9524522e+01
   4.4238392e+01   5.9419458e+01
   4.4440380e+01   5.4458797e+01
   4.4642400e+01   6.4349842e+01
   4.4844454e+01   5.4441051e+01
   4.5046540e+01   2.9690379e+01
   4.5248657e+01   3.9580951e+01
   4.5450806e+01   6.9255960e+01
   4.5652985e+01   2.4730518e+01
   4.5855194e+01   4.4508309e+01
   4.6057433e+01   3.4612532e+01
   4.6259701e+01   1.9775775e+01
   4.6461997e+01   3.9546060e+01
   4.6664320e+01   2.4712948e+01
   4.6866669e+01   6.9187174e+01
   4.7069045e+01   3.4589188e+01
   4.7271445e+01   9.8814104e+00
   4.7473869e+01   2.9640720e+01
   4.7676317e+01   3.4576904e+01
   4.7878786e+01   1.4817058e+01
   4.8081276e+01   2.4692530e+01
   4.8283787e+01   1.9752074e+01
   4.8486316e+01   2.4687789e+01
   4.8688863e+01   9.8742497e+00
   4.8891427e+01   0.0000000e+00
   4.9094006e+01   9.8726925e+00
   4.9296599e+01   0.0000000e+00
   4.9499205e+01   1.9742761e+01
   4.9701822e+01   4.9354108e+00
   4.9904449e+01   1.4805495e+01
   5.0107086e+01   1.9739813e+01
   5.0309729e+01   4.9347773e+00
   5.0512378e+01   1.4803913e+01
   5.0715032e+01   0.0000000e+00
   5.0917687e+01   4.9344708e+00
   5.1120344e+01   9.8688912e+00
   5.1323001e+01   4.9344603e+00
   5.1525655e+01   4.9345158e+00
   5.1728305e+01   4.9346129e+00
   5.1930950e+01   1.4804257e+01
   5.2133586e+01   1.4804806e+01
   5.2336214e+01   4.9351619e+00
   5.2538831e+01   4.9354333e+00
   5.2741434e+01   0.0000000e+00
   5.2944023e+01   9.8722261e+00
   5.3146594e+01   0.0000000e+00
   5.3349147e+01   4.9369795e+00
   5.3551680e+01   9.8749686e+00
   5.3754189e+01   4.9380374e+00
   5.3956674e+01   1.4815918e+01
   5.4159132e+01   4.9392904e+00
   5.4361562e+01   9.8799821e+00
   5.4563961e+01   0.0000000e+00
   5.4766327e+01   9.8830844e+00
   5.4968658e+01   0.0000000e+00
   5.5170952e+01   9.8865886e+00
   5.5373207e+01   4.9442458e+00
   5.5575422e+01   4.9452477e+00
   5.5777593e+01   0.0000000e+00
   5.5979719e+01   0.0000000e+00
   5.6181799e+01   4.9485533e+00
   5.6383829e+01   0.0000000e+00
   5.6585808e+01   4.9510036e+00
   5.6787734e+01   0.0000000e+00
   5.6989606e+01   0.0000000e+00
   5.7191421e+01   0.0000000e+00
   5.7393177e+01   4.9564739e+00
   5.7594873e+01   0.0000000e+00
   5.7796507e+01   0.0000000e+00
   5.7998078e+01   0.0000000e+00
   5.8199583e+01   0.0000000e+00
   5.8401021e+01   4.9642950e+00


==> figs/densities_time/inc0_sub3807/den_8.10.dat <==
  -5.3242026e+01   0.0000000e+00
  -5.3028622e+01   0.0000000e+00
  -5.2815779e+01   0.0000000e+00
  -5.2603479e+01   0.0000000e+00
  -5.2391708e+01   4.7220785e+00
  -5.2180450e+01   0.0000000e+00
  -5.1969690e+01   4.7447260e+00
  -5.1759412e+01   0.0000000e+00
  -5.1549603e+01   0.0000000e+00
  -5.1340248e+01   0.0000000e+00
  -5.1131333e+01   0.0000000e+00
  -5.0922845e+01   0.0000000e+00
  -5.0714769e+01   0.0000000e+00
  -5.0507093e+01   0.0000000e+00
  -5.0299803e+01   0.0000000e+00
  -5.0092887e+01   0.0000000e+00
  -4.9886333e+01   0.0000000e+00
  -4.9680128e+01   0.0000000e+00
  -4.9474261e+01   0.0000000e+00
  -4.9268719e+01   0.0000000e+00
  -4.9063492e+01   0.0000000e+00
  -4.8858569e+01   4.8798695e+00
  -4.8653938e+01   0.0000000e+00
  -4.8449589e+01   0.0000000e+00
  -4.8245512e+01   0.0000000e+00
  -4.8041696e+01   0.0000000e+00
  -4.7838133e+01   0.0000000e+00
  -4.7634811e+01   4.9183204e+00
  -4.7431723e+01   4.9239607e+00
  -4.7228858e+01   0.0000000e+00
  -4.7026208e+01   0.0000000e+00
  -4.6823765e+01   4.9396509e+00
  -4.6621519e+01   0.0000000e+00
  -4.6419463e+01   4.9491291e+00
  -4.6217590e+01   4.9535868e+00
  -4.6015890e+01   9.9157258e+00
  -4.5814357e+01   4.9619618e+00
  -4.5612983e+01   9.9317756e+00
  -4.5411761e+01   0.0000000e+00
  -4.5210685e+01   0.0000000e+00
  -4.5009747e+01   9.9533461e+00
  -4.4808942e+01   4.9799517e+00
  -4.4608263e+01   4.9830794e+00
  -4.4407704e+01   1.4958181e+01
  -4.4207259e+01   4.9888989e+00
  -4.4006922e+01   1.4974797e+01
  -4.3806689e+01   9.9883306e+00
  -4.3606553e+01   9.9932029e+00
  -4.3406509e+01   9.9978233e+00
  -4.3206553e+01   5.0010999e+00
  -4.3006680e+01   2.5015851e+01
  -4.2806885e+01   1.5015380e+01
  -4.2607163e+01   2.5034863e+01
  -4.2407511e+01   3.5060986e+01
  -4.2207924e+01   4.0082794e+01
  -4.2008399e+01   3.5083210e+01
  -4.1808930e+01   4.5119966e+01
  -4.1609516e+01   2.5073401e+01
  -4.1410151e+01   7.5239132e+01
  -4.1210834e+01   6.5222549e+01
  -4.1011560e+01   5.0182144e+01
  -4.0812326e+01   9.0346160e+01
  -4.0613130e+01   1.3554466e+02
  -4.0413968e+01   8.5357711e+01
  -4.0214838e+01   1.0545868e+02
  -4.0015737e+01   1.3058697e+02
  -3.9816662e+01   9.0418439e+01
  -3.9617612e+01   1.2057257e+02
  -3.9418584e+01   1.9092756e+02
  -3.9219575e+01   1.5074721e+02
  -3.9020584e+01   1.2563381e+02
  -3.8821609e+01   1.7087543e+02
  -3.8622647e+01   1.7088727e+02
  -3.8423698e+01   2.2618797e+02
  -3.8224758e+01   2.4127969e+02
  -3.8025828e+01   2.2118275e+02
  -3.7826904e+01   3.2173203e+02
  -3.7627987e+01   2.6644210e+02
  -3.7429074e+01   3.0666665e+02
  -3.7230164e+01   2.9661677e+02
  -3.7031256e+01   3.0164724e+02
  -3.6832349e+01   2.8656618e+02
  -3.6633442e+01   3.9717043e+02
  -3.6434534e+01   2.9661933e+02
  -3.6235624e+01   3.1169855e+02
  -3.6036711e+01   3.3683075e+02
  -3.5837794e+01   3.3179744e+02
  -3.5638874e+01   3.3681739e+02
  -3.5439948e+01   3.2172800e+02
  -3.5241016e+01   2.6642357e+02
  -3.5042079e+01   3.1668248e+02
  -3.4843135e+01   3.5185778e+02
  -3.4644184e+01   3.4179264e+02
  -3.4445226e+01   2.8649198e+02
  -3.4246259e+01   2.7140287e+02
  -3.4047285e+01   2.3118567e+02
  -3.3848302e+01   2.8143165e+02
  -3.3649311e+01   2.2614072e+02
  -3.3450311e+01   2.2613080e+02
  -3.3251303e+01   2.2109580e+02
  -3.3052285e+01   2.4620921e+02
  -3.2853258e+01   2.4619799e+02
  -3.2654222e+01   2.1604140e+02
  -3.2455177e+01   3.0646326e+02
  -3.2256123e+01   2.0095030e+02
  -3.2057060e+01   2.4615288e+02
  -3.1857987e+01   2.2102522e+02
  -3.1658906e+01   2.5115374e+02
  -3.1459816e+01   2.8127971e+02
  -3.1260717e+01   3.1642584e+02
  -3.1061610e+01   2.8125533e+02
  -3.0862494e+01   2.5111025e+02
  -3.0663370e+01   2.1092392e+02
  -3.0464238e+01   1.8580646e+02
  -3.0265099e+01   2.4605839e+02
  -3.0065951e+01   2.4102765e+02
  -2.9866797e+01   2.0084899e+02
  -2.9667635e+01   1.6067350e+02
  -2.9468467e+01   3.1631515e+02
  -2.9269292e+01   2.4601483e+02
  -2.9070110e+01   2.3094546e+02
  -2.8870923e+01   2.0081614e+02
  -2.8671730e+01   2.1587121e+02
  -2.8472532e+01   2.1586541e+02
  -2.8273329e+01   2.9115991e+02
  -2.8074121e+01   2.4597408e+02
  -2.7874909e+01   3.2126513e+02
  -2.7675692e+01   3.0619951e+02
  -2.7476472e+01   3.9152636e+02
  -2.7277248e+01   3.1622733e+02
  -2.7078021e+01   3.6641636e+02
  -2.6878791e+01   3.1621785e+02
  -2.6679559e+01   3.5636802e+02
  -2.6480325e+01   4.0655624e+02
  -2.6281088e+01   3.7643743e+02
  -2.6081850e+01   3.6639625e+02
  -2.5882611e+01   4.0152763e+02
  -2.5683371e+01   3.4129689e+02
  -2.5484131e+01   4.8182939e+02
  -2.5284890e+01   4.8684766e+02
  -2.5085649e+01   4.9186663e+02
  -2.4886408e+01   4.5171485e+02
  -2.4687168e+01   4.8183050e+02
  -2.4487928e+01   4.3666071e+02
  -2.4288690e+01   4.6175872e+02
  -2.4089453e+01   4.7180020e+02
  -2.3890218e+01   6.1234146e+02
  -2.3690985e+01   5.0192399e+02
  -2.3491753e+01   4.9691008e+02
  -2.3292525e+01   4.6679989e+02
  -2.3093298e+01   5.3707789e+02
  -2.2894075e+01   5.0696859e+02
  -2.2694855e+01   4.5678069e+02
  -2.2495638e+01   5.3710258e+02
  -2.2296424e+01   5.5217114e+02
  -2.2097214e+01   4.1162605e+02
  -2.1898008e+01   3.7147459e+02
  -2.1698806e+01   4.0662229e+02
  -2.1499608e+01   4.8193286e+02
  -2.1300415e+01   4.5182192e+02
  -2.1101226e+01   4.2171000e+02
  -2.0902041e+01   4.0163794e+02
  -2.0702862e+01   3.9160639e+02
  -2.0503687e+01   3.4642957e+02
  -2.0304517e+01   4.0668844e+02
  -2.0105353e+01   4.2176185e+02
  -1.9906193e+01   3.3139301e+02
  -1.9707039e+01   4.1174172e+02
  -1.9507891e+01   3.6153913e+02
  -1.9308748e+01   3.7159211e+02
  -1.9109610e+01   4.2684066e+02
  -1.8910478e+01   3.8165651e+02
  -1.8711352e+01   4.1179899e+02
  -1.8512231e+01   3.3145745e+02
  -1.8313117e+01   3.9675594e+02
  -1.8114007e+01   3.5658844e+02
  -1.7914904e+01   4.0682396e+02
  -1.7715807e+01   4.4199444e+02
  -1.7516715e+01   3.6164233e+02
  -1.7317629e+01   4.0183650e+02
  -1.7118549e+01   2.8129371e+02
  -1.6919474e+01   4.0688303e+02
  -1.6720406e+01   3.6168423e+02
  -1.6521343e+01   3.6169459e+02
  -1.6322285e+01   2.8634970e+02
  -1.6123234e+01   3.9688186e+02
  -1.5924188e+01   3.6172524e+02
  -1.5725147e+01   3.0144606e+02
  -1.5526112e+01   3.1652704e+02
  -1.5327082e+01   3.5673061e+02
  -1.5128058e+01   4.1200974e+02
  -1.4929039e+01   3.9192203e+02
  -1.4730025e+01   3.8690742e+02
  -1.4531016e+01   4.4721607e+02
  -1.4332012e+01   5.1255260e+02
  -1.4133013e+01   4.4221310e+02
  -1.3934018e+01   4.9750170e+02
  -1.3735029e+01   6.1309732e+02
  -1.3536044e+01   6.3823893e+02
  -1.3337063e+01   5.7794586e+02
  -1.3138087e+01   4.9754687e+02
  -1.2939115e+01   5.7294495e+02
  -1.2740147e+01   5.0259367e+02
  -1.2541183e+01   5.4281204e+02
  -1.2342223e+01   4.7748283e+02
  -1.2143267e+01   5.0262294e+02
  -1.1944314e+01   4.1215828e+02
  -1.1745365e+01   3.9708625e+02
  -1.1546419e+01   4.4233135e+02
  -1.1347476e+01   4.0715246e+02
  -1.1148537e+01   4.4234530e+02
  -1.0949600e+01   3.3176387e+02
  -1.0750666e+01   3.0160775e+02
  -1.0551735e+01   3.7701472e+02
  -1.0352806e+01   3.0664252e+02
  -1.0153880e+01   3.4183509e+02
  -9.9549557e+00   3.2173076e+02
  -9.7560337e+00   3.4184254e+02
  -9.5571137e+00   2.9660159e+02
  -9.3581955e+00   3.9714813e+02
  -9.1592789e+00   3.4185191e+02
  -8.9603639e+00   4.3737274e+02
  -8.7614503e+00   4.5245774e+02
  -8.5625380e+00   5.7814413e+02
  -8.3636268e+00   5.6306531e+02
  -8.1647166e+00   5.8317770e+02
  -7.9658072e+00   6.5356406e+02
  -7.7668986e+00   5.8820981e+02
  -7.5679906e+00   6.1334884e+02
  -7.3690831e+00   6.1335030e+02
  -7.1701759e+00   4.4241739e+02
  -6.9712689e+00   3.7203322e+02
  -6.7723620e+00   3.7706089e+02
  -6.5734551e+00   3.7706085e+02
  -6.3745481e+00   2.3629131e+02
  -6.1756408e+00   3.7706012e+02
  -5.9767332e+00   3.0164755e+02
  -5.7778251e+00   4.1225067e+02
  -5.5789164e+00   3.9716717e+02
  -5.3800070e+00   3.8711097e+02
  -5.1810969e+00   3.7202725e+02
  -4.9821858e+00   3.0164238e+02
  -4.7832738e+00   2.7650415e+02
  -4.5843607e+00   2.1114748e+02
  -4.3854464e+00   2.2120083e+02
  -4.1865309e+00   1.7595410e+02
  -3.9876141e+00   2.2119795e+02
  -3.7886958e+00   4.0720242e+02
  -3.5897761e+00   3.9211791e+02
  -3.3908547e+00   5.3287399e+02
  -3.1919318e+00   5.1276131e+02
  -2.9930071e+00   4.6751366e+02
  -2.7940807e+00   2.6643014e+02
  -2.5951524e+00   1.7594282e+02
  -2.3962222e+00   2.6139827e+02
  -2.1972901e+00   2.5636888e+02
  -1.9983560e+00   5.5797374e+02
  -1.7994199e+00   8.1935843e+02
  -1.6004817e+00   6.2833576e+02
  -1.4015413e+00   3.2673110e+02
  -1.2025988e+00   2.2619599e+02
  -1.0036541e+00   1.7090175e+02
  -8.0470713e-01   2.1111155e+02
  -6.0575792e-01   2.4126760e+02
  -4.0680642e-01   3.3676549e+02
  -2.0785261e-01   5.1770810e+02
  -8.8964654e-03   7.0367267e+01
   1.9006202e-01   4.0209393e+01
   3.8902287e-01   3.4680190e+02
   5.8798609e-01   4.1213647e+02
   7.8695169e-01   2.7642970e+02
   9.8591967e-01   2.1611517e+02
   1.1848900e+00   1.7590559e+02
   1.3838628e+00   2.4123905e+02
   1.5828380e+00   3.8698300e+02
   1.7818155e+00   6.3323733e+02
   1.9807954e+00   8.8953707e+02
   2.1797777e+00   5.1763406e+02
   2.3787623e+00   2.4122467e+02
   2.5777492e+00   2.0604365e+02
   2.7767385e+00   2.8644758e+02
   2.9757301e+00   3.5177365e+02
   3.1747240e+00   4.4222465e+02
   3.3737202e+00   6.4322853e+02
   3.5727186e+00   5.7286895e+02
   3.7717192e+00   4.7738546e+02
   3.9707220e+00   3.4170372e+02
   4.1697269e+00   2.5125000e+02
   4.3687341e+00   2.0602279e+02
   4.5677433e+00   2.2109529e+02
   4.7667546e+00   3.2158979e+02
   4.9657679e+00   3.2661127e+02
   5.1647833e+00   3.0148428e+02
   5.3638006e+00   4.4217255e+02
   5.5628199e+00   3.7684792e+02
   5.7618410e+00   4.2709022e+02
   5.9608641e+00   3.7181622e+02
   6.1598890e+00   4.2708225e+02
   6.3589157e+00   3.5171161e+02
   6.5579442e+00   4.1200138e+02
   6.7569743e+00   4.5721707e+02
   6.9560062e+00   5.6272392e+02
   7.1550398e+00   5.7276779e+02
   7.3540749e+00   5.4261771e+02
   7.5531117e+00   5.2754080e+02
   7.7521499e+00   6.6318899e+02
   7.9511897e+00   7.1342516e+02
   8.1502310e+00   6.8829944e+02
   8.3492737e+00   4.9738066e+02
   8.5483179e+00   5.0742516e+02
   8.7473634e+00   5.3756551e+02
   8.9464102e+00   4.9737033e+02
   9.1454584e+00   5.6770177e+02
   9.3445079e+00   5.3755484e+02
   9.5435586e+00   5.9783758e+02
   9.7426105e+00   7.1338161e+02
   9.9416637e+00   7.8371025e+02
   1.0140718e+01   8.7915692e+02
   1.0339774e+01   9.5953138e+02
   1.0538830e+01   1.1403789e+03
   1.0737888e+01   1.1755382e+03
   1.0936947e+01   1.1152480e+03
   1.1136007e+01   1.2307850e+03
   1.1335068e+01   1.2257547e+03
   1.1534130e+01   9.6954672e+02
   1.1733193e+01   1.0499181e+03
   1.1932257e+01   1.0750301e+03
   1.2131322e+01   1.1754940e+03
   1.2330389e+01   1.2759569e+03
   1.2529456e+01   1.6125198e+03
   1.2728524e+01   1.7883303e+03
   1.2927594e+01   1.7632040e+03
   1.3126664e+01   1.8284981e+03
   1.3325736e+01   1.9440246e+03
   1.3524809e+01   1.7983386e+03
   1.3723882e+01   1.9138637e+03
   1.3922957e+01   1.7079002e+03
   1.4122033e+01   1.5521709e+03
   1.4321110e+01   1.2507712e+03
   1.4520189e+01   1.2105784e+03
   1.4719268e+01   9.1420705e+02
   1.4918349e+01   8.9410886e+02
   1.5117431e+01   8.1875719e+02
   1.5316515e+01   7.4340634e+02
   1.5515600e+01   6.9317127e+02
   1.5714687e+01   6.1782202e+02
   1.5913775e+01   5.9772567e+02
   1.6112864e+01   5.2237794e+02
   1.6311955e+01   5.4748771e+02
   1.6511048e+01   5.2236907e+02
   1.6710143e+01   5.0227341e+02
   1.6909240e+01   4.9724598e+02
   1.7108338e+01   4.9724106e+02
   1.7307439e+01   4.5203264e+02
   1.7506542e+01   3.7668978e+02
   1.7705647e+01   4.0179787e+02
   1.7904754e+01   5.5246548e+02
   1.8103864e+01   4.6205626e+02
   1.8302977e+01   4.3693878e+02
   1.8502092e+01   3.7666617e+02
   1.8701210e+01   4.4697072e+02
   1.8900332e+01   3.5154467e+02
   1.9099456e+01   3.2140714e+02
   1.9298584e+01   2.8122654e+02
   1.9497715e+01   2.6113433e+02
   1.9696850e+01   1.7073852e+02
   1.9895989e+01   2.7116767e+02
   2.0095131e+01   2.0086084e+02
   2.0294279e+01   2.5107066e+02
   2.0493430e+01   1.7574550e+02
   2.0692586e+01   1.7574133e+02
   2.0891748e+01   1.8075801e+02
   2.1090914e+01   1.5564866e+02
   2.1290086e+01   1.7070674e+02
   2.1489264e+01   1.2049539e+02
   2.1688448e+01   1.5563516e+02
   2.1887638e+01   9.5386247e+01
   2.2086835e+01   2.0080642e+02
   2.2286039e+01   1.6565947e+02
   2.2485250e+01   1.7067314e+02
   2.2684469e+01   8.5333254e+01
   2.2883696e+01   9.5368568e+01
   2.3082931e+01   1.1544121e+02
   2.3282176e+01   9.5360186e+01
   2.3481430e+01   1.1543056e+02
   2.3680694e+01   8.5313999e+01
   2.3879968e+01   9.5345967e+01
   2.4079253e+01   1.2544835e+02
   2.4278550e+01   1.4551171e+02
   2.4477859e+01   1.1539887e+02
   2.4677180e+01   9.5323459e+01
   2.4876515e+01   1.3545063e+02
   2.5075863e+01   1.2540849e+02
   2.5275226e+01   1.3041526e+02
   2.5474605e+01   1.5548314e+02
   2.5674000e+01   1.4544021e+02
   2.5873411e+01   1.9056066e+02
   2.6072840e+01   1.2034338e+02
   2.6272288e+01   1.4540133e+02
   2.6471756e+01   1.6042710e+02
   2.6671244e+01   1.3534644e+02
   2.6870754e+01   1.2029495e+02
   2.7070286e+01   1.5035165e+02
   2.7269842e+01   1.4532265e+02
   2.7469423e+01   1.4530453e+02
   2.7669030e+01   1.3025599e+02
   2.7868664e+01   1.0519233e+02
   2.8068327e+01   9.5160317e+01
   2.8268020e+01   1.1016901e+02
   2.8467745e+01   9.5130908e+01
   2.8667503e+01   1.1513937e+02
   2.8867296e+01   1.1011416e+02
   2.9067125e+01   6.5055597e+01
   2.9266992e+01   5.5036528e+01
   2.9466899e+01   6.5030148e+01
   2.9666848e+01   7.5019045e+01
   2.9866842e+01   7.5002556e+01
   3.0066881e+01   5.4989209e+01
   3.0266968e+01   6.9969387e+01
   3.0467106e+01   3.4975856e+01
   3.0667297e+01   7.4928437e+01
   3.0867544e+01   5.9926147e+01
   3.1067849e+01   6.4901169e+01
   3.1268214e+01   4.9908824e+01
   3.1468643e+01   5.4882268e+01
   3.1669139e+01   9.9752776e+01
   3.1869704e+01   4.4873139e+01
   3.2070342e+01   3.4888634e+01
   3.2271057e+01   4.4839749e+01
   3.2471852e+01   7.4703181e+01
   3.2672730e+01   4.9781404e+01
   3.2873696e+01   1.4927927e+01
   3.3074753e+01   2.9842285e+01
   3.3275905e+01   3.9770816e+01
   3.3477158e+01   3.9751082e+01
   3.3678514e+01   2.9797859e+01
   3.3879980e+01   3.9708972e+01
   3.4081560e+01   2.9764896e+01
   3.4283259e+01   2.9747333e+01
   3.4485082e+01   4.9548353e+00
   3.4687035e+01   3.9613207e+01
   3.4889123e+01   1.4844992e+01
   3.5091353e+01   1.4834609e+01
   3.5293730e+01   4.9412631e+00
   3.5496262e+01   4.9375053e+00
   3.5698954e+01   9.8671825e+00
   3.5901813e+01   9.8590307e+00
   3.6104848e+01   2.4626361e+01
   3.6308064e+01   1.4762567e+01
   3.6511471e+01   9.8325213e+00
   3.6715076e+01   9.8229614e+00
   3.6918887e+01   0.0000000e+00
   3.7122912e+01   9.8026844e+00
   3.7327162e+01   9.7919425e+00
   3.7531644e+01   4.8903907e+00
   3.7736370e+01   4.8845942e+00
   3.7941348e+01   1.9514301e+01
   3.8146588e+01   9.7446538e+00
   3.8352103e+01   4.8658428e+00
   3.8557901e+01   0.0000000e+00
   3.8763996e+01   9.7042798e+00
   3.8970398e+01   9.6898148e+00
   3.9177120e+01   0.0000000e+00
   3.9384175e+01   4.8296455e+00
   3.9591575e+01   1.9286409e+01
   3.9799334e+01   4.8132748e+00
   4.0007465e+01   1.4413968e+01
   4.0215984e+01   0.0000000e+00
   4.0424904e+01   9.5730333e+00
   4.0634241e+01   4.7769822e+00
   4.0844011e+01   4.7671286e+00
   4.1054230e+01   9.5138983e+00
   4.1264914e+01   0.0000000e+00
   4.1476081e+01   0.0000000e+00
   4.1687749e+01   4.7243880e+00
   4.1899935e+01   4.7128382e+00
   4.2112659e+01   0.0000000e+00
   4.2325940e+01   0.0000000e+00
   4.2539797e+01   0.0000000e+00
   4.2754252e+01   4.6629924e+00
   4.2969324e+01   0.0000000e+00
   4.3185037e+01   0.0000000e+00
   4.3401411e+01   0.0000000e+00
   4.3618470e+01   4.6070398e+00
   4.3836238e+01   0.0000000e+00
   4.4054737e+01   0.0000000e+00
   4.4273993e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.20.dat <==
  -3.7052774e+01   0.0000000e+00
  -3.6790178e+01   0.0000000e+00
  -3.6531476e+01   0.0000000e+00
  -3.6276501e+01   0.0000000e+00
  -3.6025093e+01   0.0000000e+00
  -3.5777092e+01   0.0000000e+00
  -3.5532342e+01   0.0000000e+00
  -3.5290693e+01   0.0000000e+00
  -3.5051995e+01   4.1893978e+00
  -3.4816105e+01   4.2392545e+00
  -3.4582881e+01   4.2877247e+00
  -3.4352187e+01   0.0000000e+00
  -3.4123889e+01   0.0000000e+00
  -3.3897860e+01   0.0000000e+00
  -3.3673975e+01   0.0000000e+00
  -3.3452112e+01   0.0000000e+00
  -3.3232154e+01   0.0000000e+00
  -3.3013991e+01   0.0000000e+00
  -3.2797513e+01   4.6193997e+00
  -3.2582615e+01   0.0000000e+00
  -3.2369199e+01   4.6856785e+00
  -3.2157168e+01   4.7162878e+00
  -3.1946430e+01   0.0000000e+00
  -3.1736897e+01   0.0000000e+00
  -3.1528487e+01   0.0000000e+00
  -3.1321118e+01   1.9289282e+01
  -3.1114714e+01   9.6897673e+00
  -3.0909205e+01   0.0000000e+00
  -3.0704520e+01   9.7711208e+00
  -3.0500595e+01   0.0000000e+00
  -3.0297369e+01   9.8412585e+00
  -3.0094784e+01   9.8723843e+00
  -2.9892784e+01   1.9802058e+01
  -2.9691320e+01   1.9854612e+01
  -2.9490342e+01   3.4829655e+01
  -2.9289805e+01   2.9919651e+01
  -2.9089666e+01   1.9986163e+01
  -2.8889887e+01   5.0055188e+01
  -2.8690429e+01   5.5149590e+01
  -2.8491259e+01   6.5270880e+01
  -2.8292345e+01   7.0382010e+01
  -2.8093656e+01   1.1072601e+02
  -2.7895166e+01   1.2091271e+02
  -2.7696848e+01   1.4623028e+02
  -2.7498681e+01   1.5643311e+02
  -2.7300641e+01   1.7168278e+02
  -2.7102710e+01   1.2630647e+02
  -2.6904869e+01   1.8701900e+02
  -2.6707102e+01   2.1237128e+02
  -2.6509394e+01   2.9336231e+02
  -2.6311732e+01   2.4789779e+02
  -2.6114104e+01   2.7829977e+02
  -2.5916498e+01   3.1881619e+02
  -2.5718904e+01   3.8968960e+02
  -2.5521315e+01   3.7957590e+02
  -2.5323723e+01   4.5548325e+02
  -2.5126121e+01   4.4027804e+02
  -2.4928502e+01   5.2120687e+02
  -2.4730863e+01   4.7561437e+02
  -2.4533199e+01   5.6155853e+02
  -2.4335506e+01   5.1089379e+02
  -2.4137782e+01   5.1587004e+02
  -2.3940024e+01   4.6521512e+02
  -2.3742231e+01   4.2468538e+02
  -2.3544400e+01   3.6900324e+02
  -2.3346533e+01   4.3968748e+02
  -2.3148627e+01   4.8002641e+02
  -2.2950683e+01   4.3951875e+02
  -2.2752702e+01   4.4953702e+02
  -2.2554683e+01   2.4745155e+02
  -2.2356628e+01   3.0799556e+02
  -2.2158538e+01   4.6443550e+02
  -2.1960415e+01   3.5836183e+02
  -2.1762258e+01   3.3811720e+02
  -2.1564072e+01   3.6833922e+02
  -2.1365856e+01   3.2792534e+02
  -2.1167613e+01   3.3796913e+02
  -2.0969345e+01   4.0853771e+02
  -2.0771053e+01   3.7318844e+02
  -2.0572741e+01   3.6810626e+02
  -2.0374410e+01   4.3361799e+02
  -2.0176062e+01   3.8316480e+02
  -1.9977699e+01   3.5793010e+02
  -1.9779324e+01   3.9319411e+02
  -1.9580938e+01   4.5870233e+02
  -1.9382544e+01   4.6876399e+02
  -1.9184143e+01   4.2338631e+02
  -1.8985739e+01   4.6873903e+02
  -1.8787332e+01   5.1409487e+02
  -1.8588925e+01   5.4937474e+02
  -1.8390519e+01   4.7377612e+02
  -1.8192116e+01   5.2418628e+02
  -1.7993718e+01   5.7964335e+02
  -1.7795327e+01   5.9982456e+02
  -1.7596943e+01   6.9058238e+02
  -1.7398570e+01   6.5532860e+02
  -1.7200207e+01   7.3602485e+02
  -1.7001856e+01   6.7052958e+02
  -1.6803519e+01   7.5124551e+02
  -1.6605196e+01   6.7566619e+02
  -1.6406889e+01   7.6144468e+02
  -1.6208598e+01   9.5818882e+02
  -1.6010324e+01   7.8679223e+02
  -1.5812069e+01   7.6164407e+02
  -1.5613833e+01   7.6676073e+02
  -1.5415615e+01   7.2647595e+02
  -1.5217418e+01   7.2654892e+02
  -1.5019241e+01   7.2157751e+02
  -1.4821085e+01   7.4183901e+02
  -1.4622950e+01   6.9649407e+02
  -1.4424836e+01   6.6123542e+02
  -1.4226743e+01   5.9568081e+02
  -1.4028672e+01   6.8662160e+02
  -1.3830622e+01   7.0184357e+02
  -1.3632594e+01   7.7766597e+02
  -1.3434586e+01   6.2623978e+02
  -1.3236600e+01   6.9701845e+02
  -1.3038635e+01   7.1729740e+02
  -1.2840690e+01   6.0117788e+02
  -1.2642766e+01   6.5681610e+02
  -1.2444861e+01   4.8002917e+02
  -1.2246976e+01   5.5082445e+02
  -1.2049110e+01   5.8120086e+02
  -1.1851262e+01   5.2060251e+02
  -1.1653432e+01   5.3075955e+02
  -1.1455620e+01   6.2180171e+02
  -1.1257825e+01   7.2296928e+02
  -1.1060046e+01   7.5842171e+02
  -1.0862282e+01   9.0006489e+02
  -1.0664533e+01   9.2036081e+02
  -1.0466799e+01   7.6870869e+02
  -1.0269079e+01   9.9635573e+02
  -1.0071371e+01   8.6491376e+02
  -9.8736758e+00   8.5990922e+02
  -9.6759921e+00   7.1326063e+02
  -9.4783193e+00   7.9424175e+02
  -9.2806567e+00   6.7286368e+02
  -9.0830036e+00   5.4135240e+02
  -8.8853592e+00   4.7560176e+02
  -8.6877230e+00   4.5538204e+02
  -8.4900941e+00   4.8069907e+02
  -8.2924720e+00   4.0481301e+02
  -8.0948560e+00   4.6554925e+02
  -7.8972454e+00   4.2507834e+02
  -7.6996395e+00   4.2002801e+02
  -7.5020378e+00   5.4655392e+02
  -7.3044395e+00   5.2125979e+02
  -7.1068443e+00   6.8827555e+02
  -6.9092513e+00   7.5913647e+02
  -6.7116602e+00   7.9963099e+02
  -6.5140703e+00   7.3384320e+02
  -6.3164811e+00   7.9963899e+02
  -6.1188922e+00   8.0470093e+02
  -5.9213030e+00   6.7311377e+02
  -5.7237131e+00   5.1622076e+02
  -5.5261221e+00   4.9091300e+02
  -5.3285296e+00   4.4029998e+02
  -5.1309351e+00   5.0608699e+02
  -4.9333383e+00   4.8583788e+02
  -4.7357389e+00   5.2631737e+02
  -4.5381365e+00   4.7064218e+02
  -4.3405310e+00   4.0990745e+02
  -4.1429219e+00   4.2508168e+02
  -3.9453091e+00   2.3783881e+02
  -3.7476923e+00   2.6819583e+02
  -3.5500713e+00   3.0867173e+02
  -3.3524460e+00   3.7950609e+02
  -3.1548162e+00   5.5153633e+02
  -2.9571819e+00   6.9319919e+02
  -2.7595427e+00   7.3872017e+02
  -2.5618988e+00   3.6429149e+02
  -2.3642500e+00   2.7321187e+02
  -2.1665963e+00   2.5296765e+02
  -1.9689376e+00   2.6813899e+02
  -1.7712740e+00   5.6156002e+02
  -1.5736054e+00   1.2748611e+03
  -1.3759318e+00   5.8682620e+02
  -1.1782534e+00   2.7317097e+02
  -9.8057023e-01   2.3269552e+02
  -7.8288227e-01   2.2763146e+02
  -5.8518965e-01   3.4396833e+02
  -3.8749248e-01   4.1983403e+02
  -1.8979087e-01   4.2488274e+02
   7.9150456e-03   4.5522158e+02
   2.0562513e-01   4.9567527e+02
   4.0333924e-01   4.1474026e+02
   6.0105720e-01   3.2875111e+02
   7.9877886e-01   3.5403305e+02
   9.9650403e-01   3.0345150e+02
   1.1942325e+00   2.2758479e+02
   1.3919642e+00   3.2367101e+02
   1.5896988e+00   6.1698867e+02
   1.7874361e+00   1.2390174e+03
   1.9851760e+00   5.4111496e+02
   2.1829181e+00   2.1745485e+02
   2.3806625e+00   2.5790881e+02
   2.5784087e+00   3.1353318e+02
   2.7761566e+00   3.8432771e+02
   2.9739060e+00   6.5234086e+02
   3.1716566e+00   7.6358794e+02
   3.3694083e+00   6.0176481e+02
   3.5671608e+00   4.3994386e+02
   3.7649139e+00   3.7420396e+02
   3.9626674e+00   2.0732880e+02
   4.1604211e+00   3.0340769e+02
   4.3581748e+00   3.5397566e+02
   4.5559284e+00   3.8431683e+02
   4.7536815e+00   4.8039702e+02
   4.9514340e+00   4.8039846e+02
   5.1491857e+00   4.5511613e+02
   5.3469364e+00   4.8040270e+02
   5.5446861e+00   4.2477957e+02
   5.7424344e+00   4.6018090e+02
   5.9401812e+00   4.7029826e+02
   6.1379265e+00   5.4615731e+02
   6.3356699e+00   6.6753159e+02
   6.5334115e+00   6.2708120e+02
   6.7311509e+00   6.3214486e+02
   6.9288882e+00   7.4846776e+02
   7.1266233e+00   8.2433556e+02
   7.3243559e+00   7.2319891e+02
   7.5220859e+00   6.7769151e+02
   7.7198134e+00   7.0804526e+02
   7.9175382e+00   6.5242204e+02
   8.1152602e+00   6.7771924e+02
   8.3129793e+00   7.6876725e+02
   8.5106955e+00   7.0302781e+02
   8.7084088e+00   8.9017811e+02
   8.9061190e+00   1.1279134e+03
   9.1038261e+00   1.3049604e+03
   9.3015302e+00   1.3353293e+03
   9.4992311e+00   1.5174438e+03
   9.6969288e+00   1.5882832e+03
   9.8946234e+00   1.6034836e+03
   1.0092315e+01   1.9120711e+03
   1.0290003e+01   1.9728035e+03
   1.0487688e+01   1.7097904e+03
   1.0685370e+01   2.0790980e+03
   1.0883049e+01   1.9324284e+03
   1.1080724e+01   2.0437524e+03
   1.1278397e+01   2.0083723e+03
   1.1476066e+01   1.8566349e+03
   1.1673733e+01   1.6846563e+03
   1.1871396e+01   1.5076131e+03
   1.2069057e+01   1.4216295e+03
   1.2266714e+01   1.3407022e+03
   1.2464369e+01   1.2041196e+03
   1.2662021e+01   1.1282455e+03
   1.2859670e+01   9.3094183e+02
   1.3057317e+01   8.5000177e+02
   1.3254961e+01   7.9941689e+02
   1.3452603e+01   6.8811445e+02
   1.3650242e+01   7.0330215e+02
   1.3847878e+01   5.7175611e+02
   1.4045513e+01   5.8188247e+02
   1.4243145e+01   6.5778761e+02
   1.4440775e+01   5.2117587e+02
   1.4638403e+01   4.8070125e+02
   1.4836029e+01   5.8696748e+02
   1.5033653e+01   4.9083104e+02
   1.5231275e+01   4.1999338e+02
   1.5428895e+01   3.8457571e+02
   1.5626514e+01   4.2506102e+02
   1.5824131e+01   4.8072773e+02
   1.6021747e+01   4.7567118e+02
   1.6219361e+01   3.5422587e+02
   1.6416973e+01   4.2001367e+02
   1.6614585e+01   3.7447256e+02
   1.6812195e+01   3.6941449e+02
   1.7009803e+01   3.2387221e+02
   1.7207411e+01   2.7832928e+02
   1.7405018e+01   2.4290687e+02
   1.7602623e+01   2.1760519e+02
   1.7800228e+01   2.4796990e+02
   1.7997832e+01   1.5687962e+02
   1.8195435e+01   2.2266880e+02
   1.8393037e+01   2.1760900e+02
   1.8590638e+01   1.9230634e+02
   1.8788239e+01   1.2651777e+02
   1.8985839e+01   1.3663963e+02
   1.9183438e+01   1.7206522e+02
   1.9381037e+01   1.4676192e+02
   1.9578636e+01   1.0627614e+02
   1.9776234e+01   1.3158029e+02
   1.9973831e+01   1.2145899e+02
   2.0171428e+01   1.3158083e+02
   2.0369025e+01   9.1094580e+01
   2.0566622e+01   1.5688536e+02
   2.0764218e+01   1.6194641e+02
   2.0961814e+01   1.5688579e+02
   2.1159410e+01   1.0121675e+02
   2.1357005e+01   7.5912640e+01
   2.1554601e+01   8.0973553e+01
   2.1752196e+01   9.1095313e+01
   2.1949791e+01   8.6034515e+01
   2.2147386e+01   8.6034556e+01
   2.2344981e+01   9.6156304e+01
   2.2542576e+01   8.0973750e+01
   2.2740171e+01   6.0730321e+01
   2.2937766e+01   1.0627807e+02
   2.3135361e+01   1.2146064e+02
   2.3332955e+01   1.1133890e+02
   2.3530550e+01   8.6034577e+01
   2.3728145e+01   9.1095400e+01
   2.3925741e+01   1.2146047e+02
   2.4123336e+01   9.1095301e+01
   2.4320931e+01   1.0121693e+02
   2.4518527e+01   1.0121685e+02
   2.4716123e+01   1.2146011e+02
   2.4913718e+01   1.2652083e+02
   2.5111315e+01   1.4170317e+02
   2.5308911e+01   1.4676382e+02
   2.5506508e+01   1.0627712e+02
   2.5704105e+01   1.2652020e+02
   2.5901702e+01   9.1094411e+01
   2.6099299e+01   1.4170220e+02
   2.6296897e+01   8.6033335e+01
   2.6494495e+01   1.3158017e+02
   2.6692094e+01   1.3664070e+02
   2.6889693e+01   7.0850599e+01
   2.7087292e+01   1.2145793e+02
   2.7284892e+01   1.0627548e+02
   2.7482492e+01   9.1093083e+01
   2.7680092e+01   8.0971460e+01
   2.7877693e+01   1.0627482e+02
   2.8075294e+01   8.6031812e+01
   2.8272896e+01   7.0849577e+01
   2.8470498e+01   9.6152794e+01
   2.8668101e+01   7.5909942e+01
   2.8865704e+01   5.5667177e+01
   2.9063307e+01   6.5788352e+01
   2.9260911e+01   4.0485063e+01
   2.9458515e+01   5.5666862e+01
   2.9656119e+01   4.0484923e+01
   2.9853724e+01   4.0484861e+01
   3.0051329e+01   6.5787811e+01
   3.0248934e+01   5.0605949e+01
   3.0446540e+01   6.0727082e+01
   3.0644145e+01   3.0363519e+01
   3.0841751e+01   3.0363506e+01
   3.1039357e+01   5.0605836e+01
   3.1236962e+01   4.0484675e+01
   3.1434568e+01   4.5545281e+01
   3.1632173e+01   4.5545319e+01
   3.1829778e+01   4.0484777e+01
   3.2027383e+01   4.5545447e+01
   3.2224988e+01   4.5545537e+01
   3.2422592e+01   2.0242509e+01
   3.2620195e+01   7.5909622e+01
   3.2817798e+01   5.5667235e+01
   3.3015400e+01   4.5546084e+01
   3.3213001e+01   1.5182089e+01
   3.3410602e+01   4.0485746e+01
   3.3608201e+01   3.5425194e+01
   3.3805800e+01   4.0486137e+01
   3.4003397e+01   5.0607936e+01
   3.4200993e+01   2.0243284e+01
   3.4398589e+01   3.5425941e+01
   3.4596183e+01   1.5182630e+01
   3.4793776e+01   2.5304519e+01
   3.4991368e+01   2.5304650e+01
   3.5188959e+01   4.0487633e+01
   3.5386550e+01   2.5304877e+01
   3.5584139e+01   2.0243972e+01
   3.5781729e+01   1.0122011e+01
   3.5979318e+01   2.0244047e+01
   3.6176907e+01   1.0122021e+01
   3.6374496e+01   1.0121999e+01
   3.6572086e+01   3.0365867e+01
   3.6769678e+01   0.0000000e+00
   3.6967272e+01   3.0365357e+01
   3.7164868e+01   1.0121650e+01
   3.7362468e+01   2.5303682e+01
   3.7560072e+01   1.5181874e+01
   3.7757681e+01   5.0604862e+00
   3.7955297e+01   0.0000000e+00
   3.8152921e+01   0.0000000e+00
   3.8350555e+01   1.0119747e+01
   3.8548199e+01   1.0119178e+01
   3.8745856e+01   2.0237028e+01
   3.8943529e+01   1.0117743e+01
   3.9141219e+01   5.0584267e+00
   3.9338929e+01   1.0115833e+01
   3.9536661e+01   0.0000000e+00
   3.9734420e+01   5.0566708e+00
   3.9932208e+01   1.0111841e+01
   4.0130029e+01   5.0550738e+00
   4.0327887e+01   5.0541219e+00
   4.0525787e+01   0.0000000e+00
   4.0723734e+01   1.0103725e+01
   4.0921733e+01   5.0505333e+00
   4.1119790e+01   0.0000000e+00
   4.1317911e+01   5.0474170e+00
   4.1516103e+01   5.0456037e+00
   4.1714374e+01   5.0436017e+00
   4.1912732e+01   1.0082791e+01
   4.2111185e+01   1.5116910e+01
   4.2309744e+01   1.0072615e+01
   4.2508417e+01   5.0333903e+00
   4.2707216e+01   0.0000000e+00
   4.2906153e+01   5.0267162e+00
   4.3105241e+01   0.0000000e+00
   4.3304492e+01   0.0000000e+00
   4.3503922e+01   5.0142942e+00
   4.3703546e+01   5.0094206e+00
   4.3903380e+01   1.0008280e+01
   4.4103443e+01   4.9984269e+00
   4.4303754e+01   9.9845082e+00
   4.4504331e+01   0.0000000e+00
   4.4705198e+01   1.4935254e+01
   4.4906378e+01   0.0000000e+00
   4.5107893e+01   0.0000000e+00
   4.5309771e+01   4.9534940e+00
   4.5512038e+01   9.8879001e+00
   4.5714724e+01   0.0000000e+00
   4.5917860e+01   4.9228138e+00
   4.6121478e+01   9.8223098e+00
   4.6325613e+01   0.0000000e+00
   4.6530301e+01   0.0000000e+00
   4.6735580e+01   0.0000000e+00
   4.6941492e+01   0.0000000e+00
   4.7148078e+01   0.0000000e+00
   4.7355383e+01   0.0000000e+00
   4.7563455e+01   9.6120544e+00
   4.7772343e+01   0.0000000e+00
   4.7982100e+01   0.0000000e+00
   4.8192778e+01   0.0000000e+00
   4.8404436e+01   0.0000000e+00
   4.8617133e+01   0.0000000e+00
   4.8830931e+01   0.0000000e+00
   4.9045895e+01   0.0000000e+00
   4.9262094e+01   4.6253836e+00
   4.9479597e+01   0.0000000e+00
   4.9698477e+01   0.0000000e+00
   4.9918813e+01   0.0000000e+00
   5.0140682e+01   4.5071596e+00
   5.0364168e+01   0.0000000e+00
   5.0589354e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.30.dat <==
  -3.6157018e+01   0.0000000e+00
  -3.5961404e+01   0.0000000e+00
  -3.5765892e+01   5.1147738e+00
  -3.5570476e+01   0.0000000e+00
  -3.5375148e+01   5.1196079e+00
  -3.5179904e+01   0.0000000e+00
  -3.4984738e+01   0.0000000e+00
  -3.4789645e+01   0.0000000e+00
  -3.4594619e+01   0.0000000e+00
  -3.4399657e+01   0.0000000e+00
  -3.4204754e+01   0.0000000e+00
  -3.4009905e+01   5.1321826e+00
  -3.3815107e+01   0.0000000e+00
  -3.3620355e+01   5.1347581e+00
  -3.3425648e+01   0.0000000e+00
  -3.3230981e+01   5.1369690e+00
  -3.3036350e+01   0.0000000e+00
  -3.2841755e+01   0.0000000e+00
  -3.2647190e+01   5.1396918e+00
  -3.2452655e+01   2.5702299e+01
  -3.2258147e+01   5.1411654e+00
  -3.2063663e+01   5.1418124e+00
  -3.1869201e+01   1.0284809e+01
  -3.1674760e+01   1.0285892e+01
  -3.1480338e+01   1.0286880e+01
  -3.1285932e+01   1.5431668e+01
  -3.1091542e+01   3.6010083e+01
  -3.0897166e+01   6.1736013e+01
  -3.0702803e+01   3.6015018e+01
  -3.0508451e+01   4.1162437e+01
  -3.0314109e+01   7.7183646e+01
  -3.0119777e+01   8.2333126e+01
  -2.9925453e+01   1.2865097e+02
  -2.9731136e+01   1.4924077e+02
  -2.9536825e+01   1.3380657e+02
  -2.9342521e+01   1.8012960e+02
  -2.9148221e+01   1.7498764e+02
  -2.8953927e+01   1.6469806e+02
  -2.8759636e+01   2.2131750e+02
  -2.8565348e+01   3.1396758e+02
  -2.8371063e+01   3.0882529e+02
  -2.8176781e+01   3.1912367e+02
  -2.7982501e+01   3.7574662e+02
  -2.7788223e+01   3.6545569e+02
  -2.7593947e+01   4.7869936e+02
  -2.7399672e+01   4.6840792e+02
  -2.7205398e+01   4.7870528e+02
  -2.7011125e+01   5.3532878e+02
  -2.6816852e+01   6.4857381e+02
  -2.6622581e+01   5.3533234e+02
  -2.6428309e+01   6.1254515e+02
  -2.6234038e+01   5.6621920e+02
  -2.6039767e+01   4.6327085e+02
  -2.5845497e+01   5.3018825e+02
  -2.5651226e+01   4.8900888e+02
  -2.5456956e+01   5.3018878e+02
  -2.5262685e+01   4.7356677e+02
  -2.5068415e+01   4.3753455e+02
  -2.4874145e+01   4.1694467e+02
  -2.4679874e+01   3.7061746e+02
  -2.4485604e+01   4.1694459e+02
  -2.4291333e+01   4.0664961e+02
  -2.4097063e+01   4.2209196e+02
  -2.3902792e+01   4.4782923e+02
  -2.3708522e+01   3.7061727e+02
  -2.3514251e+01   4.6841905e+02
  -2.3319981e+01   3.2943758e+02
  -2.3125710e+01   5.1474624e+02
  -2.2931440e+01   4.5297673e+02
  -2.2737170e+01   4.1179707e+02
  -2.2542899e+01   5.1474640e+02
  -2.2348629e+01   4.3238702e+02
  -2.2154358e+01   4.7871424e+02
  -2.1960088e+01   5.3018892e+02
  -2.1765818e+01   4.5812440e+02
  -2.1571547e+01   5.3533634e+02
  -2.1377277e+01   5.8681088e+02
  -2.1183006e+01   5.5592594e+02
  -2.0988736e+01   5.7651553e+02
  -2.0794465e+01   5.8166264e+02
  -2.0600194e+01   7.3608578e+02
  -2.0405923e+01   6.2284119e+02
  -2.0211652e+01   6.6401995e+02
  -2.0017380e+01   7.2064074e+02
  -1.9823108e+01   7.6181886e+02
  -1.9628836e+01   7.3093280e+02
  -1.9434563e+01   8.0299467e+02
  -1.9240290e+01   7.7725552e+02
  -1.9046016e+01   7.5151625e+02
  -1.8851742e+01   8.3387127e+02
  -1.8657466e+01   7.6180534e+02
  -1.8463190e+01   9.2651599e+02
  -1.8268913e+01   8.0812398e+02
  -1.8074635e+01   7.5664715e+02
  -1.7880355e+01   7.0517052e+02
  -1.7686075e+01   8.3384611e+02
  -1.7491793e+01   7.1545575e+02
  -1.7297510e+01   7.3603909e+02
  -1.7103225e+01   6.3309166e+02
  -1.6908939e+01   6.2793938e+02
  -1.6714651e+01   7.1543283e+02
  -1.6520361e+01   7.1027919e+02
  -1.6326070e+01   7.0512526e+02
  -1.6131776e+01   6.4850258e+02
  -1.5937480e+01   6.9996333e+02
  -1.5743182e+01   6.1246083e+02
  -1.5548881e+01   5.6613340e+02
  -1.5354578e+01   5.0436700e+02
  -1.5160273e+01   4.6833459e+02
  -1.4965965e+01   4.8376753e+02
  -1.4771654e+01   5.6610284e+02
  -1.4577340e+01   6.2270388e+02
  -1.4383023e+01   6.5871796e+02
  -1.4188703e+01   6.4841520e+02
  -1.3994380e+01   7.8220236e+02
  -1.3800054e+01   9.0569273e+02
  -1.3605724e+01   7.5644616e+02
  -1.3411391e+01   7.8730751e+02
  -1.3217054e+01   8.3875022e+02
  -1.3022713e+01   8.6960824e+02
  -1.2828369e+01   7.3580833e+02
  -1.2634021e+01   6.8433990e+02
  -1.2439670e+01   6.9461696e+02
  -1.2245314e+01   6.0713443e+02
  -1.2050954e+01   5.8139649e+02
  -1.1856591e+01   4.6819452e+02
  -1.1662223e+01   4.1159090e+02
  -1.1467851e+01   4.2187168e+02
  -1.1273475e+01   4.1157326e+02
  -1.1079095e+01   4.2185341e+02
  -1.0884710e+01   2.9837758e+02
  -1.0690321e+01   4.0640186e+02
  -1.0495928e+01   3.8067177e+02
  -1.0301531e+01   3.1893410e+02
  -1.0107129e+01   4.2180664e+02
  -9.9127225e+00   4.4237266e+02
  -9.7183119e+00   4.3207523e+02
  -9.5238970e+00   5.5036922e+02
  -9.3294777e+00   6.8408850e+02
  -9.1350541e+00   7.4579415e+02
  -8.9406261e+00   5.9662209e+02
  -8.7461939e+00   6.8404301e+02
  -8.5517574e+00   7.4574486e+02
  -8.3573167e+00   5.7086816e+02
  -8.1628719e+00   5.7085591e+02
  -7.9684229e+00   4.4227537e+02
  -7.7739698e+00   4.0112508e+02
  -7.5795128e+00   4.0111680e+02
  -7.3850517e+00   3.1882996e+02
  -7.1905868e+00   3.0339666e+02
  -6.9961181e+00   3.8052397e+02
  -6.8016457e+00   3.4966398e+02
  -6.6071697e+00   4.9877607e+02
  -6.4126901e+00   4.2678000e+02
  -6.2182070e+00   4.0620509e+02
  -6.0237207e+00   2.9307965e+02
  -5.8292310e+00   2.8279144e+02
  -5.6347383e+00   2.1594635e+02
  -5.4402425e+00   1.9537701e+02
  -5.2457439e+00   1.9537410e+02
  -5.0512425e+00   2.8277428e+02
  -4.8567384e+00   2.8791172e+02
  -4.6622318e+00   3.5474378e+02
  -4.4677228e+00   4.1643327e+02
  -4.2732117e+00   5.3981469e+02
  -4.0786984e+00   6.8375791e+02
  -3.8841831e+00   3.8557390e+02
  -3.6896661e+00   2.6218782e+02
  -3.4951474e+00   1.7993129e+02
  -3.3006272e+00   1.8507076e+02
  -3.1061057e+00   1.6450621e+02
  -2.9115830e+00   1.7478679e+02
  -2.7170592e+00   3.0844565e+02
  -2.5225346e+00   5.7062194e+02
  -2.3280093e+00   9.0990740e+02
  -2.1334835e+00   4.7808564e+02
  -1.9389573e+00   3.1358247e+02
  -1.7444310e+00   2.4161248e+02
  -1.5499046e+00   2.0562761e+02
  -1.3553783e+00   2.4675332e+02
  -1.1608524e+00   2.4161301e+02
  -9.6632689e-01   3.2900576e+02
  -7.7180207e-01   2.9302174e+02
  -5.7727807e-01   1.6964488e+02
  -3.8275507e-01   2.7760212e+02
  -1.8823322e-01   3.2387107e+02
   6.2873106e-03   2.8788736e+02
   2.0080635e-01   3.2387576e+02
   3.9532373e-01   3.2901944e+02
   5.8983930e-01   2.8275372e+02
   7.8435289e-01   2.8789762e+02
   9.7886434e-01   2.4163102e+02
   1.1733735e+00   1.7479897e+02
   1.3678802e+00   2.4677812e+02
   1.5623843e+00   2.4164013e+02
   1.7568857e+00   2.8277436e+02
   1.9513842e+00   2.9306143e+02
   2.1458796e+00   2.6221694e+02
   2.3403719e+00   4.0104422e+02
   2.5348608e+00   7.3526024e+02
   2.7293464e+00   7.3527324e+02
   2.9238283e+00   3.7021429e+02
   3.1183066e+00   1.7996869e+02
   3.3127810e+00   1.6968809e+02
   3.5072516e+00   1.1312767e+02
   3.7017181e+00   1.3369911e+02
   3.8961805e+00   2.3140722e+02
   4.0906387e+00   2.7769470e+02
   4.2850925e+00   2.8284347e+02
   4.4795419e+00   4.5770254e+02
   4.6739869e+00   5.9142705e+02
   4.8684273e+00   5.0401054e+02
   5.0628630e+00   4.3716242e+02
   5.2572940e+00   3.5488159e+02
   5.4517203e+00   2.6745354e+02
   5.6461418e+00   2.1602551e+02
   5.8405585e+00   1.8516934e+02
   6.0349702e+00   2.1603633e+02
   6.2293770e+00   1.2345245e+02
   6.4237789e+00   1.3374356e+02
   6.6181759e+00   2.4691748e+02
   6.8125678e+00   3.7038569e+02
   7.0069548e+00   3.1380701e+02
   7.2013368e+00   3.6526012e+02
   7.3957139e+00   3.8070335e+02
   7.5900860e+00   3.5498916e+02
   7.7844532e+00   3.2927363e+02
   7.9788156e+00   2.6754153e+02
   8.1731731e+00   2.6754818e+02
   8.3675258e+00   2.6240948e+02
   8.5618738e+00   2.2125259e+02
   8.7562172e+00   2.2640343e+02
   8.9505560e+00   3.2932185e+02
   9.1448902e+00   3.2418371e+02
   9.3392200e+00   4.4769245e+02
   9.5335456e+00   2.8817626e+02
   9.7278669e+00   4.4771212e+02
   9.9221840e+00   4.0655178e+02
   1.0116497e+01   4.1685278e+02
   1.0310807e+01   5.0949685e+02
   1.0505112e+01   5.7126498e+02
   1.0699414e+01   4.6319636e+02
   1.0893713e+01   4.7864468e+02
   1.1088008e+01   4.3233150e+02
   1.1282300e+01   4.5292595e+02
   1.1476590e+01   3.8087529e+02
   1.1670876e+01   4.4264511e+02
   1.1865160e+01   3.1397334e+02
   1.2059442e+01   4.7353932e+02
   1.2253722e+01   3.8604178e+02
   1.2447999e+01   3.9119292e+02
   1.2642275e+01   3.6031248e+02
   1.2836549e+01   4.6840985e+02
   1.3030822e+01   5.6106602e+02
   1.3225094e+01   5.3018447e+02
   1.3419365e+01   6.8460990e+02
   1.3613636e+01   6.2798975e+02
   1.3807907e+01   7.6182471e+02
   1.4002177e+01   7.4123489e+02
   1.4196448e+01   8.7506778e+02
   1.4390719e+01   9.1624489e+02
   1.4584991e+01   7.2063899e+02
   1.4779264e+01   9.8315183e+02
   1.4973539e+01   1.0088815e+03
   1.5167815e+01   8.7504254e+02
   1.5362093e+01   8.3900266e+02
   1.5556374e+01   8.6472856e+02
   1.5750657e+01   9.8824774e+02
   1.5944943e+01   1.0242620e+03
   1.6139233e+01   9.5733412e+02
   1.6333526e+01   1.0345192e+03
   1.6527823e+01   1.2352216e+03
   1.6722124e+01   1.2609274e+03
   1.6916431e+01   1.2145786e+03
   1.7110742e+01   1.3123287e+03
   1.7305058e+01   1.2145139e+03
   1.7499380e+01   1.3276924e+03
   1.7693708e+01   1.2144404e+03
   1.7888043e+01   1.2710037e+03
   1.8082384e+01   1.2555225e+03
   1.8276733e+01   1.1680046e+03
   1.8471089e+01   1.1319430e+03
   1.8665453e+01   1.0032724e+03
   1.8859825e+01   1.0032297e+03
   1.9054206e+01   7.4595815e+02
   1.9248596e+01   8.8481963e+02
   1.9442995e+01   7.5103151e+02
   1.9637404e+01   7.5613751e+02
   1.9831824e+01   6.7380161e+02
   2.0026253e+01   6.7376507e+02
   2.0220694e+01   6.6344130e+02
   2.0415146e+01   5.5026427e+02
   2.0609610e+01   5.3994649e+02
   2.0804086e+01   4.7820863e+02
   2.0998574e+01   4.4732780e+02
   2.1193075e+01   4.3187419e+02
   2.1387589e+01   3.1360161e+02
   2.1582117e+01   3.0843903e+02
   2.1776659e+01   4.0094192e+02
   2.1971215e+01   3.8035272e+02
   2.2165786e+01   3.3406831e+02
   2.2360372e+01   3.4945970e+02
   2.2554974e+01   3.1346097e+02
   2.2749591e+01   3.8537143e+02
   2.2944225e+01   2.4661716e+02
   2.3138875e+01   3.5961937e+02
   2.3333543e+01   3.2362924e+02
   2.3528227e+01   2.6709879e+02
   2.3722929e+01   2.2598616e+02
   2.3917649e+01   2.5164311e+02
   2.4112388e+01   2.5675445e+02
   2.4307145e+01   2.1565300e+02
   2.4501922e+01   2.5670464e+02
   2.4696718e+01   2.2074399e+02
   2.4891533e+01   2.4638693e+02
   2.5086369e+01   2.1556636e+02
   2.5281225e+01   3.1818369e+02
   2.5476101e+01   3.1301841e+02
   2.5670999e+01   1.7958134e+02
   2.5865918e+01   2.4112568e+02
   2.6060859e+01   2.7700724e+02
   2.6255822e+01   2.0003825e+02
   2.6450807e+01   1.9488682e+02
   2.6645814e+01   2.6152839e+02
   2.6840845e+01   2.1022370e+02
   2.7035898e+01   1.2817000e+02
   2.7230975e+01   1.6916412e+02
   2.7426075e+01   1.7939474e+02
   2.7621200e+01   1.5374808e+02
   2.7816348e+01   9.7361726e+01
   2.8011521e+01   1.1272053e+02
   2.8206719e+01   9.2214237e+01
   2.8401941e+01   1.2293664e+02
   2.8597189e+01   1.4852932e+02
   2.8792462e+01   9.7299684e+01
   2.8987760e+01   9.7286949e+01
   2.9183085e+01   5.6316591e+01
   2.9378435e+01   9.7261178e+01
   2.9573812e+01   1.0236647e+02
   2.9769214e+01   1.0235266e+02
   2.9964644e+01   9.7221825e+01
   3.0160100e+01   1.1255725e+02
   3.0355583e+01   7.1617491e+01
   3.0551093e+01   1.0229655e+02
   3.0746630e+01   9.2054085e+01
   3.0942195e+01   7.6701010e+01
   3.1137787e+01   8.1802912e+01
   3.1333406e+01   6.1343521e+01
   3.1529054e+01   9.2002231e+01
   3.1724729e+01   2.0442029e+01
   3.1920432e+01   9.7085753e+01
   3.2116164e+01   8.1744693e+01
   3.2311923e+01   5.1083077e+01
   3.2507711e+01   6.1290840e+01
   3.2703527e+01   7.6602453e+01
   3.2899372e+01   7.6591330e+01
   3.3095245e+01   7.1474836e+01
   3.3291147e+01   8.6778213e+01
   3.3487077e+01   8.1661676e+01
   3.3683036e+01   1.0206215e+02
   3.3879024e+01   6.1228314e+01
   3.4075040e+01   3.5711274e+01
   3.4271086e+01   8.6714637e+01
   3.4467160e+01   6.1201331e+01
   3.4663263e+01   7.6490408e+01
   3.4859395e+01   8.1577759e+01
   3.5055556e+01   5.6076453e+01
   3.5251745e+01   5.0971088e+01
   3.5447964e+01   5.0963586e+01
   3.5644211e+01   6.1147304e+01
   3.5840487e+01   7.1328030e+01
   3.6036793e+01   3.5658774e+01
   3.6233127e+01   2.5466813e+01
   3.6429489e+01   5.0926156e+01
   3.6625881e+01   3.0551217e+01
   3.6822301e+01   3.5637872e+01
   3.7018750e+01   4.5813427e+01
   3.7215228e+01   4.5806745e+01
   3.7411734e+01   4.0711179e+01
   3.7608269e+01   5.0881578e+01
   3.7804832e+01   6.1049039e+01
   3.8001424e+01   5.5953520e+01
   3.8198044e+01   4.5773542e+01
   3.8394692e+01   5.5937380e+01
   3.8591369e+01   1.5253456e+01
   3.8788074e+01   4.0670052e+01
   3.8984807e+01   6.0996353e+01
   3.9181568e+01   4.5740740e+01
   3.9378357e+01   5.5897395e+01
   3.9575174e+01   8.1293768e+01
   3.9772019e+01   6.6041841e+01
   3.9968892e+01   1.5238275e+01
   4.0165792e+01   4.5708392e+01
   4.0362720e+01   6.6013971e+01
   4.0559676e+01   5.0772873e+01
   4.0756659e+01   7.6148685e+01
   4.0953669e+01   6.0910473e+01
   4.1150707e+01   6.0902022e+01
   4.1347772e+01   3.0446798e+01
   4.1544865e+01   5.5811426e+01
   4.1741984e+01   6.5949879e+01
   4.1939130e+01   6.0868453e+01
   4.2136304e+01   5.0716764e+01
   4.2333504e+01   5.0709833e+01
   4.2530732e+01   5.0702919e+01
   4.2727986e+01   9.6322438e+01
   4.2925267e+01   8.6171530e+01
   4.3122574e+01   8.6159849e+01
   4.3319909e+01   9.1215728e+01
   4.3517270e+01   7.6002833e+01
   4.3714657e+01   3.5463201e+01
   4.3912072e+01   5.5720372e+01
   4.4109513e+01   4.5583253e+01
   4.4306980e+01   1.5192371e+01
   4.4504474e+01   7.5951630e+01
   4.4701995e+01   5.0627604e+01
   4.4899542e+01   7.5931179e+01
   4.5097116e+01   8.6043743e+01
   4.5294717e+01   8.0971426e+01
   4.5492344e+01   5.0600309e+01
   4.5689998e+01   5.5652814e+01
   4.5887679e+01   4.5527953e+01
   4.6085386e+01   8.0927594e+01
   4.6283121e+01   6.0687434e+01
   4.6480882e+01   3.5396170e+01
   4.6678671e+01   5.0559031e+01
   4.6876487e+01   5.5607286e+01
   4.7074330e+01   5.0545097e+01
   4.7272201e+01   6.0645702e+01
   4.7470099e+01   5.0531037e+01
   4.7668025e+01   6.0628742e+01
   4.7865979e+01   7.5775236e+01
   4.8063960e+01   3.5356756e+01
   4.8261971e+01   7.5753643e+01
   4.8460010e+01   4.0396122e+01
   4.8658077e+01   3.5341474e+01
   4.8856174e+01   4.5432384e+01
   4.9054300e+01   4.0378374e+01
   4.9252455e+01   1.5139631e+01
   4.9450640e+01   3.5320484e+01
   4.9648856e+01   2.5225076e+01
   4.9847102e+01   4.0353909e+01
   5.0045379e+01   2.5217266e+01
   5.0243687e+01   2.0170633e+01
   5.0442026e+01   4.0334828e+01
   5.0640398e+01   3.5287268e+01
   5.0838803e+01   2.5201060e+01
   5.1037240e+01   1.0078749e+01
   5.1235711e+01   3.0231147e+01
   5.1434216e+01   2.0150647e+01
   5.1632755e+01   2.0147143e+01
   5.1831329e+01   1.0071792e+01
   5.2029939e+01   1.5104974e+01
   5.2228586e+01   6.0408856e+01
   5.2427269e+01   2.0132542e+01
   5.2625990e+01   4.5289646e+01
   5.2824749e+01   3.5218490e+01
   5.3023547e+01   5.0302246e+00
   5.3222386e+01   1.5087653e+01
   5.3421264e+01   5.0281907e+00
   5.3620184e+01   2.5135717e+01
   5.3819147e+01   1.5078224e+01
   5.4018152e+01   3.5174886e+01
   5.4217202e+01   2.0095479e+01
   5.4416297e+01   2.0090927e+01
   5.4615438e+01   4.0172552e+01
   5.4814626e+01   4.5183423e+01
   5.5013862e+01   3.5134155e+01
   5.5213148e+01   3.5125452e+01
   5.5412484e+01   1.5049949e+01
   5.5611872e+01   2.5076739e+01
   5.5811313e+01   1.0028030e+01
   5.6010808e+01   3.5088551e+01
   5.6210359e+01   5.0112521e+01
   5.6409967e+01   3.5068738e+01
   5.6609634e+01   2.5041759e+01
   5.6809360e+01   2.0027389e+01
   5.7009148e+01   1.0010609e+01
   5.7209000e+01   3.0022335e+01
   5.7408916e+01   3.0012599e+01
   5.7608898e+01   2.0001741e+01
   5.7808949e+01   4.9987271e+00
   5.8009070e+01   1.9987897e+01
   5.8209263e+01   1.9980700e+01
   5.8409531e+01   3.4953295e+01
   5.8609874e+01   2.9948588e+01
   5.8810296e+01   1.4968451e+01
   5.9010798e+01   9.9749673e+00
   5.9211382e+01   3.4898005e+01
   5.9412052e+01   1.4949956e+01
   5.9612808e+01   1.4943451e+01
   5.9813655e+01   1.4936767e+01
   6.0014594e+01   4.9766330e+00
   6.0215628e+01   9.9485603e+00
   6.0416760e+01   1.4915586e+01
   6.0617993e+01   3.4785633e+01
   6.0819329e+01   1.4900463e+01
   6.1020771e+01   1.9856777e+01
   6.1222323e+01   9.9229877e+00
   6.1423988e+01   1.4876152e+01
   6.1625770e+01   1.4867588e+01
   6.1827670e+01   1.4858782e+01
   6.2029694e+01   1.9799635e+01
   6.2231845e+01   0.0000000e+00
   6.2434126e+01   4.9436130e+00
   6.2636542e+01   1.4820992e+01
   6.2839096e+01   9.8739096e+00
   6.3041792e+01   0.0000000e+00
   6.3244636e+01   1.9719651e+01
   6.3447630e+01   9.8524817e+00
   6.3650781e+01   1.4767394e+01
   6.3854091e+01   2.4592904e+01
   6.4057567e+01   4.9145867e+00
   6.4261213e+01   9.8209580e+00
   6.4465035e+01   9.8125093e+00
   6.4669037e+01   4.9019104e+00
   6.4873225e+01   4.8974429e+00
   6.5077605e+01   0.0000000e+00
   6.5282182e+01   9.7762495e+00
   6.5486963e+01   9.7665344e+00
   6.5691954e+01   0.0000000e+00
   6.5897161e+01   4.8731373e+00
   6.6102590e+01   0.0000000e+00
   6.6308248e+01   9.7248594e+00
   6.6514143e+01   4.8568499e+00
   6.6720281e+01   0.0000000e+00
   6.6926670e+01   0.0000000e+00
   6.7133318e+01   9.6783186e+00
   6.7340231e+01   9.6658641e+00
   6.7547420e+01   9.6530656e+00
   6.7754890e+01   4.8199573e+00
   6.7962652e+01   0.0000000e+00
   6.8170714e+01   4.8062608e+00
   6.8379085e+01   0.0000000e+00
   6.8587775e+01   4.7918081e+00
   6.8796792e+01   0.0000000e+00
   6.9006148e+01   4.7765639e+00
   6.9215851e+01   9.5372680e+00
   6.9425914e+01   0.0000000e+00
   6.9636345e+01   4.7521357e+00
   6.9847158e+01   4.7435583e+00
   7.0058362e+01   0.0000000e+00
   7.0269969e+01   0.0000000e+00
   7.0481993e+01   4.7164581e+00
   7.0694445e+01   4.7069534e+00
   7.0907337e+01   4.6972056e+00
   7.1120684e+01   4.6872099e+00
   7.1334498e+01   0.0000000e+00
   7.1548793e+01   4.6664571e+00
   7.1763584e+01   4.6556910e+00
   7.1978885e+01   9.2893183e+00
   7.2194711e+01   4.6333573e+00
   7.2411078e+01   0.0000000e+00
   7.2628001e+01   4.6099263e+00
   7.2845497e+01   9.1955775e+00
   7.3063582e+01   0.0000000e+00
   7.3282274e+01   0.0000000e+00
   7.3501589e+01   0.0000000e+00
   7.3721547e+01   0.0000000e+00
   7.3942165e+01   9.0654446e+00
   7.4163462e+01   9.0376144e+00
   7.4385458e+01   4.5045835e+00
   7.4608173e+01   0.0000000e+00
   7.4831627e+01   0.0000000e+00
   7.5055841e+01   0.0000000e+00
   7.5280836e+01   4.4445423e+00
   7.5506634e+01   1.3286196e+01
   7.5733258e+01   4.4125970e+00
   7.5960730e+01   0.0000000e+00
   7.6189075e+01   0.0000000e+00
   7.6418316e+01   8.7244521e+00
   7.6648477e+01   0.0000000e+00
   7.6879585e+01   4.3269930e+00
   7.7111664e+01   4.3088780e+00
   7.7344741e+01   4.2904301e+00
   7.7578842e+01   4.2716491e+00
   7.7813996e+01   0.0000000e+00
   7.8050230e+01   0.0000000e+00
   7.8287573e+01   0.0000000e+00
   7.8526054e+01   0.0000000e+00
   7.8765703e+01   0.0000000e+00
   7.9006551e+01   0.0000000e+00
   7.9248628e+01   0.0000000e+00
   7.9491966e+01   4.1095043e+00
   7.9736598e+01   4.0877738e+00
   7.9982557e+01   0.0000000e+00
   8.0229875e+01   0.0000000e+00
   8.0478588e+01   0.0000000e+00
   8.0728731e+01   0.0000000e+00
   8.0980338e+01   0.0000000e+00
   8.1233446e+01   0.0000000e+00
   8.1488092e+01   0.0000000e+00
   8.1744313e+01   3.9028783e+00
   8.2002147e+01   0.0000000e+00
   8.2261634e+01   0.0000000e+00
   8.2522813e+01   0.0000000e+00
   8.2785723e+01   3.8035768e+00
   8.3050406e+01   0.0000000e+00
   8.3316903e+01   0.0000000e+00
   8.3585257e+01   0.0000000e+00
   8.3855509e+01   0.0000000e+00
   8.4127704e+01   0.0000000e+00
   8.4401886e+01   0.0000000e+00
   8.4678099e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.40.dat <==
  -6.1450652e+01   0.0000000e+00
  -6.1248982e+01   0.0000000e+00
  -6.1047341e+01   0.0000000e+00
  -6.0845728e+01   4.9599854e+00
  -6.0644142e+01   4.9606709e+00
  -6.0442584e+01   0.0000000e+00
  -6.0241054e+01   0.0000000e+00
  -6.0039552e+01   0.0000000e+00
  -5.9838078e+01   0.0000000e+00
  -5.9636632e+01   0.0000000e+00
  -5.9435214e+01   0.0000000e+00
  -5.9233823e+01   0.0000000e+00
  -5.9032461e+01   0.0000000e+00
  -5.8831126e+01   0.0000000e+00
  -5.8629820e+01   4.9675455e+00
  -5.8428541e+01   4.9682344e+00
  -5.8227290e+01   0.0000000e+00
  -5.8026067e+01   0.0000000e+00
  -5.7824872e+01   4.9703022e+00
  -5.7623705e+01   0.0000000e+00
  -5.7422566e+01   0.0000000e+00
  -5.7221454e+01   4.9723711e+00
  -5.7020371e+01   0.0000000e+00
  -5.6819316e+01   2.4868753e+01
  -5.6618288e+01   4.9744405e+00
  -5.6417288e+01   0.0000000e+00
  -5.6216316e+01   4.9758202e+00
  -5.6015372e+01   1.4929530e+01
  -5.5814456e+01   0.0000000e+00
  -5.5613568e+01   1.4933668e+01
  -5.5412707e+01   4.9785790e+00
  -5.5211874e+01   9.9585370e+00
  -5.5011070e+01   2.4899789e+01
  -5.4810292e+01   2.9883882e+01
  -5.4609543e+01   1.9925345e+01
  -5.4408821e+01   4.4838225e+01
  -5.4208128e+01   3.4878996e+01
  -5.4007461e+01   3.4883815e+01
  -5.3806823e+01   5.9809086e+01
  -5.3606212e+01   4.9847785e+01
  -5.3405629e+01   8.4752926e+01
  -5.3205074e+01   6.4819998e+01
  -5.3004546e+01   1.1469734e+02
  -5.2804046e+01   9.4763027e+01
  -5.2603573e+01   1.3967000e+02
  -5.2403129e+01   1.1474471e+02
  -5.2202711e+01   1.1476048e+02
  -5.2002321e+01   1.2974706e+02
  -5.1801959e+01   1.4972870e+02
  -5.1601624e+01   1.7470745e+02
  -5.1401316e+01   2.0468535e+02
  -5.1201036e+01   2.2967843e+02
  -5.1000784e+01   1.9974771e+02
  -5.0800559e+01   2.1475815e+02
  -5.0600361e+01   2.7972324e+02
  -5.0400190e+01   2.0982107e+02
  -5.0200047e+01   3.0977811e+02
  -4.9999931e+01   2.9482902e+02
  -4.9799842e+01   3.2485584e+02
  -4.9599781e+01   3.1990156e+02
  -4.9399746e+01   4.0493043e+02
  -4.9199739e+01   3.7498647e+02
  -4.8999759e+01   4.3004279e+02
  -4.8799806e+01   3.9009164e+02
  -4.8599880e+01   3.6513516e+02
  -4.8399981e+01   4.7023759e+02
  -4.8200109e+01   4.4028186e+02
  -4.8000264e+01   3.0523654e+02
  -4.7800446e+01   3.0527765e+02
  -4.7600655e+01   3.2533962e+02
  -4.7400890e+01   3.7043642e+02
  -4.7201153e+01   3.6047299e+02
  -4.7001442e+01   3.3548511e+02
  -4.6801758e+01   3.7559331e+02
  -4.6602101e+01   3.1053198e+02
  -4.6402470e+01   2.6549021e+02
  -4.6202866e+01   2.5049586e+02
  -4.6003288e+01   2.4050805e+02
  -4.5803737e+01   2.2049503e+02
  -4.5604213e+01   2.9069114e+02
  -4.5404715e+01   2.6566678e+02
  -4.5205243e+01   2.1055627e+02
  -4.5005798e+01   2.8579273e+02
  -4.4806379e+01   2.3568477e+02
  -4.4606986e+01   2.5577676e+02
  -4.4407620e+01   2.8088988e+02
  -4.4208280e+01   2.6587715e+02
  -4.4008966e+01   3.1106692e+02
  -4.3809678e+01   2.5591115e+02
  -4.3610416e+01   1.9572236e+02
  -4.3411180e+01   2.6099723e+02
  -4.3211970e+01   2.7107092e+02
  -4.3012786e+01   2.4600378e+02
  -4.2813628e+01   3.1131053e+02
  -4.2614496e+01   2.1091514e+02
  -4.2415390e+01   2.2600977e+02
  -4.2216309e+01   2.7124678e+02
  -4.2017254e+01   2.6625804e+02
  -4.1818224e+01   2.8638987e+02
  -4.1619221e+01   3.2662693e+02
  -4.1420242e+01   2.6636075e+02
  -4.1221290e+01   2.9152646e+02
  -4.1022362e+01   3.0161765e+02
  -4.0823460e+01   2.4132491e+02
  -4.0624584e+01   3.7711820e+02
  -4.0425732e+01   3.4196396e+02
  -4.0226906e+01   3.1183023e+02
  -4.0028105e+01   4.0744268e+02
  -3.9829329e+01   3.6724782e+02
  -3.9630579e+01   3.7735698e+02
  -3.9431853e+01   3.3714798e+02
  -3.9233152e+01   4.0261531e+02
  -3.9034476e+01   4.3286568e+02
  -3.8835825e+01   4.1781795e+02
  -3.8637199e+01   4.2793924e+02
  -3.8438597e+01   4.5820374e+02
  -3.8240020e+01   4.6833232e+02
  -3.8041468e+01   4.2809872e+02
  -3.7842940e+01   3.8785503e+02
  -3.7644437e+01   4.1309138e+02
  -3.7445958e+01   4.6352542e+02
  -3.7247503e+01   5.3916642e+02
  -3.7049073e+01   5.1403469e+02
  -3.6850667e+01   4.6369580e+02
  -3.6652285e+01   5.4944570e+02
  -3.6453928e+01   4.8397434e+02
  -3.6255594e+01   5.4453719e+02
  -3.6057285e+01   5.2443261e+02
  -3.5858999e+01   5.1440946e+02
  -3.5660737e+01   5.4473443e+02
  -3.5462499e+01   4.9939987e+02
  -3.5264285e+01   4.1369389e+02
  -3.5066095e+01   4.7933677e+02
  -3.4867928e+01   4.1883887e+02
  -3.4669784e+01   4.6935716e+02
  -3.4471664e+01   4.0379595e+02
  -3.4273568e+01   4.3413196e+02
  -3.4075495e+01   3.4835624e+02
  -3.3877445e+01   3.5849566e+02
  -3.3679419e+01   3.6358751e+02
  -3.3481415e+01   3.8888209e+02
  -3.3283435e+01   4.5459048e+02
  -3.3085477e+01   2.6268280e+02
  -3.2887543e+01   2.8292195e+02
  -3.2689631e+01   3.8400987e+02
  -3.2491742e+01   3.3857401e+02
  -3.2293876e+01   3.9420605e+02
  -3.2096033e+01   2.8810663e+02
  -3.1898212e+01   3.7913094e+02
  -3.1700414e+01   3.1850623e+02
  -3.1502638e+01   3.2865481e+02
  -3.1304884e+01   3.1857837e+02
  -3.1107153e+01   3.3884374e+02
  -3.0909444e+01   2.8324450e+02
  -3.0711757e+01   2.7315920e+02
  -3.0514092e+01   3.1366223e+02
  -3.0316449e+01   2.9345859e+02
  -3.0118828e+01   3.4409303e+02
  -2.9921229e+01   2.1761227e+02
  -2.9723652e+01   2.2775884e+02
  -2.9526096e+01   2.7840246e+02
  -2.9328562e+01   2.3793356e+02
  -2.9131049e+01   2.4302244e+02
  -2.8933558e+01   2.3292178e+02
  -2.8736088e+01   2.9877980e+02
  -2.8538640e+01   2.7348894e+02
  -2.8341212e+01   2.2793191e+02
  -2.8143806e+01   3.4446727e+02
  -2.7946421e+01   2.8877538e+02
  -2.7749057e+01   2.9893956e+02
  -2.7551713e+01   3.2430770e+02
  -2.7354390e+01   3.5981673e+02
  -2.7157088e+01   2.7876049e+02
  -2.6959807e+01   3.7509875e+02
  -2.6762546e+01   4.2076262e+02
  -2.6565306e+01   4.1573625e+02
  -2.6368086e+01   4.1070866e+02
  -2.6170886e+01   4.1075085e+02
  -2.5973706e+01   5.0208017e+02
  -2.5776547e+01   4.7169911e+02
  -2.5579407e+01   4.2609401e+02
  -2.5382287e+01   3.7033337e+02
  -2.5185187e+01   4.3632700e+02
  -2.4988107e+01   3.0951872e+02
  -2.4791047e+01   4.1611579e+02
  -2.4594006e+01   3.8063145e+02
  -2.4396984e+01   3.9589577e+02
  -2.4199982e+01   3.9593466e+02
  -2.4002999e+01   3.0459489e+02
  -2.3806035e+01   2.5893085e+02
  -2.3609091e+01   3.1988672e+02
  -2.3412165e+01   2.8437114e+02
  -2.3215258e+01   2.8947695e+02
  -2.3018370e+01   3.3013677e+02
  -2.2821500e+01   2.9461153e+02
  -2.2624650e+01   2.1335952e+02
  -2.2427817e+01   2.9466701e+02
  -2.2231003e+01   2.8453265e+02
  -2.2034208e+01   2.3882638e+02
  -2.1837430e+01   2.3884844e+02
  -2.1640671e+01   2.3378804e+02
  -2.1443929e+01   2.3889222e+02
  -2.1247206e+01   2.8974668e+02
  -2.1050500e+01   2.0334938e+02
  -2.0853812e+01   1.9828345e+02
  -2.0657141e+01   1.9830116e+02
  -2.0460488e+01   1.8814857e+02
  -2.0263852e+01   1.5256636e+02
  -2.0067234e+01   2.5938556e+02
  -1.9870632e+01   1.5259304e+02
  -1.9674048e+01   1.9838813e+02
  -1.9477481e+01   2.2892909e+02
  -1.9280930e+01   2.1368543e+02
  -1.9084396e+01   2.1370358e+02
  -1.8887879e+01   2.0354440e+02
  -1.8691378e+01   2.8498606e+02
  -1.8494894e+01   2.2902573e+02
  -1.8298425e+01   3.3593219e+02
  -1.8101973e+01   2.7487619e+02
  -1.7905537e+01   4.1743863e+02
  -1.7709117e+01   3.3092327e+02
  -1.7512713e+01   3.9204832e+02
  -1.7316324e+01   3.8189573e+02
  -1.7119951e+01   4.9395760e+02
  -1.6923593e+01   3.9723425e+02
  -1.6727251e+01   4.4819668e+02
  -1.6530924e+01   3.5654769e+02
  -1.6334612e+01   3.6676293e+02
  -1.6138314e+01   3.2094202e+02
  -1.5942032e+01   3.0568217e+02
  -1.5745764e+01   2.5984932e+02
  -1.5549511e+01   1.9872307e+02
  -1.5353273e+01   2.7007946e+02
  -1.5157049e+01   2.3952193e+02
  -1.4960839e+01   1.9876663e+02
  -1.4764643e+01   1.3252060e+02
  -1.4568461e+01   2.0898965e+02
  -1.4372293e+01   1.9371138e+02
  -1.4176138e+01   1.6313676e+02
  -1.3979997e+01   1.4275454e+02
  -1.3783870e+01   2.1924520e+02
  -1.3587756e+01   1.1727864e+02
  -1.3391655e+01   2.2947363e+02
  -1.3195567e+01   2.0399011e+02
  -1.2999492e+01   2.4480424e+02
  -1.2803430e+01   2.2951892e+02
  -1.2607380e+01   2.3973520e+02
  -1.2411343e+01   3.0606443e+02
  -1.2215318e+01   2.2446139e+02
  -1.2019305e+01   2.4488223e+02
  -1.1823305e+01   1.9387704e+02
  -1.1627316e+01   1.1225144e+02
  -1.1431340e+01   1.3777141e+02
  -1.1235374e+01   9.6956015e+01
  -1.1039421e+01   1.0206495e+02
  -1.0843478e+01   1.4800276e+02
  -1.0647547e+01   1.2249205e+02
  -1.0451627e+01   8.1665980e+01
  -1.0255718e+01   9.1879348e+01
  -1.0059820e+01   1.1740784e+02
  -9.8639322e+00   1.0209931e+02
  -9.6680550e+00   1.3273620e+02
  -9.4721881e+00   1.4295421e+02
  -9.2763313e+00   2.1444244e+02
  -9.0804846e+00   2.8593787e+02
  -8.8846477e+00   1.8382645e+02
  -8.6888205e+00   2.7064680e+02
  -8.4930029e+00   3.2172792e+02
  -8.2971946e+00   3.2174335e+02
  -8.1013956e+00   3.0643668e+02
  -7.9056057e+00   2.6559076e+02
  -7.7098246e+00   1.9920214e+02
  -7.5140524e+00   1.7877914e+02
  -7.3182887e+00   1.6857059e+02
  -7.1225334e+00   1.1749365e+02
  -6.9267864e+00   1.0217270e+02
  -6.7310475e+00   9.7068080e+01
  -6.5353165e+00   7.6635799e+01
  -6.3395933e+00   1.2262214e+02
  -6.1438777e+00   1.1240799e+02
  -5.9481695e+00   1.4307014e+02
  -5.7524685e+00   1.9928366e+02
  -5.5567747e+00   1.9929087e+02
  -5.3610877e+00   2.1973872e+02
  -5.1654075e+00   2.7596044e+02
  -4.9697338e+00   2.0953255e+02
  -4.7740666e+00   3.1686444e+02
  -4.5784055e+00   2.7598746e+02
  -4.3827505e+00   2.5555182e+02
  -4.1871013e+00   2.4533709e+02
  -3.9914578e+00   1.9934216e+02
  -3.7958198e+00   2.4535108e+02
  -3.6001871e+00   1.9935316e+02
  -3.4045595e+00   2.6069943e+02
  -3.2089368e+00   1.3802083e+02
  -3.0133189e+00   2.1470429e+02
  -2.8177056e+00   2.0448505e+02
  -2.6220967e+00   1.8404066e+02
  -2.4264919e+00   1.4314580e+02
  -2.2308911e+00   1.0224909e+02
  -2.0352942e+00   1.4826408e+02
  -1.8397009e+00   1.1759092e+02
  -1.6441110e+00   1.2270572e+02
  -1.4485243e+00   1.1248210e+02
  -1.2529407e+00   7.1580629e+01
  -1.0573599e+00   1.0225952e+02
  -8.6178169e-01   1.2271308e+02
  -6.6620596e-01   2.0963747e+02
  -4.7063247e-01   2.0963987e+02
  -2.7506102e-01   1.1249086e+02
  -7.9491408e-02   3.5792881e+01
   1.1607658e-01   0.0000000e+00
   3.1164314e-01   2.0453395e+01
   5.0720848e-01   1.4317465e+02
   7.0277280e-01   2.1987650e+02
   8.9833633e-01   1.9942369e+02
   1.0938993e+00   1.3294953e+02
   1.2894618e+00   1.0738253e+02
   1.4850242e+00   9.7155703e+01
   1.6805866e+00   9.2042225e+01
   1.8761493e+00   1.0226901e+02
   2.0717124e+00   1.1249563e+02
   2.2672762e+00   1.2783550e+02
   2.4628410e+00   1.0738132e+02
   2.6584068e+00   1.5851437e+02
   2.8539741e+00   1.8919327e+02
   3.0495428e+00   1.7385188e+02
   3.2451134e+00   1.6873705e+02
   3.4406860e+00   2.4031998e+02
   3.6362608e+00   2.0452530e+02
   3.8318381e+00   2.7099261e+02
   4.0274181e+00   2.4031089e+02
   4.2230010e+00   2.3519438e+02
   4.4185870e+00   2.5052911e+02
   4.6141765e+00   2.0451002e+02
   4.8097695e+00   2.9142139e+02
   5.0053664e+00   2.3006499e+02
   5.2009674e+00   2.7607222e+02
   5.3965727e+00   2.7606613e+02
   5.5921826e+00   2.5561083e+02
   5.7877973e+00   1.7381110e+02
   5.9834170e+00   2.1470231e+02
   6.1790419e+00   1.5335465e+02
   6.3746724e+00   1.1245691e+02
   6.5703087e+00   9.2007488e+01
   6.7659509e+00   1.2267288e+02
   6.9615994e+00   8.1779310e+01
   7.1572545e+00   1.0222074e+02
   7.3529162e+00   1.7888013e+02
   7.5485850e+00   1.3287763e+02
   7.7442609e+00   1.3798320e+02
   7.9399444e+00   2.5040436e+02
   8.1356357e+00   1.8907336e+02
   8.3313349e+00   2.5038420e+02
   8.5270424e+00   2.8103163e+02
   8.7227585e+00   3.7298939e+02
   8.9184833e+00   3.5764502e+02
   9.1142171e+00   3.0142975e+02
   9.3099602e+00   2.5543682e+02
   9.5057129e+00   2.2477343e+02
   9.7014754e+00   1.7878808e+02
   9.8972480e+00   1.8388684e+02
   1.0093031e+01   1.2769245e+02
   1.0288824e+01   1.0725584e+02
   1.0484629e+01   8.6821334e+01
   1.0680444e+01   1.2256432e+02
   1.0876271e+01   9.7024429e+01
   1.1072110e+01   1.2765610e+02
   1.1267961e+01   7.1483053e+01
   1.1463823e+01   7.6584202e+01
   1.1659699e+01   9.7000463e+01
   1.1855587e+01   1.0720404e+02
   1.2051488e+01   1.6334765e+02
   1.2247403e+01   2.0417067e+02
   1.2443331e+01   2.3477995e+02
   1.2639273e+01   2.1434910e+02
   1.2835229e+01   2.6026223e+02
   1.3031200e+01   2.4493461e+02
   1.3227185e+01   2.3981377e+02
   1.3423186e+01   2.2959133e+02
   1.3619201e+01   2.4997992e+02
   1.3815233e+01   2.1425146e+02
   1.4011280e+01   1.2752030e+02
   1.4207343e+01   1.9891525e+02
   1.4403423e+01   1.3259903e+02
   1.4599520e+01   1.1728912e+02
   1.4795633e+01   1.9886427e+02
   1.4991764e+01   1.2746583e+02
   1.5187913e+01   1.3765072e+02
   1.5384080e+01   1.8351752e+02
   1.5580264e+01   1.6820876e+02
   1.5776468e+01   2.0387016e+02
   1.5972690e+01   1.8346555e+02
   1.6168931e+01   2.0892651e+02
   1.6365192e+01   1.7323899e+02
   1.6561472e+01   2.7002188e+02
   1.6757773e+01   2.4961740e+02
   1.6954093e+01   2.9543491e+02
   1.7150435e+01   3.1577654e+02
   1.7346797e+01   2.8009448e+02
   1.7543181e+01   3.7172155e+02
   1.7739586e+01   2.5966738e+02
   1.7936013e+01   2.5454754e+02
   1.8132462e+01   3.4614559e+02
   1.8328933e+01   3.3083660e+02
   1.8525428e+01   3.4097664e+02
   1.8721945e+01   2.0354421e+02
   1.8918486e+01   3.1545594e+02
   1.9115051e+01   2.9506832e+02
   1.9311639e+01   2.6451166e+02
   1.9508253e+01   2.7973729e+02
   1.9704890e+01   2.3901823e+02
   1.9901553e+01   2.1864847e+02
   2.0098241e+01   2.2370453e+02
   2.0294955e+01   2.4400951e+02
   2.0491694e+01   2.3381160e+02
   2.0688460e+01   2.8460221e+02
   2.0885253e+01   2.0325983e+02
   2.1082072e+01   2.6928245e+02
   2.1278918e+01   2.2352431e+02
   2.1475793e+01   2.2857241e+02
   2.1672695e+01   3.1487739e+02
   2.1869625e+01   3.6053375e+02
   2.2066584e+01   3.8586754e+02
   2.2263571e+01   3.7058163e+02
   2.2460588e+01   4.0605670e+02
   2.2657635e+01   3.8062113e+02
   2.2854711e+01   4.3637948e+02
   2.3051817e+01   3.6021163e+02
   2.3248954e+01   4.4639041e+02
   2.3446122e+01   4.4124879e+02
   2.3643320e+01   4.5132111e+02
   2.3840551e+01   5.3237247e+02
   2.4037813e+01   5.4749476e+02
   2.4235107e+01   5.4740553e+02
   2.4432434e+01   5.2704445e+02
   2.4629794e+01   5.9282640e+02
   2.4827186e+01   5.1673620e+02
   2.5024613e+01   6.6860399e+02
   2.5222073e+01   5.6213885e+02
   2.5419567e+01   6.6331037e+02
   2.5617096e+01   5.8219367e+02
   2.5814659e+01   5.7702935e+02
   2.6012258e+01   5.3644057e+02
   2.6209893e+01   5.0598508e+02
   2.6407563e+01   5.4130586e+02
   2.6605269e+01   5.5638081e+02
   2.6803012e+01   5.2087854e+02
   2.7000792e+01   4.7527629e+02
   2.7198608e+01   5.1562836e+02
   2.7396463e+01   5.8628963e+02
   2.7594355e+01   5.0532536e+02
   2.7792286e+01   6.6184841e+02
   2.7990255e+01   6.3141175e+02
   2.8188263e+01   6.2623742e+02
   2.8386310e+01   7.2709938e+02
   2.8584397e+01   8.3296827e+02
   2.8782523e+01   7.6213860e+02
   2.8980690e+01   7.9730754e+02
   2.9178898e+01   9.2327467e+02
   2.9377146e+01   8.0202383e+02
   2.9575436e+01   9.3297814e+02
   2.9773767e+01   9.7311891e+02
   2.9972141e+01   8.9729809e+02
   3.0170556e+01   9.6262586e+02
   3.0369015e+01   9.0699178e+02
   3.0567516e+01   8.3122913e+02
   3.0766060e+01   9.3178086e+02
   3.0964649e+01   8.8122057e+02
   3.1163281e+01   8.9612868e+02
   3.1361957e+01   7.7512934e+02
   3.1560679e+01   8.1018032e+02
   3.1759445e+01   7.5968648e+02
   3.1958256e+01   8.0478219e+02
   3.2157114e+01   6.2859163e+02
   3.2356017e+01   6.1336346e+02
   3.2554966e+01   5.7803574e+02
   3.2753963e+01   5.5779921e+02
   3.2953006e+01   5.2249917e+02
   3.3152097e+01   4.3698664e+02
   3.3351235e+01   4.0173052e+02
   3.3550422e+01   4.3175614e+02
   3.3749657e+01   3.4130567e+02
   3.3948940e+01   3.1613237e+02
   3.4148273e+01   3.1103783e+02
   3.4347655e+01   3.0594530e+02
   3.4547087e+01   3.0586902e+02
   3.4746569e+01   2.6568838e+02
   3.4946101e+01   2.6562129e+02
   3.5145684e+01   2.5553290e+02
   3.5345318e+01   2.6548590e+02
   3.5545003e+01   3.4053579e+02
   3.5744740e+01   2.5533574e+02
   3.5944529e+01   2.7028508e+02
   3.6144371e+01   2.6521030e+02
   3.6344265e+01   2.5013246e+02
   3.6544212e+01   2.2005821e+02
   3.6744212e+01   2.4499948e+02
   3.6944266e+01   2.0994323e+02
   3.7144374e+01   1.9489470e+02
   3.7344537e+01   1.7485806e+02
   3.7544754e+01   2.3474534e+02
   3.7745026e+01   2.0472167e+02
   3.7945353e+01   2.2463255e+02
   3.8145735e+01   2.2457025e+02
   3.8346174e+01   2.3448575e+02
   3.8546669e+01   2.3940768e+02
   3.8747220e+01   1.8449142e+02
   3.8947828e+01   1.9939368e+02
   3.9148494e+01   2.2425402e+02
   3.9349216e+01   2.3913583e+02
   3.9549997e+01   1.5937803e+02
   3.9750835e+01   2.3899793e+02
   3.9951732e+01   2.5883921e+02
   4.0152688e+01   2.1895385e+02
   4.0353703e+01   1.5919245e+02
   4.0554776e+01   2.0390520e+02
   4.0755910e+01   1.5412656e+02
   4.0957103e+01   1.5408070e+02
   4.1158356e+01   7.9501750e+01
   4.1359670e+01   1.3908628e+02
   4.1561045e+01   8.4419769e+01
   4.1762481e+01   1.3900219e+02
   4.1963978e+01   7.9405649e+01
   4.2165536e+01   1.2899474e+02
   4.2367157e+01   8.4316819e+01
   4.2568839e+01   7.4374256e+01
   4.2770585e+01   7.9307978e+01
   4.2972393e+01   8.4238529e+01
   4.3174263e+01   6.4397590e+01
   4.3376198e+01   4.4568973e+01
   4.3578195e+01   1.0396155e+02
   4.3780257e+01   7.4234787e+01
   4.3982383e+01   7.9158660e+01
   4.4184573e+01   9.8916824e+01
   4.4386827e+01   1.2855078e+02
   4.4589147e+01   6.9197447e+01
   4.4791532e+01   6.4234086e+01
   4.4993982e+01   6.9152819e+01
   4.5196498e+01   9.8757709e+01
   4.5399080e+01   4.9362787e+01
   4.5601728e+01   9.3758672e+01
   4.5804442e+01   1.0359406e+02
   4.6007223e+01   7.3971430e+01
   4.6210071e+01   8.8736440e+01
   4.6412986e+01   1.0841976e+02
   4.6615968e+01   9.8530705e+01
   4.6819018e+01   9.3573002e+01
   4.7022136e+01   8.8618498e+01
   4.7225322e+01   4.4294405e+01
   4.7428576e+01   8.8559044e+01
   4.7631899e+01   5.4101178e+01
   4.7835290e+01   9.8332535e+01
   4.8038751e+01   5.8979526e+01
   4.8242280e+01   6.8786062e+01
   4.8445879e+01   3.9292927e+01
   4.8649548e+01   9.3288819e+01
   4.8853286e+01   4.9082560e+01
   4.9057095e+01   8.8318267e+01
   4.9260973e+01   4.4143931e+01
   4.9464922e+01   5.3935074e+01
   4.9668942e+01   5.8817909e+01
   4.9873032e+01   4.4098137e+01
   5.0077193e+01   5.3878993e+01
   5.0281425e+01   3.9171075e+01
   5.0485729e+01   4.8946754e+01
   5.0690104e+01   5.8715562e+01
   5.0894551e+01   5.8694984e+01
   5.1099070e+01   5.3784842e+01
   5.1303660e+01   6.3541540e+01
   5.1508323e+01   6.8405230e+01
   5.1713058e+01   4.3959262e+01
   5.1917865e+01   4.8826346e+01
   5.2122745e+01   3.4166331e+01
   5.2327698e+01   7.3187582e+01
   5.2532724e+01   8.2916440e+01
   5.2737823e+01   3.9005609e+01
   5.2942994e+01   8.2857366e+01
   5.3148240e+01   6.8211115e+01
   5.3353558e+01   6.3316247e+01
   5.3558950e+01   6.3293580e+01
   5.3764416e+01   7.7871870e+01
   5.3969955e+01   4.8652454e+01
   5.4175569e+01   9.7269952e+01
   5.4381256e+01   9.7234972e+01
   5.4587017e+01   8.7479974e+01
   5.4792853e+01   8.7448455e+01
   5.4998763e+01   6.7990938e+01
   5.5204747e+01   9.7094857e+01
   5.5410806e+01   5.8235874e+01
   5.5616939e+01   1.1157842e+02
   5.5823146e+01   7.2742219e+01
   5.6029428e+01   7.2715899e+01
   5.6235785e+01   6.2997632e+01
   5.6442217e+01   8.7195901e+01
   5.6648724e+01   8.2321850e+01
   5.6855305e+01   7.2610603e+01
   5.7061961e+01   8.2262189e+01
   5.7268693e+01   6.2883574e+01
   5.7475499e+01   8.2202552e+01
   5.7682380e+01   8.7006439e+01
   5.7889336e+01   8.6974894e+01
   5.8096368e+01   6.7622617e+01
   5.8303474e+01   6.2769670e+01
   5.8510656e+01   7.7226984e+01
   5.8717912e+01   9.1673823e+01
   5.8925244e+01   8.1994245e+01
   5.9132650e+01   8.1964567e+01
   5.9340132e+01   6.2656112e+01
   5.9547689e+01   6.7451418e+01
   5.9755321e+01   4.3345959e+01
   5.9963028e+01   5.2959267e+01
   6.0170809e+01   5.7752905e+01
   6.0378666e+01   4.3299067e+01
   6.0586598e+01   3.3664926e+01
   6.0794604e+01   4.8075453e+01
   6.1002685e+01   3.3640725e+01
   6.1210841e+01   4.8040932e+01
   6.1419071e+01   1.4407114e+01
   6.1627376e+01   2.8803915e+01
   6.1835756e+01   3.8391492e+01
   6.2044210e+01   6.2363910e+01
   6.2252738e+01   1.4386544e+01
   6.2461340e+01   3.3556660e+01
   6.2670017e+01   3.8336850e+01
   6.2878767e+01   2.3952038e+01
   6.3087592e+01   5.7464555e+01
   6.3296490e+01   2.3935111e+01
   6.3505462e+01   5.7424026e+01
   6.3714507e+01   3.8269225e+01
   6.3923625e+01   5.2601727e+01
   6.4132817e+01   7.1704525e+01
   6.4342082e+01   3.8229063e+01
   6.4551420e+01   5.7323627e+01
   6.4760830e+01   3.8202479e+01
   6.4970313e+01   4.2962903e+01
   6.5179869e+01   3.3404049e+01
   6.5389497e+01   2.8622182e+01
   6.5599196e+01   3.3381080e+01
   6.5808968e+01   2.8602561e+01
   6.6018811e+01   4.2889202e+01
   6.6228725e+01   3.3346924e+01
   6.6438711e+01   3.8097854e+01
   6.6648767e+01   2.8563741e+01
   6.6858894e+01   2.3795107e+01
   6.7069092e+01   2.3787130e+01
   6.7279360e+01   3.3290860e+01
   6.7489698e+01   1.9017020e+01
   6.7700106e+01   1.9010719e+01
   6.7910583e+01   2.3755558e+01
   6.8121129e+01   3.7996406e+01
   6.8331744e+01   1.8991989e+01
   6.8542428e+01   2.3732256e+01
   6.8753180e+01   1.8979651e+01
   6.8964000e+01   1.4230147e+01
   6.9174887e+01   2.8451157e+01
   6.9385843e+01   4.7403450e+00
   6.9596865e+01   1.4216516e+01
   6.9807954e+01   9.4746816e+00
   7.0019109e+01   9.4717028e+00
   7.0230330e+01   4.7343707e+00
   7.0441617e+01   9.4657978e+00
   7.0652969e+01   4.7314361e+00
   7.0864387e+01   1.8919930e+01
   7.1075869e+01   9.4570760e+00
   7.1287415e+01   4.7271031e+00
   7.1499025e+01   4.7256777e+00
   7.1710698e+01   9.4485243e+00
   7.1922434e+01   4.7228565e+00
   7.2134233e+01   4.7214609e+00
   7.2346094e+01   4.7200755e+00
   7.2558017e+01   0.0000000e+00
   7.2770001e+01   9.4346721e+00
   7.2982046e+01   9.4319645e+00
   7.3194151e+01   9.4292786e+00
   7.3406316e+01   4.7133074e+00
   7.3618541e+01   4.7119866e+00
   7.3830825e+01   9.4213541e+00
   7.4043167e+01   9.4187581e+00
   7.4255567e+01   0.0000000e+00
   7.4468025e+01   4.7068180e+00
   7.4680540e+01   9.4111107e+00
   7.4893111e+01   9.4086095e+00
   7.5105738e+01   0.0000000e+00
   7.5318421e+01   9.4036811e+00
   7.5531158e+01   9.4012545e+00
   7.5743950e+01   4.6994267e+00
   7.5956796e+01   4.6982390e+00
   7.6169695e+01   9.3941287e+00
   7.6382646e+01   4.6959029e+00
   7.6595650e+01   4.6947549e+00
   7.6808705e+01   4.6936204e+00
   7.7021811e+01   0.0000000e+00
   7.7234968e+01   0.0000000e+00
   7.7448174e+01   0.0000000e+00
   7.7661429e+01   0.0000000e+00
   7.7874732e+01   9.3763135e+00
   7.8088083e+01   0.0000000e+00
   7.8301482e+01   0.0000000e+00
   7.8514927e+01   0.0000000e+00
   7.8728417e+01   0.0000000e+00
   7.8941953e+01   0.0000000e+00
   7.9155533e+01   4.6820812e+00
   7.9369157e+01   0.0000000e+00
   7.9582824e+01   0.0000000e+00
   7.9796534e+01   4.6792504e+00


==> figs/densities_time/inc0_sub3807/den_8.50.dat <==
  -7.3820917e+01   0.0000000e+00
  -7.3615694e+01   0.0000000e+00
  -7.3410543e+01   0.0000000e+00
  -7.3205464e+01   4.8761738e+00
  -7.3000456e+01   0.0000000e+00
  -7.2795516e+01   4.8794836e+00
  -7.2590644e+01   0.0000000e+00
  -7.2385838e+01   0.0000000e+00
  -7.2181098e+01   0.0000000e+00
  -7.1976421e+01   0.0000000e+00
  -7.1771808e+01   0.0000000e+00
  -7.1567256e+01   0.0000000e+00
  -7.1362765e+01   0.0000000e+00
  -7.1158333e+01   0.0000000e+00
  -7.0953960e+01   0.0000000e+00
  -7.0749645e+01   0.0000000e+00
  -7.0545386e+01   0.0000000e+00
  -7.0341182e+01   0.0000000e+00
  -7.0137033e+01   0.0000000e+00
  -6.9932938e+01   0.0000000e+00
  -6.9728896e+01   0.0000000e+00
  -6.9524905e+01   0.0000000e+00
  -6.9320966e+01   0.0000000e+00
  -6.9117077e+01   4.9046258e+00
  -6.8913237e+01   0.0000000e+00
  -6.8709446e+01   0.0000000e+00
  -6.8505703e+01   0.0000000e+00
  -6.8302007e+01   4.9092715e+00
  -6.8098357e+01   0.0000000e+00
  -6.7894752e+01   0.0000000e+00
  -6.7691193e+01   0.0000000e+00
  -6.7487678e+01   0.0000000e+00
  -6.7284207e+01   0.0000000e+00
  -6.7080778e+01   4.9157317e+00
  -6.6877392e+01   0.0000000e+00
  -6.6674047e+01   4.9177626e+00
  -6.6470744e+01   0.0000000e+00
  -6.6267481e+01   4.9197375e+00
  -6.6064258e+01   0.0000000e+00
  -6.5861075e+01   9.8433181e+00
  -6.5657930e+01   0.0000000e+00
  -6.5454824e+01   4.9235302e+00
  -6.5251755e+01   9.8488952e+00
  -6.5048724e+01   0.0000000e+00
  -6.4845730e+01   4.9262480e+00
  -6.4642772e+01   4.9271315e+00
  -6.4439850e+01   0.0000000e+00
  -6.4236964e+01   0.0000000e+00
  -6.4034112e+01   0.0000000e+00
  -6.3831296e+01   4.9305614e+00
  -6.3628513e+01   1.4794183e+01
  -6.3425765e+01   0.0000000e+00
  -6.3223050e+01   0.0000000e+00
  -6.3020368e+01   9.8676766e+00
  -6.2817719e+01   2.9607814e+01
  -6.2615102e+01   4.9354247e+00
  -6.2412517e+01   0.0000000e+00
  -6.2209964e+01   9.8739583e+00
  -6.2007442e+01   0.0000000e+00
  -6.1804952e+01   9.8770069e+00
  -6.1602492e+01   1.4817765e+01
  -6.1400063e+01   1.9759998e+01
  -6.1197664e+01   4.9407374e+00
  -6.0995295e+01   3.9531752e+01
  -6.0792956e+01   1.4826583e+01
  -6.0590646e+01   3.9543308e+01
  -6.0388365e+01   1.4830881e+01
  -6.0186114e+01   3.4610344e+01
  -5.9983891e+01   2.9670223e+01
  -5.9781696e+01   6.4294546e+01
  -5.9579530e+01   2.9678558e+01
  -5.9377392e+01   3.9576908e+01
  -5.9175282e+01   3.9582367e+01
  -5.8973199e+01   6.9278631e+01
  -5.8771144e+01   3.4644030e+01
  -5.8569117e+01   5.4447979e+01
  -5.8367116e+01   7.4257220e+01
  -5.8165143e+01   6.4364852e+01
  -5.7963196e+01   5.4469797e+01
  -5.7761276e+01   8.9144161e+01
  -5.7559382e+01   5.9437243e+01
  -5.7357515e+01   1.2879751e+02
  -5.7155674e+01   7.9270301e+01
  -5.6953859e+01   1.1396579e+02
  -5.6752070e+01   1.1893612e+02
  -5.6550307e+01   1.0903873e+02
  -5.6348569e+01   8.9224881e+01
  -5.6146857e+01   1.1898161e+02
  -5.5945171e+01   1.1403845e+02
  -5.5743510e+01   1.1901162e+02
  -5.5541874e+01   9.4229350e+01
  -5.5340264e+01   1.7360207e+02
  -5.5138678e+01   1.6370233e+02
  -5.4937118e+01   1.6868393e+02
  -5.4735583e+01   2.0343813e+02
  -5.4534072e+01   1.8361313e+02
  -5.4332586e+01   1.9356195e+02
  -5.4131125e+01   2.0351314e+02
  -5.3929688e+01   2.0850236e+02
  -5.3728276e+01   2.3335250e+02
  -5.3526889e+01   2.2841532e+02
  -5.3325526e+01   2.1354457e+02
  -5.3124187e+01   1.8873664e+02
  -5.2922872e+01   2.5333502e+02
  -5.2721582e+01   1.8878217e+02
  -5.2520316e+01   2.6333310e+02
  -5.2319074e+01   2.3851898e+02
  -5.2117857e+01   2.2363833e+02
  -5.1916663e+01   2.3857608e+02
  -5.1715493e+01   2.1374992e+02
  -5.1514348e+01   2.2371843e+02
  -5.1313226e+01   2.2374506e+02
  -5.1112128e+01   2.7349868e+02
  -5.0911054e+01   1.6411868e+02
  -5.0710004e+01   2.4869414e+02
  -5.0508977e+01   2.2882569e+02
  -5.0307975e+01   2.3382780e+02
  -5.0106996e+01   2.0400152e+02
  -4.9906041e+01   2.3388299e+02
  -4.9705109e+01   2.5381782e+02
  -4.9504201e+01   2.0407364e+02
  -4.9303317e+01   1.4933973e+02
  -4.9102456e+01   1.6429300e+02
  -4.8901619e+01   1.6431227e+02
  -4.8700806e+01   1.9421000e+02
  -4.8500016e+01   1.2450817e+02
  -4.8299249e+01   1.8429365e+02
  -4.8098506e+01   1.3450028e+02
  -4.7897786e+01   2.2917539e+02
  -4.7697090e+01   1.6941027e+02
  -4.7496417e+01   1.8936297e+02
  -4.7295768e+01   1.4951449e+02
  -4.7095142e+01   1.2959431e+02
  -4.6894539e+01   1.4456431e+02
  -4.6693960e+01   1.7449443e+02
  -4.6493403e+01   1.5457015e+02
  -4.6292870e+01   1.5957479e+02
  -4.6092361e+01   1.6956785e+02
  -4.5891874e+01   1.8953894e+02
  -4.5691411e+01   1.3967642e+02
  -4.5490971e+01   1.6962667e+02
  -4.5290554e+01   2.4449017e+02
  -4.5090160e+01   1.8962647e+02
  -4.4889789e+01   1.8964829e+02
  -4.4689441e+01   1.9466142e+02
  -4.4489116e+01   1.1980539e+02
  -4.4288814e+01   1.3479652e+02
  -4.4088535e+01   1.5977714e+02
  -4.3888279e+01   1.2484016e+02
  -4.3688046e+01   1.7479619e+02
  -4.3487836e+01   1.2986340e+02
  -4.3287648e+01   1.5485476e+02
  -4.3087483e+01   1.7985177e+02
  -4.2887341e+01   1.4489703e+02
  -4.2687222e+01   1.6989852e+02
  -4.2487125e+01   2.0989837e+02
  -4.2287050e+01   1.2495361e+02
  -4.2086999e+01   1.2996639e+02
  -4.1886969e+01   1.6497587e+02
  -4.1686963e+01   1.4499506e+02
  -4.1486978e+01   1.8001401e+02
  -4.1287016e+01   1.4002652e+02
  -4.1087076e+01   1.2503761e+02
  -4.0887159e+01   2.0508446e+02
  -4.0687263e+01   2.2011503e+02
  -4.0487390e+01   1.7010768e+02
  -4.0287538e+01   1.9514502e+02
  -4.0087709e+01   1.9016220e+02
  -3.9887901e+01   2.1520713e+02
  -3.9688116e+01   2.2524136e+02
  -3.9488352e+01   2.0524226e+02
  -3.9288610e+01   2.3530325e+02
  -3.9088889e+01   2.7538466e+02
  -3.8889190e+01   2.5538421e+02
  -3.8689512e+01   2.4539550e+02
  -3.8489856e+01   2.6545620e+02
  -3.8290221e+01   2.3542965e+02
  -3.8090607e+01   2.5048367e+02
  -3.7891014e+01   3.3568362e+02
  -3.7691443e+01   3.4072971e+02
  -3.7491892e+01   2.8063037e+02
  -3.7292362e+01   2.6061255e+02
  -3.7092853e+01   3.1577495e+02
  -3.6893364e+01   3.5089735e+02
  -3.6693896e+01   2.7072011e+02
  -3.6494449e+01   3.6099713e+02
  -3.6295022e+01   3.3596212e+02
  -3.6095614e+01   3.3599619e+02
  -3.5896228e+01   4.1126069e+02
  -3.5696861e+01   3.8120668e+02
  -3.5497514e+01   3.2104817e+02
  -3.5298186e+01   3.5619813e+02
  -3.5098879e+01   3.0605954e+02
  -3.4899591e+01   3.9139317e+02
  -3.4700322e+01   4.3157807e+02
  -3.4501073e+01   3.2120545e+02
  -3.4301842e+01   3.0617837e+02
  -3.4102631e+01   3.5640556e+02
  -3.3903439e+01   4.3174344e+02
  -3.3704265e+01   4.2174259e+02
  -3.3505110e+01   3.3642136e+02
  -3.3305973e+01   3.8666937e+02
  -3.3106855e+01   4.2185997e+02
  -3.2907755e+01   3.8171770e+02
  -3.2708673e+01   3.4156784e+02
  -3.2509609e+01   4.3202170e+02
  -3.2310563e+01   3.7177274e+02
  -3.2111534e+01   3.3663481e+02
  -3.1912523e+01   3.8188788e+02
  -3.1713529e+01   3.0151662e+02
  -3.1514552e+01   3.3672254e+02
  -3.1315592e+01   3.4680354e+02
  -3.1116649e+01   3.1667346e+02
  -3.0917722e+01   4.4237454e+02
  -3.0718812e+01   3.4689059e+02
  -3.0519919e+01   2.8658529e+02
  -3.0321041e+01   2.8660856e+02
  -3.0122180e+01   2.3131671e+02
  -2.9923334e+01   3.0174142e+02
  -2.9724504e+01   2.3638269e+02
  -2.9525689e+01   2.9172897e+02
  -2.9326890e+01   2.6157020e+02
  -2.9128105e+01   2.9177353e+02
  -2.8929336e+01   2.1633109e+02
  -2.8730581e+01   2.4150377e+02
  -2.8531841e+01   2.5661653e+02
  -2.8333116e+01   2.9689156e+02
  -2.8134404e+01   2.2142645e+02
  -2.7935706e+01   2.5667145e+02
  -2.7737023e+01   2.8688802e+02
  -2.7538352e+01   2.6174033e+02
  -2.7339696e+01   2.1141993e+02
  -2.7141052e+01   2.5674129e+02
  -2.6942422e+01   2.9703391e+02
  -2.6743804e+01   3.4236629e+02
  -2.6545199e+01   2.8196665e+02
  -2.6346606e+01   2.4673627e+02
  -2.6148026e+01   2.2660850e+02
  -2.5949458e+01   1.3093730e+02
  -2.5750901e+01   1.6116321e+02
  -2.5552356e+01   1.9642917e+02
  -2.5353823e+01   2.1658823e+02
  -2.5155301e+01   1.9141439e+02
  -2.4956789e+01   1.6623752e+02
  -2.4758289e+01   2.6196432e+02
  -2.4559799e+01   2.4182616e+02
  -2.4361320e+01   2.5695379e+02
  -2.4162851e+01   2.9223699e+02
  -2.3964392e+01   2.4186349e+02
  -2.3765943e+01   2.1668008e+02
  -2.3567503e+01   2.5700507e+02
  -2.3369073e+01   2.1166125e+02
  -2.3170652e+01   2.7718826e+02
  -2.2972240e+01   2.9736085e+02
  -2.2773836e+01   2.9737398e+02
  -2.2575441e+01   2.7218453e+02
  -2.2377055e+01   3.0748064e+02
  -2.2178677e+01   3.1253412e+02
  -2.1980306e+01   2.7725909e+02
  -2.1781944e+01   3.2264131e+02
  -2.1583588e+01   3.5290230e+02
  -2.1385240e+01   3.5795694e+02
  -2.1186900e+01   4.0838802e+02
  -2.0988566e+01   3.4285618e+02
  -2.0790239e+01   4.1345814e+02
  -2.0591918e+01   3.4287892e+02
  -2.0393603e+01   4.2861220e+02
  -2.0195295e+01   3.8324145e+02
  -1.9996992e+01   3.5803877e+02
  -1.9798696e+01   4.7403668e+02
  -1.9600404e+01   4.4379121e+02
  -1.9402118e+01   3.5806829e+02
  -1.9203837e+01   4.4381425e+02
  -1.9005560e+01   3.2278188e+02
  -1.8807289e+01   2.4713566e+02
  -1.8609022e+01   2.9253448e+02
  -1.8410759e+01   3.4297880e+02
  -1.8212500e+01   2.7741498e+02
  -1.8014245e+01   3.1272841e+02
  -1.7815993e+01   2.7238137e+02
  -1.7617745e+01   3.0769543e+02
  -1.7419500e+01   3.3796612e+02
  -1.7221259e+01   2.7743917e+02
  -1.7023020e+01   3.1275415e+02
  -1.6824784e+01   2.6231349e+02
  -1.6626550e+01   3.0771778e+02
  -1.6428319e+01   2.8249831e+02
  -1.6230090e+01   2.6736734e+02
  -1.6031863e+01   2.7745939e+02
  -1.5833637e+01   2.7241709e+02
  -1.5635413e+01   2.7241926e+02
  -1.5437191e+01   1.9170379e+02
  -1.5238970e+01   2.3710878e+02
  -1.5040749e+01   2.1693045e+02
  -1.4842530e+01   2.3206615e+02
  -1.4644311e+01   1.9675242e+02
  -1.4446093e+01   2.5729231e+02
  -1.4247875e+01   3.4810198e+02
  -1.4049658e+01   2.4720309e+02
  -1.3851440e+01   3.2287753e+02
  -1.3653223e+01   3.7332687e+02
  -1.3455005e+01   3.8341619e+02
  -1.3256786e+01   4.2377479e+02
  -1.3058567e+01   5.2467189e+02
  -1.2860347e+01   3.9350237e+02
  -1.2662126e+01   5.3980198e+02
  -1.2463904e+01   5.9529237e+02
  -1.2265681e+01   4.9943709e+02
  -1.2067457e+01   4.0862749e+02
  -1.1869231e+01   4.5402703e+02
  -1.1671003e+01   3.4808444e+02
  -1.1472773e+01   3.0267935e+02
  -1.1274542e+01   3.1781018e+02
  -1.1076308e+01   2.4213853e+02
  -1.0878072e+01   2.3204681e+02
  -1.0679834e+01   2.2195518e+02
  -1.0481593e+01   2.7744048e+02
  -1.0283350e+01   1.8663931e+02
  -1.0085104e+01   2.1185790e+02
  -9.8868548e+00   2.9256144e+02
  -9.6886029e+00   2.3202799e+02
  -9.4903478e+00   2.7237641e+02
  -9.2920895e+00   3.3289908e+02
  -9.0938279e+00   3.6820035e+02
  -8.8955628e+00   3.9341270e+02
  -8.6972942e+00   2.1183380e+02
  -8.4990219e+00   1.9165561e+02
  -8.3007458e+00   1.8660849e+02
  -8.1024658e+00   9.5824107e+01
  -7.9041819e+00   1.7147128e+02
  -7.7058939e+00   1.9164043e+02
  -7.5076017e+00   1.2607658e+02
  -7.3093053e+00   1.5128865e+02
  -7.1110045e+00   1.3615679e+02
  -6.9126992e+00   1.6641013e+02
  -6.7143895e+00   2.7734390e+02
  -6.5160751e+00   3.8322993e+02
  -6.3177561e+00   4.2355991e+02
  -6.1194323e+00   3.4791585e+02
  -5.9211036e+00   3.8824444e+02
  -5.7227700e+00   2.9747863e+02
  -5.5244315e+00   2.2688477e+02
  -5.3260878e+00   1.9662845e+02
  -5.1277391e+00   2.5208125e+02
  -4.9293852e+00   1.6636927e+02
  -4.7310260e+00   2.6215071e+02
  -4.5326615e+00   2.5710246e+02
  -4.3342916e+00   3.2767075e+02
  -4.1359163e+00   3.5790749e+02
  -3.9375356e+00   3.4781599e+02
  -3.7391493e+00   3.3772496e+02
  -3.5407574e+00   3.0243177e+02
  -3.3423600e+00   2.2681740e+02
  -3.1439568e+00   1.9656947e+02
  -2.9455480e+00   3.1248606e+02
  -2.7471334e+00   4.7375546e+02
  -2.5487130e+00   5.0902029e+02
  -2.3502868e+00   3.6789496e+02
  -2.1518547e+00   3.4268656e+02
  -1.9534168e+00   2.6204666e+02
  -1.7549729e+00   1.4613705e+02
  -1.5565231e+00   1.3101550e+02
  -1.3580673e+00   1.5116718e+02
  -1.1596056e+00   9.5736321e+01
  -9.6113776e-01   1.4611943e+02
  -7.6266394e-01   2.0657636e+02
  -5.6418405e-01   1.9145517e+02
  -3.6569810e-01   2.9725025e+02
  -1.6720605e-01   1.2091165e+02
   3.1292100e-02   5.0378304e+00
   2.2979636e-01   2.5188376e+01
   4.2830675e-01   1.2090047e+02
   6.2682327e-01   3.6269022e+02
   8.2534593e-01   1.8637671e+02
   1.0238747e+00   1.7629683e+02
   1.2224097e+00   1.8132827e+02
   1.4209508e+00   1.6117569e+02
   1.6194981e+00   1.4606094e+02
   1.8180515e+00   1.4605641e+02
   2.0166111e+00   2.0648714e+02
   2.2151768e+00   2.4676967e+02
   2.4137487e+00   3.7266102e+02
   2.6123267e+00   5.2875941e+02
   2.8109109e+00   5.9420650e+02
   3.0095012e+00   3.7262647e+02
   3.2080976e+00   1.9637816e+02
   3.4067001e+00   2.7693503e+02
   3.6053088e+00   3.2224177e+02
   3.8039235e+00   4.4810370e+02
   4.0025443e+00   4.6822885e+02
   4.2011712e+00   4.1786888e+02
   4.3998042e+00   2.6682379e+02
   4.5984432e+00   3.3226102e+02
   4.7970883e+00   3.0204630e+02
   4.9957393e+00   3.3224086e+02
   5.1943964e+00   3.0706182e+02
   5.3930594e+00   3.6242270e+02
   5.5917285e+00   4.5804824e+02
   5.7904034e+00   5.1843466e+02
   5.9890844e+00   4.4795442e+02
   6.1877712e+00   4.0767670e+02
   6.3864640e+00   2.2648032e+02
   6.5851626e+00   1.9627712e+02
   6.7838672e+00   2.2143431e+02
   6.9825776e+00   1.5097349e+02
   7.1812938e+00   1.9122746e+02
   7.3800158e+00   2.1638263e+02
   7.5787437e+00   3.0695243e+02
   7.7774774e+00   2.8178418e+02
   7.9762168e+00   3.8744198e+02
   8.1749620e+00   3.9749389e+02
   8.3737129e+00   3.5723101e+02
   8.5724696e+00   3.4715816e+02
   8.7712320e+00   3.1193024e+02
   8.9700001e+00   2.6161140e+02
   9.1687739e+00   2.7166560e+02
   9.3675533e+00   2.6662714e+02
   9.5663385e+00   3.2698622e+02
   9.7651293e+00   3.8231147e+02
   9.9639257e+00   3.0181627e+02
   1.0162728e+01   4.2756092e+02
   1.0361536e+01   5.5832844e+02
   1.0560349e+01   5.6334248e+02
   1.0759168e+01   5.7338596e+02
   1.0957992e+01   5.6331064e+02
   1.1156823e+01   5.6832415e+02
   1.1355658e+01   5.3310318e+02
   1.1554500e+01   5.1800074e+02
   1.1753347e+01   4.6266720e+02
   1.1952199e+01   4.6768298e+02
   1.2151058e+01   4.9784200e+02
   1.2349922e+01   4.3245657e+02
   1.2548791e+01   4.2238746e+02
   1.2747666e+01   4.7265826e+02
   1.2946547e+01   6.7377026e+02
   1.3145434e+01   7.5419892e+02
   1.3344326e+01   6.4859252e+02
   1.3543224e+01   8.2454356e+02
   1.3742128e+01   7.7927178e+02
   1.3941037e+01   9.7531840e+02
   1.4139952e+01   9.7026281e+02
   1.4338873e+01   1.1512109e+03
   1.4537800e+01   1.1411232e+03
   1.4736733e+01   1.1813041e+03
   1.4935671e+01   1.1862957e+03
   1.5134616e+01   1.0656237e+03
   1.5333566e+01   1.0454861e+03
   1.5532523e+01   1.0705856e+03
   1.5731485e+01   9.5495329e+02
   1.5930454e+01   1.1408828e+03
   1.6129429e+01   1.2262853e+03
   1.6328410e+01   1.3518869e+03
   1.6527398e+01   1.5779891e+03
   1.6726391e+01   1.5126100e+03
   1.6925392e+01   1.7738674e+03
   1.7124398e+01   1.7436598e+03
   1.7323412e+01   1.7988749e+03
   1.7522432e+01   1.8038395e+03
   1.7721458e+01   1.6228982e+03
   1.7920492e+01   1.6479640e+03
   1.8119532e+01   1.3514846e+03
   1.8318579e+01   1.2660302e+03
   1.8517634e+01   1.1856051e+03
   1.8716696e+01   9.3940732e+02
   1.8915765e+01   7.4848422e+02
   1.9114841e+01   6.3794598e+02
   1.9313925e+01   5.4248469e+02
   1.9513017e+01   6.5798850e+02
   1.9712116e+01   4.5203547e+02
   1.9911223e+01   5.3739855e+02
   2.0110339e+01   5.3737678e+02
   2.0309462e+01   4.3691451e+02
   2.0508594e+01   4.7204873e+02
   2.0707735e+01   3.6657536e+02
   2.0906884e+01   4.0673028e+02
   2.1106042e+01   3.4143741e+02
   2.1305209e+01   3.3138012e+02
   2.1504385e+01   3.7153025e+02
   2.1703571e+01   4.9200335e+02
   2.1902766e+01   3.7149487e+02
   2.2101971e+01   3.4135689e+02
   2.2301186e+01   4.5177323e+02
   2.2500411e+01   3.4132228e+02
   2.2699647e+01   4.7180316e+02
   2.2898893e+01   2.9109701e+02
   2.3098151e+01   2.7602516e+02
   2.3297419e+01   2.8604644e+02
   2.3496699e+01   1.8065057e+02
   2.3695990e+01   2.1074665e+02
   2.3895293e+01   1.8564664e+02
   2.4094609e+01   1.6556658e+02
   2.4293937e+01   1.2040450e+02
   2.4493278e+01   1.7557860e+02
   2.4692632e+01   1.5048603e+02
   2.4892000e+01   1.2539657e+02
   2.5091381e+01   2.0062064e+02
   2.5290776e+01   1.7051546e+02
   2.5490186e+01   1.7050308e+02
   2.5689611e+01   1.4541827e+02
   2.5889051e+01   1.0028081e+02
   2.6088506e+01   1.3536850e+02
   2.6287978e+01   1.8047685e+02
   2.6487466e+01   1.7043632e+02
   2.6686971e+01   1.4034747e+02
   2.6886493e+01   9.5227532e+01
   2.7086033e+01   1.5034589e+02
   2.7285591e+01   1.2026574e+02
   2.7485168e+01   9.5201459e+01
   2.7684764e+01   1.0521255e+02
   2.7884379e+01   1.0520216e+02
   2.8084015e+01   6.5118549e+01
   2.8283672e+01   5.0085980e+01
   2.8483350e+01   1.0516932e+02
   2.8683050e+01   1.1517280e+02
   2.8882772e+01   9.0125078e+01
   2.9082518e+01   9.5121012e+01
   2.9282287e+01   9.0103926e+01
   2.9482081e+01   8.5087755e+01
   2.9681900e+01   1.4012694e+02
   2.9881744e+01   1.1008554e+02
   3.0081615e+01   1.1007095e+02
   3.0281514e+01   1.1505850e+02
   3.0481440e+01   1.2504609e+02
   3.0681395e+01   1.6003597e+02
   3.0881380e+01   1.1500885e+02
   3.1081395e+01   1.5498837e+02
   3.1281441e+01   1.2996994e+02
   3.1481519e+01   1.5993732e+02
   3.1681631e+01   1.1993319e+02
   3.1881776e+01   1.2490921e+02
   3.2081956e+01   1.6984689e+02
   3.2282172e+01   1.0988122e+02
   3.2482426e+01   1.0986096e+02
   3.2682717e+01   1.0984013e+02
   3.2883047e+01   1.5474456e+02
   3.3083417e+01   9.4824430e+01
   3.3283829e+01   1.0478435e+02
   3.3484283e+01   1.4467153e+02
   3.3684781e+01   1.0972690e+02
   3.3885323e+01   9.4742901e+01
   3.4085912e+01   6.4809151e+01
   3.4286549e+01   1.0466689e+02
   3.4487234e+01   5.9795077e+01
   3.4687970e+01   6.9743439e+01
   3.4888757e+01   6.9725462e+01
   3.5089598e+01   3.4853490e+01
   3.5290494e+01   4.9777126e+01
   3.5491445e+01   7.9621073e+01
   3.5692455e+01   4.9748823e+01
   3.5893525e+01   2.9840443e+01
   3.6094655e+01   4.4747014e+01
   3.6295849e+01   5.9643974e+01
   3.6497108e+01   7.9499649e+01
   3.6698434e+01   9.4374519e+01
   3.6899828e+01   6.9515399e+01
   3.7101293e+01   9.9272875e+01
   3.7302830e+01   5.4580384e+01
   3.7504443e+01   3.9680098e+01
   3.7706132e+01   5.9497439e+01
   3.7907901e+01   5.4517923e+01
   3.8109750e+01   3.4679227e+01
   3.8311684e+01   4.4569081e+01
   3.8513704e+01   4.9500077e+01
   3.8715813e+01   3.4634855e+01
   3.8918012e+01   4.9456050e+01
   3.9120306e+01   3.9546493e+01
   3.9322696e+01   4.9409548e+01
   3.9525185e+01   3.4569730e+01
   3.9727777e+01   2.4680220e+01
   3.9930473e+01   1.9733947e+01
   4.0133277e+01   4.4377732e+01
   4.0336193e+01   1.9712637e+01
   4.0539223e+01   0.0000000e+00
   4.0742370e+01   0.0000000e+00
   4.0945638e+01   1.9678437e+01
   4.1149031e+01   9.8332052e+00
   4.1352551e+01   1.4740543e+01
   4.1556203e+01   2.4551713e+01
   4.1759990e+01   9.8141706e+00
   4.1963916e+01   9.8074806e+00
   4.2167985e+01   4.9003055e+00
   4.2372200e+01   9.7935576e+00
   4.2576567e+01   4.8931580e+00
   4.2781090e+01   4.8894410e+00
   4.2985772e+01   4.8856254e+00
   4.3190618e+01   1.9526836e+01
   4.3395633e+01   9.7553789e+00
   4.3600822e+01   4.8735645e+00
   4.3806189e+01   4.8693316e+00
   4.4011739e+01   4.8649886e+00
   4.4217478e+01   9.7210657e+00
   4.4423410e+01   4.8559620e+00
   4.4629542e+01   1.4553821e+01
   4.4835878e+01   9.6929298e+00
   4.5042424e+01   4.8415336e+00
   4.5249186e+01   9.6729541e+00
   4.5456170e+01   9.6625853e+00
   4.5663382e+01   0.0000000e+00
   4.5870828e+01   9.6410597e+00
   4.6078515e+01   9.6298923e+00
   4.6286448e+01   0.0000000e+00
   4.6494636e+01   0.0000000e+00
   4.6703084e+01   4.7973538e+00
   4.6911800e+01   0.0000000e+00
   4.7120791e+01   4.7848974e+00
   4.7330064e+01   0.0000000e+00
   4.7539627e+01   0.0000000e+00
   4.7749488e+01   4.7650661e+00
   4.7959654e+01   0.0000000e+00
   4.8170134e+01   0.0000000e+00
   4.8380936e+01   0.0000000e+00
   4.8592068e+01   4.7363689e+00
   4.8803539e+01   0.0000000e+00
   4.9015359e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.60.dat <==
  -4.4439858e+01   0.0000000e+00
  -4.4227106e+01   0.0000000e+00
  -4.4015098e+01   0.0000000e+00
  -4.3803800e+01   4.7326605e+00
  -4.3593180e+01   4.7478927e+00
  -4.3383207e+01   0.0000000e+00
  -4.3173849e+01   0.0000000e+00
  -4.2965078e+01   4.7899294e+00
  -4.2756864e+01   0.0000000e+00
  -4.2549181e+01   0.0000000e+00
  -4.2342002e+01   0.0000000e+00
  -4.2135301e+01   0.0000000e+00
  -4.1929054e+01   0.0000000e+00
  -4.1723237e+01   0.0000000e+00
  -4.1517827e+01   0.0000000e+00
  -4.1312803e+01   0.0000000e+00
  -4.1108143e+01   0.0000000e+00
  -4.0903827e+01   0.0000000e+00
  -4.0699836e+01   4.9021824e+00
  -4.0496152e+01   0.0000000e+00
  -4.0292756e+01   0.0000000e+00
  -4.0089632e+01   4.9230909e+00
  -3.9886762e+01   0.0000000e+00
  -3.9684133e+01   0.0000000e+00
  -3.9481728e+01   0.0000000e+00
  -3.9279534e+01   0.0000000e+00
  -3.9077536e+01   4.9505600e+00
  -3.8875723e+01   4.9550745e+00
  -3.8674081e+01   4.9592942e+00
  -3.8472600e+01   9.9264643e+00
  -3.8271267e+01   0.0000000e+00
  -3.8070072e+01   1.4910941e+01
  -3.7869006e+01   4.9734818e+00
  -3.7668058e+01   4.9764174e+00
  -3.7467220e+01   0.0000000e+00
  -3.7266483e+01   4.9816364e+00
  -3.7065838e+01   9.9678835e+00
  -3.6865279e+01   4.9860585e+00
  -3.6664798e+01   1.4963990e+01
  -3.6464388e+01   1.9959065e+01
  -3.6264042e+01   1.4974129e+01
  -3.6063755e+01   4.9928363e+00
  -3.5863521e+01   9.9883098e+00
  -3.5663335e+01   2.4976703e+01
  -3.5463191e+01   2.4982007e+01
  -3.5263084e+01   3.9978763e+01
  -3.5063012e+01   4.9981797e+01
  -3.4862968e+01   4.9989118e+01
  -3.4662950e+01   3.4996839e+01
  -3.4462954e+01   6.5001249e+01
  -3.4262976e+01   7.5008419e+01
  -3.4063014e+01   8.0015198e+01
  -3.3863065e+01   7.0017747e+01
  -3.3663126e+01   1.2003648e+02
  -3.3463194e+01   1.0503596e+02
  -3.3263268e+01   1.0003698e+02
  -3.3063345e+01   1.5506000e+02
  -3.2863424e+01   1.1004347e+02
  -3.2663503e+01   2.3509279e+02
  -3.2463581e+01   2.0007740e+02
  -3.2263655e+01   1.3505026e+02
  -3.2063725e+01   1.9506855e+02
  -3.1863791e+01   2.6008458e+02
  -3.1663849e+01   2.1006181e+02
  -3.1463901e+01   3.5509200e+02
  -3.1263945e+01   3.1006831e+02
  -3.1063981e+01   3.2505800e+02
  -3.0864008e+01   3.7004957e+02
  -3.0664025e+01   3.8003319e+02
  -3.0464033e+01   3.3001287e+02
  -3.0264031e+01   4.2999543e+02
  -3.0064019e+01   3.6497766e+02
  -2.9863996e+01   3.7495787e+02
  -2.9663963e+01   3.7993778e+02
  -2.9463920e+01   3.6992041e+02
  -2.9263867e+01   3.8989621e+02
  -2.9063804e+01   3.7987969e+02
  -2.8863731e+01   3.4487363e+02
  -2.8663647e+01   3.3486099e+02
  -2.8463555e+01   4.3479884e+02
  -2.8263453e+01   3.0984235e+02
  -2.8063342e+01   3.1982300e+02
  -2.7863223e+01   2.2986291e+02
  -2.7663096e+01   2.6982796e+02
  -2.7462960e+01   2.3484103e+02
  -2.7262817e+01   3.2476804e+02
  -2.7062668e+01   2.8978281e+02
  -2.6862511e+01   2.3481623e+02
  -2.6662348e+01   2.5479271e+02
  -2.6462180e+01   2.7476857e+02
  -2.6262006e+01   2.7975697e+02
  -2.6061828e+01   2.6476360e+02
  -2.5861645e+01   3.1970755e+02
  -2.5661458e+01   3.4467797e+02
  -2.5461267e+01   2.9971481e+02
  -2.5261074e+01   2.8971999e+02
  -2.5060878e+01   2.6474077e+02
  -2.4860680e+01   2.3476768e+02
  -2.4660481e+01   2.5474582e+02
  -2.4460280e+01   2.7472423e+02
  -2.4260079e+01   2.7472318e+02
  -2.4059877e+01   2.9470253e+02
  -2.3859675e+01   2.6972782e+02
  -2.3659473e+01   2.8970832e+02
  -2.3459273e+01   2.3975963e+02
  -2.3259074e+01   3.1468643e+02
  -2.3058876e+01   3.3466918e+02
  -2.2858680e+01   3.5964798e+02
  -2.2658487e+01   4.0460858e+02
  -2.2458296e+01   3.9961860e+02
  -2.2258108e+01   4.4458216e+02
  -2.2057923e+01   4.4958466e+02
  -2.1857742e+01   5.0454268e+02
  -2.1657564e+01   4.6458760e+02
  -2.1457391e+01   5.7450152e+02
  -2.1257221e+01   4.9957711e+02
  -2.1057057e+01   6.0949763e+02
  -2.0856896e+01   5.6454783e+02
  -2.0656741e+01   6.4949553e+02
  -2.0456591e+01   6.8448554e+02
  -2.0256446e+01   5.9456852e+02
  -2.0056306e+01   6.6453544e+02
  -1.9856171e+01   7.3950320e+02
  -1.9656043e+01   6.6956883e+02
  -1.9455920e+01   6.5959396e+02
  -1.9255802e+01   8.1452204e+02
  -1.9055691e+01   6.5963217e+02
  -1.8855585e+01   8.7953546e+02
  -1.8655485e+01   6.1969110e+02
  -1.8455392e+01   6.6468853e+02
  -1.8255304e+01   6.6970625e+02
  -1.8055222e+01   6.4473656e+02
  -1.7855146e+01   6.5975023e+02
  -1.7655077e+01   6.0478915e+02
  -1.7455013e+01   5.6981834e+02
  -1.7254955e+01   5.7983234e+02
  -1.7054903e+01   5.1486627e+02
  -1.6854857e+01   4.4989626e+02
  -1.6654817e+01   5.2989308e+02
  -1.6454782e+01   4.8991509e+02
  -1.6254753e+01   5.1992447e+02
  -1.6054729e+01   4.2494999e+02
  -1.5854711e+01   4.6495788e+02
  -1.5654699e+01   5.3996544e+02
  -1.5454691e+01   4.7498195e+02
  -1.5254688e+01   3.4999560e+02
  -1.5054691e+01   3.1000379e+02
  -1.4854698e+01   3.0001091e+02
  -1.4654710e+01   3.0501825e+02
  -1.4454727e+01   4.1003386e+02
  -1.4254748e+01   7.9008266e+02
  -1.4054773e+01   5.5506989e+02
  -1.3854802e+01   4.8507104e+02
  -1.3654835e+01   4.2507065e+02
  -1.3454872e+01   5.1509538e+02
  -1.3254913e+01   5.5511287e+02
  -1.3054957e+01   5.9513133e+02
  -1.2855005e+01   6.0514353e+02
  -1.2655055e+01   7.3018465e+02
  -1.2455109e+01   7.7520755e+02
  -1.2255165e+01   7.5521278e+02
  -1.2055224e+01   8.1524043e+02
  -1.1855285e+01   7.5023052e+02
  -1.1655349e+01   8.1025828e+02
  -1.1455415e+01   5.6518618e+02
  -1.1255483e+01   7.0523925e+02
  -1.1055553e+01   5.0517593e+02
  -1.0855624e+01   5.5519790e+02
  -1.0655697e+01   5.3519472e+02
  -1.0455771e+01   4.7517601e+02
  -1.0255846e+01   5.5020698e+02
  -1.0055922e+01   4.8018305e+02
  -9.8559993e+00   4.1516003e+02
  -9.6560771e+00   3.7514591e+02
  -9.4561554e+00   4.1516263e+02
  -9.2562342e+00   4.3016939e+02
  -9.0563132e+00   4.4517590e+02
  -8.8563924e+00   4.7518807e+02
  -8.6564715e+00   5.9523559e+02
  -8.4565506e+00   6.8527078e+02
  -8.2566293e+00   6.9027188e+02
  -8.0567077e+00   8.9034902e+02
  -7.8567856e+00   9.9538776e+02
  -7.6568630e+00   7.7029775e+02
  -7.4569395e+00   6.9526628e+02
  -7.2570153e+00   4.8018195e+02
  -7.0570902e+00   5.2019475e+02
  -6.8571641e+00   4.3015888e+02
  -6.6572369e+00   4.6516926e+02
  -6.4573084e+00   3.7013250e+02
  -6.2573788e+00   4.5015832e+02
  -6.0574478e+00   5.5519156e+02
  -5.8575154e+00   5.0517076e+02
  -5.6575815e+00   4.2013894e+02
  -5.4576462e+00   2.2507272e+02
  -5.2577092e+00   2.1506778e+02
  -5.0577706e+00   2.6007985e+02
  -4.8578303e+00   3.1509410e+02
  -4.6578883e+00   3.8511171e+02
  -4.4579446e+00   4.9513930e+02
  -4.2579991e+00   6.1016623e+02
  -4.0580518e+00   4.5511988e+02
  -3.8581026e+00   4.5511572e+02
  -3.6581516e+00   2.5506250e+02
  -3.4581988e+00   3.6508608e+02
  -3.2582441e+00   4.1509400e+02
  -3.0582875e+00   7.3015854e+02
  -2.8583291e+00   6.9514446e+02
  -2.6583688e+00   5.2510424e+02
  -2.4584066e+00   3.1505963e+02
  -2.2584426e+00   3.0505494e+02
  -2.0584769e+00   4.2007184e+02
  -1.8585093e+00   7.8512723e+02
  -1.6585399e+00   6.2009500e+02
  -1.4585688e+00   3.7505419e+02
  -1.2585960e+00   2.2002991e+02
  -1.0586215e+00   2.1502744e+02
  -8.5864540e-01   2.3502807e+02
  -6.5866769e-01   2.8003122e+02
  -4.5868845e-01   3.4003528e+02
  -2.5870770e-01   3.3003178e+02
  -5.8725512e-02   3.9503518e+02
   1.4125807e-01   3.2002627e+02
   3.4124299e-01   3.6002715e+02
   5.4122918e-01   3.8502658e+02
   7.4121659e-01   3.2002014e+02
   9.4120516e-01   2.9501687e+02
   1.1411948e+00   2.2001138e+02
   1.3411855e+00   2.5001165e+02
   1.5411771e+00   2.7001129e+02
   1.7411697e+00   4.9001832e+02
   1.9411630e+00   7.1502382e+02
   2.1411571e+00   7.1502117e+02
   2.3411518e+00   3.3500879e+02
   2.5411472e+00   2.7500640e+02
   2.7411430e+00   4.3500899e+02
   2.9411393e+00   7.3501354e+02
   3.1411360e+00   8.2001358e+02
   3.3411330e+00   6.6501004e+02
   3.5411302e+00   3.6500511e+02
   3.7411276e+00   4.4000585e+02
   3.9411250e+00   5.4500706e+02
   4.1411224e+00   6.3000819e+02
   4.3411197e+00   5.9000792e+02
   4.5411168e+00   5.0500719e+02
   4.7411138e+00   3.9000601e+02
   4.9411104e+00   2.9500500e+02
   5.1411066e+00   2.4000453e+02
   5.3411024e+00   3.5000740e+02
   5.5410976e+00   3.7000879e+02
   5.7410923e+00   3.9501056e+02
   5.9410863e+00   4.2501277e+02
   6.1410795e+00   4.2501432e+02
   6.3410720e+00   3.3501262e+02
   6.5410636e+00   3.6001511e+02
   6.7410543e+00   3.4501607e+02
   6.9410440e+00   3.8501982e+02
   7.1410326e+00   4.6502636e+02
   7.3410202e+00   5.0003109e+02
   7.5410066e+00   5.5503770e+02
   7.7409918e+00   6.5504843e+02
   7.9409758e+00   7.8506296e+02
   8.1409585e+00   8.0006936e+02
   8.3409398e+00   8.1507615e+02
   8.5409197e+00   8.5008531e+02
   8.7408982e+00   7.8508439e+02
   8.9408752e+00   6.8007808e+02
   9.1408508e+00   7.0508624e+02
   9.3408248e+00   7.7510073e+02
   9.5407972e+00   9.2512744e+02
   9.7407681e+00   1.0251493e+03
   9.9407374e+00   1.2801968e+03
   1.0140705e+01   1.4152291e+03
   1.0340671e+01   1.7202926e+03
   1.0540635e+01   1.7053042e+03
   1.0740598e+01   1.9653671e+03
   1.0940559e+01   2.0303963e+03
   1.1140518e+01   1.9453961e+03
   1.1340476e+01   2.3004878e+03
   1.1540432e+01   2.2855039e+03
   1.1740386e+01   2.1855002e+03
   1.1940338e+01   2.2205268e+03
   1.2140289e+01   2.2755588e+03
   1.2340239e+01   2.1555471e+03
   1.2540186e+01   1.8504848e+03
   1.2740132e+01   1.6254390e+03
   1.2940077e+01   1.4654074e+03
   1.3140019e+01   1.2753645e+03
   1.3339961e+01   1.0603112e+03
   1.3539900e+01   1.1053327e+03
   1.3739839e+01   8.7026835e+02
   1.3939776e+01   6.9021776e+02
   1.4139711e+01   6.3520481e+02
   1.4339645e+01   6.7522224e+02
   1.4539578e+01   5.6018801e+02
   1.4739510e+01   5.2517952e+02
   1.4939440e+01   5.3518613e+02
   1.5139370e+01   4.8016972e+02
   1.5339298e+01   4.7016871e+02
   1.5539225e+01   3.9514379e+02
   1.5739151e+01   4.6016964e+02
   1.5939077e+01   3.1511755e+02
   1.6139001e+01   4.2015844e+02
   1.6338925e+01   4.5517333e+02
   1.6538848e+01   4.2516331e+02
   1.6738771e+01   4.5517618e+02
   1.6938693e+01   3.8515005e+02
   1.7138615e+01   3.5013715e+02
   1.7338536e+01   3.7514758e+02
   1.7538457e+01   3.0512042e+02
   1.7738378e+01   2.8011078e+02
   1.7938299e+01   2.6010296e+02
   1.8138220e+01   2.5009898e+02
   1.8338141e+01   1.5005930e+02
   1.8538062e+01   2.1008280e+02
   1.8737983e+01   1.9007461e+02
   1.8937905e+01   1.7506836e+02
   1.9137828e+01   2.1008150e+02
   1.9337751e+01   1.8006930e+02
   1.9537674e+01   1.3505148e+02
   1.9737599e+01   1.6006035e+02
   1.9937525e+01   1.3505029e+02
   2.0137451e+01   1.5005509e+02
   2.0337379e+01   9.0032530e+01
   2.0537308e+01   1.4505149e+02
   2.0737238e+01   1.1504004e+02
   2.0937170e+01   1.1503917e+02
   2.1137104e+01   1.6005321e+02
   2.1337039e+01   1.5004858e+02
   2.1536976e+01   1.2003776e+02
   2.1736915e+01   1.1003353e+02
   2.1936856e+01   8.5025019e+01
   2.2136800e+01   4.0011332e+01
   2.2336745e+01   1.1503124e+02
   2.2536693e+01   8.0020753e+01
   2.2736644e+01   5.0012328e+01
   2.2936597e+01   9.5022143e+01
   2.3136554e+01   1.1002409e+02
   2.3336513e+01   6.5013281e+01
   2.3536475e+01   7.5014177e+01
   2.3736440e+01   1.3502337e+02
   2.3936409e+01   1.1001722e+02
   2.4136381e+01   7.0009759e+01
   2.4336357e+01   1.1501399e+02
   2.4536336e+01   1.0501084e+02
   2.4736319e+01   1.1000927e+02
   2.4936306e+01   1.0500679e+02
   2.5136298e+01   1.0000444e+02
   2.5336293e+01   1.5500365e+02
   2.5536292e+01   1.4500030e+02
   2.5736296e+01   1.4499710e+02
   2.5936305e+01   9.9995729e+01
   2.6136318e+01   9.9993398e+01
   2.6336336e+01   1.2998831e+02
   2.6536359e+01   1.4998283e+02
   2.6736387e+01   1.0498534e+02
   2.6936420e+01   9.4984291e+01
   2.7136458e+01   1.0997891e+02
   2.7336502e+01   1.2497267e+02
   2.7536551e+01   1.3496676e+02
   2.7736606e+01   7.9978049e+01
   2.7936667e+01   9.4971201e+01
   2.8136734e+01   9.4968412e+01
   2.8336806e+01   5.9978252e+01
   2.8536885e+01   7.9968559e+01
   2.8736970e+01   8.4963947e+01
   2.8937061e+01   8.9958970e+01
   2.9137158e+01   7.4963384e+01
   2.9337263e+01   1.0494528e+02
   2.9537374e+01   6.9961175e+01
   2.9737492e+01   3.4979394e+01
   2.9937616e+01   5.9962595e+01
   3.0137748e+01   2.4983533e+01
   3.0337887e+01   3.9972218e+01
   3.0538033e+01   4.4967105e+01
   3.0738187e+01   7.9938557e+01
   3.0938348e+01   4.4963745e+01
   3.1138517e+01   4.4962025e+01
   3.1338694e+01   2.9973519e+01
   3.1538879e+01   4.4958505e+01
   3.1739071e+01   3.4966326e+01
   3.1939272e+01   4.9949864e+01
   3.2139481e+01   5.4942584e+01
   3.2339698e+01   5.9934856e+01
   3.2539924e+01   5.4937951e+01
   3.2740159e+01   4.9941440e+01
   3.2940402e+01   5.4933182e+01
   3.3140654e+01   4.9937042e+01
   3.3340915e+01   6.4915235e+01
   3.3541186e+01   3.9946015e+01
   3.3741465e+01   1.9972083e+01
   3.3941754e+01   4.4935079e+01
   3.4142053e+01   5.4918039e+01
   3.4342361e+01   1.9969232e+01
   3.4542679e+01   1.4976191e+01
   3.4743007e+01   3.9934527e+01
   3.4943345e+01   3.9932516e+01
   3.5143693e+01   3.9930476e+01
   3.5344051e+01   2.4955255e+01
   3.5544421e+01   1.9963155e+01
   3.5744800e+01   3.9924180e+01
   3.5945191e+01   3.4931768e+01
   3.6145593e+01   1.9959915e+01
   3.6346006e+01   1.9958803e+01
   3.6546430e+01   1.9957674e+01
   3.6746865e+01   1.4967397e+01
   3.6947313e+01   1.9955366e+01
   3.7147772e+01   9.9770927e+00
   3.7348243e+01   4.9882466e+00
   3.7548727e+01   0.0000000e+00
   3.7749223e+01   0.0000000e+00
   3.7949731e+01   1.4961956e+01
   3.8150252e+01   9.9739989e+00
   3.8350787e+01   9.9733499e+00
   3.8551335e+01   4.9863450e+00
   3.8751896e+01   2.4930048e+01
   3.8952471e+01   4.9856683e+00
   3.9153060e+01   1.9941285e+01
   3.9353663e+01   0.0000000e+00
   3.9554280e+01   0.0000000e+00
   3.9754913e+01   4.9842426e+00
   3.9955560e+01   4.9838699e+00
   4.0156222e+01   9.9669807e+00
   4.0356901e+01   0.0000000e+00
   4.0557595e+01   4.9827096e+00
   4.0758305e+01   4.9823079e+00
   4.0959031e+01   4.9818984e+00
   4.1159775e+01   1.9925923e+01
   4.1360536e+01   0.0000000e+00
   4.1561314e+01   4.9806198e+00
   4.1762110e+01   0.0000000e+00
   4.1962924e+01   9.9594456e+00
   4.2163757e+01   0.0000000e+00
   4.2364610e+01   4.9787873e+00
   4.2565481e+01   9.9566084e+00
   4.2766373e+01   0.0000000e+00
   4.2967285e+01   4.9773056e+00
   4.3168217e+01   4.9767894e+00
   4.3369171e+01   9.9525225e+00
   4.3570147e+01   9.9514417e+00
   4.3771146e+01   0.0000000e+00
   4.3972167e+01   4.9746014e+00
   4.4173211e+01   9.9480431e+00
   4.4374280e+01   0.0000000e+00
   4.4575373e+01   9.9456378e+00
   4.4776492e+01   0.0000000e+00
   4.4977636e+01   0.0000000e+00
   4.5178807e+01   9.9418000e+00
   4.5380005e+01   4.9702275e+00
   4.5581231e+01   4.9695376e+00
   4.5782485e+01   0.0000000e+00
   4.5983769e+01   0.0000000e+00
   4.6185084e+01   0.0000000e+00
   4.6386429e+01   0.0000000e+00
   4.6587806e+01   4.9658044e+00
   4.6789216e+01   0.0000000e+00
   4.6990660e+01   4.9641656e+00
   4.7192138e+01   0.0000000e+00
   4.7393652e+01   0.0000000e+00
   4.7595203e+01   0.0000000e+00
   4.7796791e+01   0.0000000e+00
   4.7998418e+01   0.0000000e+00
   4.8200085e+01   0.0000000e+00
   4.8401793e+01   4.9576591e+00
   4.8603544e+01   0.0000000e+00
   4.8805338e+01   0.0000000e+00
   4.9007177e+01   0.0000000e+00
   4.9209062e+01   0.0000000e+00
   4.9410994e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.70.dat <==
  -3.6922573e+01   1.0087297e+01
  -3.6724625e+01   0.0000000e+00
  -3.6526983e+01   0.0000000e+00
  -3.6329634e+01   5.0671444e+00
  -3.6132562e+01   0.0000000e+00
  -3.5935756e+01   0.0000000e+00
  -3.5739202e+01   0.0000000e+00
  -3.5542889e+01   0.0000000e+00
  -3.5346805e+01   0.0000000e+00
  -3.5150938e+01   0.0000000e+00
  -3.4955279e+01   0.0000000e+00
  -3.4759816e+01   0.0000000e+00
  -3.4564541e+01   5.1209694e+00
  -3.4369443e+01   0.0000000e+00
  -3.4174514e+01   5.1300681e+00
  -3.3979745e+01   0.0000000e+00
  -3.3785128e+01   0.0000000e+00
  -3.3590654e+01   5.1420979e+00
  -3.3396318e+01   5.1457111e+00
  -3.3202111e+01   5.1491396e+00
  -3.3008026e+01   1.5457174e+01
  -3.2814057e+01   1.0310949e+01
  -3.2620199e+01   0.0000000e+00
  -3.2426444e+01   1.0322325e+01
  -3.2232787e+01   1.0327564e+01
  -3.2039224e+01   1.5498782e+01
  -3.1845748e+01   2.5843026e+01
  -3.1652355e+01   1.5512465e+01
  -3.1459041e+01   3.1037499e+01
  -3.1265800e+01   3.6224267e+01
  -3.1072629e+01   4.1414108e+01
  -3.0879524e+01   7.2499374e+01
  -3.0686481e+01   6.7342470e+01
  -3.0493496e+01   6.7362860e+01
  -3.0300567e+01   1.0366473e+02
  -3.0107689e+01   1.4516962e+02
  -2.9914860e+01   1.5039229e+02
  -2.9722077e+01   1.7636397e+02
  -2.9529337e+01   1.7640347e+02
  -2.9336637e+01   1.9719834e+02
  -2.9143976e+01   1.9723737e+02
  -2.8951350e+01   2.8033681e+02
  -2.8758759e+01   3.1153974e+02
  -2.8566198e+01   3.2197719e+02
  -2.8373668e+01   3.3241468e+02
  -2.8181165e+01   3.7402049e+02
  -2.7988688e+01   5.1434777e+02
  -2.7796236e+01   5.0402081e+02
  -2.7603806e+01   5.4045765e+02
  -2.7411398e+01   5.1972864e+02
  -2.7219010e+01   5.9775017e+02
  -2.7026641e+01   5.0423839e+02
  -2.6834289e+01   5.7706764e+02
  -2.6641954e+01   5.2512428e+02
  -2.6449634e+01   4.4717109e+02
  -2.6257328e+01   3.7440361e+02
  -2.6065035e+01   5.0443983e+02
  -2.5872755e+01   4.8887020e+02
  -2.5680487e+01   3.6927527e+02
  -2.5488229e+01   4.3171223e+02
  -2.5295981e+01   3.4330718e+02
  -2.5103743e+01   2.8090134e+02
  -2.4911513e+01   3.2253092e+02
  -2.4719292e+01   4.5260268e+02
  -2.4527078e+01   3.2775951e+02
  -2.4334870e+01   3.1736587e+02
  -2.4142670e+01   3.9021694e+02
  -2.3950475e+01   3.5380758e+02
  -2.3758285e+01   2.9137922e+02
  -2.3566101e+01   4.1626690e+02
  -2.3373921e+01   3.4863190e+02
  -2.3181746e+01   3.4863956e+02
  -2.2989574e+01   4.1109072e+02
  -2.2797406e+01   4.2150579e+02
  -2.2605241e+01   3.5386258e+02
  -2.2413079e+01   3.8509152e+02
  -2.2220919e+01   4.5274882e+02
  -2.2028762e+01   5.0479497e+02
  -2.1836607e+01   4.5275905e+02
  -2.1644453e+01   4.1112986e+02
  -2.1452301e+01   5.7246390e+02
  -2.1260151e+01   6.1930610e+02
  -2.1068001e+01   6.0369678e+02
  -2.0875853e+01   5.6726941e+02
  -2.0683705e+01   6.5574495e+02
  -2.0491558e+01   7.1299434e+02
  -2.0299411e+01   7.0779111e+02
  -2.0107264e+01   7.9626551e+02
  -1.9915117e+01   6.7136093e+02
  -1.9722969e+01   8.5351215e+02
  -1.9530822e+01   9.0034945e+02
  -1.9338674e+01   8.7432534e+02
  -1.9146525e+01   9.2116089e+02
  -1.8954375e+01   8.6390984e+02
  -1.8762224e+01   8.9513093e+02
  -1.8570073e+01   9.2114680e+02
  -1.8377920e+01   8.7950731e+02
  -1.8185765e+01   8.6388852e+02
  -1.7993609e+01   1.0408213e+03
  -1.7801452e+01   7.9101746e+02
  -1.7609292e+01   7.1295000e+02
  -1.7417131e+01   7.3375888e+02
  -1.7224968e+01   6.5048872e+02
  -1.7032803e+01   6.0885077e+02
  -1.6840635e+01   6.6608548e+02
  -1.6648465e+01   5.7241030e+02
  -1.6456293e+01   4.4751514e+02
  -1.6264118e+01   4.9434164e+02
  -1.6071941e+01   5.3596312e+02
  -1.5879761e+01   5.7237974e+02
  -1.5687578e+01   5.4635453e+02
  -1.5495392e+01   7.0764859e+02
  -1.5303203e+01   6.9723124e+02
  -1.5111011e+01   7.5965783e+02
  -1.4918816e+01   4.6307158e+02
  -1.4726618e+01   5.0989059e+02
  -1.4534417e+01   5.2028770e+02
  -1.4342212e+01   6.0352331e+02
  -1.4150004e+01   7.3878280e+02
  -1.3957793e+01   7.6998522e+02
  -1.3765578e+01   9.4165404e+02
  -1.3573359e+01   8.4799331e+02
  -1.3381137e+01   8.2196596e+02
  -1.3188912e+01   8.3755717e+02
  -1.2996682e+01   1.0352218e+03
  -1.2804449e+01   7.4388891e+02
  -1.2612213e+01   7.4387461e+02
  -1.2419972e+01   6.8143839e+02
  -1.2227728e+01   6.9703032e+02
  -1.2035480e+01   5.2536337e+02
  -1.1843229e+01   4.2132282e+02
  -1.1650973e+01   4.8893301e+02
  -1.1458714e+01   4.6291693e+02
  -1.1266451e+01   3.7968855e+02
  -1.1074185e+01   4.0568679e+02
  -1.0881914e+01   4.5248812e+02
  -1.0689640e+01   3.9006854e+02
  -1.0497363e+01   3.7965954e+02
  -1.0305082e+01   5.2527257e+02
  -1.0112797e+01   6.0327222e+02
  -9.9205090e+00   5.2525332e+02
  -9.7282174e+00   7.0205869e+02
  -9.5359224e+00   7.5925010e+02
  -9.3436240e+00   8.8404306e+02
  -9.1513224e+00   8.1642596e+02
  -8.9590177e+00   7.5921160e+02
  -8.7667098e+00   6.6039946e+02
  -8.5743990e+00   4.9919178e+02
  -8.3820852e+00   5.0958387e+02
  -8.1897686e+00   4.7317807e+02
  -7.9974493e+00   4.4717294e+02
  -7.8051273e+00   4.0037032e+02
  -7.6128029e+00   3.4836964e+02
  -7.4204760e+00   5.8754148e+02
  -7.2281469e+00   4.1595365e+02
  -7.0358156e+00   3.0676239e+02
  -6.8434823e+00   3.8994810e+02
  -6.6511472e+00   2.4436507e+02
  -6.4588102e+00   2.1316759e+02
  -6.2664717e+00   2.0276748e+02
  -6.0741317e+00   2.0796506e+02
  -5.8817904e+00   3.0674636e+02
  -5.6894479e+00   4.5231816e+02
  -5.4971044e+00   6.0828674e+02
  -5.3047600e+00   5.2509990e+02
  -5.1124150e+00   3.7952628e+02
  -4.9200694e+00   3.4313241e+02
  -4.7277235e+00   2.2875451e+02
  -4.5353774e+00   2.3915220e+02
  -4.3430312e+00   2.9634074e+02
  -4.1506852e+00   3.6912647e+02
  -3.9583395e+00   5.8228500e+02
  -3.7659944e+00   8.1104194e+02
  -3.5736499e+00   6.1868161e+02
  -3.3813062e+00   4.0032518e+02
  -3.1889636e+00   2.3915659e+02
  -2.9966223e+00   2.3915811e+02
  -2.8042823e+00   2.4435897e+02
  -2.6119439e+00   3.6914105e+02
  -2.4196072e+00   5.1992174e+02
  -2.2272725e+00   4.4193793e+02
  -2.0349400e+00   3.4835492e+02
  -1.8426097e+00   2.7556763e+02
  -1.6502819e+00   2.5477336e+02
  -1.4579567e+00   3.0677215e+02
  -1.2656344e+00   2.5478062e+02
  -1.0733151e+00   2.7558334e+02
  -8.8099894e-01   2.6518834e+02
  -6.8868614e-01   2.3919364e+02
  -4.9637685e-01   2.3919801e+02
  -3.0407122e-01   3.3800364e+02
  -1.1176943e-01   3.3281022e+02
   8.0528364e-02   3.0161552e+02
   2.7282202e-01   3.6922695e+02
   4.6511138e-01   2.9642826e+02
   6.5739630e-01   2.2882709e+02
   8.4967664e-01   2.7043846e+02
   1.0419523e+00   2.4444076e+02
   1.2342230e+00   2.3404493e+02
   1.4264888e+00   2.9646459e+02
   1.6187495e+00   2.9647245e+02
   1.8110050e+00   2.6007060e+02
   2.0032552e+00   3.1209337e+02
   2.1954999e+00   2.9649707e+02
   2.3877391e+00   3.9013895e+02
   2.5799727e+00   3.7974634e+02
   2.7722006e+00   4.1097057e+02
   2.9644227e+00   3.4335283e+02
   3.1566389e+00   2.8093360e+02
   3.3488492e+00   2.3411854e+02
   3.5410536e+00   2.8095098e+02
   3.7332519e+00   3.3298937e+02
   3.9254442e+00   5.2551543e+02
   4.1176303e+00   6.5561430e+02
   4.3098104e+00   6.5563518e+02
   4.5019843e+00   4.5791856e+02
   4.6941521e+00   3.1222718e+02
   4.8863137e+00   2.3417787e+02
   5.0784692e+00   3.1224712e+02
   5.2706186e+00   3.0705277e+02
   5.4627619e+00   4.2156037e+02
   5.6548991e+00   4.8402899e+02
   5.8470304e+00   4.3199635e+02
   6.0391557e+00   3.9557515e+02
   6.2312751e+00   3.5394648e+02
   6.4233888e+00   2.9669938e+02
   6.6154967e+00   3.1232442e+02
   6.8075990e+00   2.2904460e+02
   6.9996958e+00   1.9261121e+02
   7.1917873e+00   1.7699904e+02
   7.3838734e+00   2.9153582e+02
   7.5759545e+00   2.8633745e+02
   7.7680306e+00   2.7072605e+02
   7.9601019e+00   3.0197124e+02
   8.1521685e+00   3.1759811e+02
   8.3442307e+00   3.4884537e+02
   8.5362886e+00   2.7595844e+02
   8.7283424e+00   2.8117116e+02
   8.9203924e+00   3.2283262e+02
   9.1124388e+00   2.7076796e+02
   9.3044817e+00   3.1243008e+02
   9.4965215e+00   3.6971499e+02
   9.6885585e+00   3.1243991e+02
   9.8805928e+00   4.1138483e+02
   1.0072625e+01   4.6867198e+02
   1.0264655e+01   3.7494160e+02
   1.0456683e+01   4.7388886e+02
   1.0648709e+01   5.1034569e+02
   1.0840735e+01   5.2597160e+02
   1.1032760e+01   6.0929635e+02
   1.1224784e+01   5.9367476e+02
   1.1416808e+01   6.5095951e+02
   1.1608833e+01   5.8325892e+02
   1.1800858e+01   6.7178707e+02
   1.1992884e+01   6.5616063e+02
   1.2184912e+01   5.1555099e+02
   1.2376941e+01   5.7803655e+02
   1.2568973e+01   6.4051956e+02
   1.2761007e+01   7.0299957e+02
   1.2953044e+01   8.2796398e+02
   1.3145085e+01   8.2794878e+02
   1.3337130e+01   1.1455658e+03
   1.3529179e+01   1.0466064e+03
   1.3721233e+01   1.1715444e+03
   1.3913293e+01   1.3485400e+03
   1.4105358e+01   1.4838694e+03
   1.4297430e+01   1.6920757e+03
   1.4489509e+01   1.8169640e+03
   1.4681595e+01   1.7179802e+03
   1.4873689e+01   1.6554401e+03
   1.5065791e+01   1.7698899e+03
   1.5257903e+01   1.7541914e+03
   1.5450023e+01   1.5719276e+03
   1.5642154e+01   1.6499172e+03
   1.5834296e+01   1.5925767e+03
   1.6026448e+01   1.4727876e+03
   1.6218613e+01   1.3426007e+03
   1.6410789e+01   1.4101608e+03
   1.6602979e+01   1.1030777e+03
   1.6795182e+01   1.1134060e+03
   1.6987399e+01   1.0196804e+03
   1.7179631e+01   9.5197589e+02
   1.7371878e+01   9.1548880e+02
   1.7564141e+01   8.6860231e+02
   1.7756420e+01   7.1770564e+02
   1.7948717e+01   7.4364333e+02
   1.8141031e+01   7.1237587e+02
   1.8333363e+01   7.3310524e+02
   1.8525715e+01   7.1743650e+02
   1.8718086e+01   5.1463027e+02
   1.8910477e+01   4.6779650e+02
   1.9102889e+01   4.8853446e+02
   1.9295323e+01   4.9887306e+02
   1.9487779e+01   4.0009172e+02
   1.9680258e+01   4.1043512e+02
   1.9872760e+01   3.9999567e+02
   2.0065286e+01   3.7397516e+02
   2.0257837e+01   3.3757312e+02
   2.0450413e+01   3.2714317e+02
   2.0643015e+01   3.1152285e+02
   2.0835644e+01   3.1667107e+02
   2.1028300e+01   3.5815093e+02
   2.1220985e+01   2.8544122e+02
   2.1413697e+01   2.7502073e+02
   2.1606439e+01   2.7497901e+02
   2.1799211e+01   2.3343656e+02
   2.1992014e+01   2.7489286e+02
   2.2184847e+01   2.1261861e+02
   2.2377712e+01   2.9554299e+02
   2.2570610e+01   3.0586148e+02
   2.2763541e+01   3.1099226e+02
   2.2956506e+01   2.7466186e+02
   2.3149505e+01   2.1243648e+02
   2.3342538e+01   2.5902198e+02
   2.3535608e+01   2.6415375e+02
   2.3728713e+01   2.3821168e+02
   2.3921856e+01   1.4497079e+02
   2.4115035e+01   2.5882629e+02
   2.4308253e+01   1.9149378e+02
   2.4501509e+01   2.0180448e+02
   2.4694805e+01   1.6037616e+02
   2.4888140e+01   1.6034316e+02
   2.5081516e+01   1.5513841e+02
   2.5274933e+01   1.3442482e+02
   2.5468391e+01   1.4990321e+02
   2.5661891e+01   1.3436675e+02
   2.5855434e+01   9.3002641e+01
   2.6049020e+01   1.1881019e+02
   2.6242650e+01   9.8125382e+01
   2.6436324e+01   1.1875620e+02
   2.6630043e+01   1.1872873e+02
   2.6823807e+01   1.1870096e+02
   2.7017617e+01   1.1867287e+02
   2.7211474e+01   1.2380295e+02
   2.7405377e+01   1.2377303e+02
   2.7599328e+01   9.7963056e+01
   2.7793326e+01   7.2165502e+01
   2.7987373e+01   5.6687346e+01
   2.8181469e+01   1.1334619e+02
   2.8375614e+01   8.7563472e+01
   2.8569808e+01   8.7541057e+01
   2.8764053e+01   6.1777732e+01
   2.8958348e+01   7.7202057e+01
   2.9152695e+01   8.7472694e+01
   2.9347092e+01   2.0576364e+01
   2.9541542e+01   7.1998071e+01
   2.9736044e+01   6.1696052e+01
   2.9930599e+01   9.2519036e+01
   3.0125206e+01   7.1939641e+01
   3.0319867e+01   6.1645632e+01
   3.0514582e+01   5.1357173e+01
   3.0709351e+01   8.2148639e+01
   3.0904174e+01   8.7258521e+01
   3.1099052e+01   1.1289103e+02
   3.1293986e+01   7.6949379e+01
   3.1488975e+01   6.1541991e+01
   3.1684019e+01   5.6397357e+01
   3.1879120e+01   6.6632261e+01
   3.2074277e+01   5.6364855e+01
   3.2269491e+01   7.6838855e+01
   3.2464761e+01   5.1210965e+00
   3.2660089e+01   3.5837175e+01
   3.2855475e+01   3.5826634e+01
   3.3050918e+01   7.1632105e+01
   3.3246419e+01   5.1150619e+01
   3.3441978e+01   4.0908317e+01
   3.3637596e+01   2.0448049e+01
   3.3833272e+01   5.1104802e+01
   3.4029007e+01   3.5762605e+01
   3.4224801e+01   5.6181428e+01
   3.4420655e+01   7.1482004e+01
   3.4616568e+01   3.0625850e+01
   3.4812540e+01   3.0616533e+01
   3.5008573e+01   3.5708394e+01
   3.5204665e+01   4.5896755e+01
   3.5400817e+01   6.1176919e+01
   3.5597030e+01   6.1158129e+01
   3.5793303e+01   7.1329190e+01
   3.5989637e+01   7.6400562e+01
   3.6186031e+01   4.5826173e+01
   3.6382486e+01   4.5811988e+01
   3.6579002e+01   5.0886427e+01
   3.6775579e+01   5.0870623e+01
   3.6972218e+01   6.6111241e+01
   3.7168917e+01   6.6090649e+01
   3.7365678e+01   4.0658483e+01
   3.7562500e+01   3.5565063e+01
   3.7759384e+01   5.0791346e+01
   3.7956330e+01   1.0155089e+02
   3.8153337e+01   3.0455720e+01
   3.8350406e+01   7.6115414e+01
   3.8547538e+01   7.6091511e+01
   3.8744731e+01   6.5925246e+01
   3.8941986e+01   6.0834926e+01
   3.9139303e+01   7.6019710e+01
   3.9336682e+01   1.0639405e+02
   3.9534124e+01   4.5583064e+01
   3.9731628e+01   9.1137342e+01
   3.9929195e+01   6.0739027e+01
   4.0126824e+01   3.5419892e+01
   4.0324516e+01   6.5758976e+01
   4.0522270e+01   8.0908480e+01
   4.0720087e+01   4.0441410e+01
   4.0917967e+01   7.5803573e+01
   4.1115909e+01   7.5779486e+01
   4.1313915e+01   6.0604306e+01
   4.1511984e+01   4.0390006e+01
   4.1710116e+01   7.0659978e+01
   4.1908311e+01   7.0637426e+01
   4.2106570e+01   7.5658771e+01
   4.2304892e+01   3.0253824e+01
   4.2503277e+01   6.5528947e+01
   4.2701727e+01   5.0390705e+01
   4.2900240e+01   5.5411957e+01
   4.3098817e+01   5.5394113e+01
   4.3297458e+01   8.5581465e+01
   4.3496163e+01   3.5228036e+01
   4.3694933e+01   3.5216624e+01
   4.3893767e+01   5.0293130e+01
   4.4092667e+01   3.0166058e+01
   4.4291630e+01   8.0416575e+01
   4.4490660e+01   4.0195133e+01
   4.4689754e+01   3.5159203e+01
   4.4888914e+01   6.0253084e+01
   4.5088140e+01   4.0155461e+01
   4.5287431e+01   2.5088849e+01
   4.5486789e+01   6.0193217e+01
   4.5686214e+01   4.5129845e+01
   4.5885705e+01   2.5063734e+01
   4.6085264e+01   4.5099539e+01
   4.6284890e+01   3.5065561e+01
   4.6484584e+01   3.5053651e+01
   4.6684346e+01   3.5041686e+01
   4.6884177e+01   1.5012713e+01
   4.7084076e+01   3.0015067e+01
   4.7284045e+01   3.0004653e+01
   4.7484084e+01   2.9994180e+01
   4.7684193e+01   1.9989097e+01
   4.7884373e+01   4.9955076e+00
   4.8084624e+01   2.9962377e+01
   4.8284947e+01   9.9838791e+00
   4.8485342e+01   3.4930959e+01
   4.8685811e+01   4.9883212e+01
   4.8886352e+01   1.9945967e+01
   4.9086968e+01   1.9938591e+01
   4.9287659e+01   1.9931154e+01
   4.9488426e+01   2.4904568e+01
   4.9689268e+01   1.9916088e+01
   4.9890188e+01   9.9542268e+00
   5.0091185e+01   2.9851120e+01
   5.0292261e+01   1.9892965e+01
   5.0493417e+01   2.4856381e+01
   5.0694653e+01   2.4846454e+01
   5.0895970e+01   2.4836421e+01
   5.1097370e+01   2.4826278e+01
   5.1298852e+01   1.4889612e+01
   5.1500420e+01   2.4805644e+01
   5.1702072e+01   3.9672229e+01
   5.1903811e+01   3.4698320e+01
   5.2105637e+01   3.4683252e+01
   5.2307553e+01   2.4762851e+01
   5.2509558e+01   1.9801446e+01
   5.2711655e+01   1.4844369e+01
   5.2913845e+01   4.4512684e+01
   5.3116128e+01   3.4604869e+01
   5.3318507e+01   5.4353404e+01
   5.3520984e+01   4.9388503e+00
   5.3723559e+01   1.4809340e+01
   5.3926234e+01   1.9736027e+01
   5.4129010e+01   1.9726116e+01
   5.4331891e+01   2.4645061e+01
   5.4534877e+01   2.4632276e+01
   5.4737969e+01   2.4619283e+01
   5.4941171e+01   9.8424303e+00
   5.5144484e+01   2.9511176e+01
   5.5347910e+01   9.8315957e+00
   5.5551451e+01   2.9478115e+01
   5.5755109e+01   1.9640768e+01
   5.5958886e+01   9.8146293e+00
   5.6162785e+01   9.8087714e+00
   5.6366808e+01   2.9408421e+01
   5.6570958e+01   1.4695100e+01
   5.6775237e+01   1.9581093e+01
   5.6979647e+01   1.9568488e+01
   5.7184192e+01   2.4444553e+01
   5.7388873e+01   1.4656914e+01
   5.7593695e+01   4.8823020e+00
   5.7798659e+01   1.9515604e+01
   5.8003769e+01   2.4377164e+01
   5.8209028e+01   1.9487584e+01
   5.8414439e+01   4.8682885e+00
   5.8620005e+01   4.8646083e+00
   5.8825730e+01   1.4582560e+01
   5.9031618e+01   1.9428087e+01
   5.9237671e+01   4.8531113e+00
   5.9443894e+01   4.8491200e+00
   5.9650291e+01   9.6900913e+00
   5.9856864e+01   1.4522658e+01
   6.0063619e+01   1.9346556e+01
   6.0270560e+01   9.6646044e+00
   6.0477691e+01   9.6557468e+00
   6.0685015e+01   9.6467003e+00
   6.0892539e+01   9.6374602e+00
   6.1100266e+01   0.0000000e+00
   6.1308201e+01   0.0000000e+00
   6.1516350e+01   0.0000000e+00
   6.1724716e+01   4.7992328e+00
   6.1933306e+01   0.0000000e+00
   6.2142125e+01   4.7888381e+00
   6.2351179e+01   9.5669403e+00
   6.2560472e+01   4.7779847e+00
   6.2770011e+01   9.5447583e+00
   6.2979802e+01   0.0000000e+00
   6.3189851e+01   1.4282389e+01
   6.3400164e+01   0.0000000e+00
   6.3610748e+01   9.4973977e+00
   6.3821609e+01   9.4848997e+00
   6.4032755e+01   0.0000000e+00
   6.4244192e+01   4.7295363e+00
   6.4455928e+01   0.0000000e+00
   6.4667970e+01   4.7160487e+00
   6.4880326e+01   4.7090818e+00
   6.5093003e+01   4.7019621e+00
   6.5306010e+01   4.6946864e+00
   6.5519354e+01   0.0000000e+00
   6.5733045e+01   0.0000000e+00
   6.5947091e+01   4.6718913e+00
   6.6161502e+01   9.3279190e+00
   6.6376285e+01   0.0000000e+00
   6.6591451e+01   0.0000000e+00
   6.6807009e+01   0.0000000e+00
   6.7022969e+01   4.6304783e+00
   6.7239342e+01   0.0000000e+00
   6.7456138e+01   4.6126392e+00
   6.7673367e+01   0.0000000e+00
   6.7891041e+01   1.3782098e+01
   6.8109170e+01   0.0000000e+00
   6.8327767e+01   1.3723897e+01
   6.8546843e+01   0.0000000e+00
   6.8766410e+01   0.0000000e+00
   6.8986481e+01   4.5439867e+00
   6.9207069e+01   0.0000000e+00
   6.9428186e+01   4.5224888e+00
   6.9649846e+01   0.0000000e+00
   6.9872063e+01   9.0002154e+00
   7.0094851e+01   0.0000000e+00
   7.0318224e+01   0.0000000e+00
   7.0542196e+01   0.0000000e+00
   7.0766784e+01   4.4526003e+00
   7.0992003e+01   4.4401348e+00
   7.1217867e+01   4.4274284e+00
   7.1444395e+01   8.8289571e+00
   7.1671601e+01   0.0000000e+00
   7.1899504e+01   0.0000000e+00
   7.2128120e+01   8.7482875e+00
   7.2357468e+01   0.0000000e+00
   7.2587565e+01   8.6919873e+00
   7.2818430e+01   4.3315344e+00
   7.3050082e+01   0.0000000e+00
   7.3282541e+01   0.0000000e+00
   7.3515826e+01   0.0000000e+00
   7.3749958e+01   4.2710953e+00
   7.3984957e+01   8.5106555e+00
   7.4220846e+01   0.0000000e+00
   7.4457644e+01   0.0000000e+00
   7.4695376e+01   8.4128580e+00
   7.4934062e+01   4.1895950e+00
   7.5173727e+01   0.0000000e+00
   7.5414394e+01   0.0000000e+00
   7.5656087e+01   0.0000000e+00
   7.5898830e+01   0.0000000e+00
   7.6142649e+01   0.0000000e+00
   7.6387569e+01   0.0000000e+00
   7.6633616e+01   0.0000000e+00
   7.6880817e+01   0.0000000e+00
   7.7129200e+01   8.0521055e+00
   7.7378791e+01   0.0000000e+00
   7.7629618e+01   0.0000000e+00
   7.7881712e+01   0.0000000e+00
   7.8135100e+01   0.0000000e+00
   7.8389813e+01   0.0000000e+00
   7.8645881e+01   0.0000000e+00
   7.8903335e+01   0.0000000e+00
   7.9162207e+01   0.0000000e+00
   7.9422528e+01   0.0000000e+00
   7.9684331e+01   3.8196598e+00
   7.9947650e+01   0.0000000e+00
   8.0212518e+01   0.0000000e+00
   8.0478970e+01   0.0000000e+00
   8.0747040e+01   0.0000000e+00
   8.1016764e+01   3.7074902e+00
   8.1288179e+01   0.0000000e+00
   8.1561320e+01   0.0000000e+00
   8.1836226e+01   0.0000000e+00
   8.2112934e+01   0.0000000e+00


==> figs/densities_time/inc0_sub3807/den_8.80.dat <==
  -5.5537590e+01   4.9226896e+00
  -5.5334619e+01   0.0000000e+00
  -5.5131815e+01   0.0000000e+00
  -5.4929175e+01   4.9348711e+00
  -5.4726698e+01   0.0000000e+00
  -5.4524381e+01   0.0000000e+00
  -5.4322222e+01   0.0000000e+00
  -5.4120218e+01   0.0000000e+00
  -5.3918368e+01   0.0000000e+00
  -5.3716669e+01   0.0000000e+00
  -5.3515119e+01   0.0000000e+00
  -5.3313715e+01   0.0000000e+00
  -5.3112457e+01   0.0000000e+00
  -5.2911342e+01   9.9445330e+00
  -5.2710367e+01   0.0000000e+00
  -5.2509531e+01   0.0000000e+00
  -5.2308832e+01   0.0000000e+00
  -5.2108268e+01   0.0000000e+00
  -5.1907837e+01   4.9892453e+00
  -5.1707537e+01   0.0000000e+00
  -5.1507366e+01   4.9957386e+00
  -5.1307323e+01   1.4996771e+01
  -5.1107406e+01   0.0000000e+00
  -5.0907612e+01   1.5015519e+01
  -5.0707941e+01   0.0000000e+00
  -5.0508391e+01   1.0022530e+01
  -5.0308959e+01   1.5042759e+01
  -5.0109645e+01   5.0172035e+00
  -4.9910447e+01   1.5060350e+01
  -4.9711362e+01   1.0045986e+01
  -4.9512390e+01   3.5180834e+01
  -4.9313529e+01   3.5200466e+01
  -4.9114778e+01   4.5282664e+01
  -4.8916134e+01   4.5307274e+01
  -4.8717597e+01   3.0221051e+01
  -4.8519165e+01   6.0474097e+01
  -4.8320836e+01   7.5632117e+01
  -4.8122610e+01   9.5850084e+01
  -4.7924485e+01   1.1104080e+02
  -4.7726459e+01   9.0897207e+01
  -4.7528531e+01   1.1620403e+02
  -4.7330700e+01   1.0109645e+02
  -4.7132965e+01   1.5677522e+02
  -4.6935324e+01   1.3155162e+02
  -4.6737776e+01   1.1136533e+02
  -4.6540320e+01   2.1776981e+02
  -4.6342954e+01   2.4320346e+02
  -4.6145678e+01   1.7741623e+02
  -4.5948490e+01   2.6370777e+02
  -4.5751389e+01   2.8919200e+02
  -4.5554374e+01   2.7409089e+02
  -4.5357444e+01   3.3514429e+02
  -4.5160598e+01   2.6416541e+02
  -4.4963834e+01   3.3542771e+02
  -4.4767152e+01   3.7115730e+02
  -4.4570550e+01   4.1200082e+02
  -4.4374028e+01   3.9690209e+02
  -4.4177585e+01   4.7341856e+02
  -4.3981219e+01   3.8193990e+02
  -4.3784929e+01   4.1775047e+02
  -4.3588715e+01   4.5358677e+02
  -4.3392576e+01   3.9257835e+02
  -4.3196511e+01   3.2132123e+02
  -4.3000518e+01   3.8776959e+02
  -4.2804597e+01   2.9603803e+02
  -4.2608748e+01   3.9826447e+02
  -4.2412968e+01   3.1668262e+02
  -4.2217258e+01   2.7080842e+02
  -4.2021616e+01   3.8846492e+02
  -4.1826042e+01   3.7325980e+02
  -4.1630534e+01   2.6085966e+02
  -4.1435093e+01   2.3024804e+02
  -4.1239717e+01   2.5591656e+02
  -4.1044405e+01   2.5088100e+02
  -4.0849157e+01   2.0998931e+02
  -4.0653972e+01   3.3301725e+02
  -4.0458849e+01   2.1524899e+02
  -4.0263787e+01   2.7683594e+02
  -4.0068787e+01   3.1794774e+02
  -3.9873846e+01   1.7954195e+02
  -3.9678965e+01   3.2327400e+02
  -3.9484143e+01   2.5664399e+02
  -3.9289378e+01   2.5158608e+02
  -3.9094672e+01   2.5166026e+02
  -3.8900021e+01   2.9283301e+02
  -3.8705427e+01   2.5180626e+02
  -3.8510889e+01   2.7243959e+02
  -3.8316405e+01   2.4680739e+02
  -3.8121976e+01   3.6002797e+02
  -3.7927600e+01   3.3440407e+02
  -3.7733278e+01   2.8303466e+02
  -3.7539008e+01   3.1399610e+02
  -3.7344790e+01   2.6259163e+02
  -3.7150623e+01   3.6566562e+02
  -3.6956508e+01   3.5030681e+02
  -3.6762443e+01   3.6070358e+02
  -3.6568427e+01   3.2987088e+02
  -3.6374461e+01   3.7119916e+02
  -3.6180544e+01   3.5582213e+02
  -3.5986675e+01   4.1780840e+02
  -3.5792855e+01   4.4886798e+02
  -3.5599081e+01   4.3349574e+02
  -3.5405354e+01   4.0262923e+02
  -3.5211674e+01   4.6984675e+02
  -3.5018040e+01   4.8545148e+02
  -3.4824451e+01   5.2689043e+02
  -3.4630908e+01   4.2367729e+02
  -3.4437409e+01   5.4263885e+02
  -3.4243954e+01   4.3421037e+02
  -3.4050544e+01   6.5146315e+02
  -3.3857176e+01   5.3783636e+02
  -3.3663852e+01   5.6899196e+02
  -3.3470570e+01   6.7259332e+02
  -3.3277331e+01   5.0196777e+02
  -3.3084133e+01   5.6418905e+02
  -3.2890977e+01   5.6948734e+02
  -3.2697862e+01   6.3692592e+02
  -3.2504787e+01   6.0080485e+02
  -3.2311753e+01   7.0971968e+02
  -3.2118760e+01   5.8551064e+02
  -3.1925805e+01   6.2190908e+02
  -3.1732890e+01   6.3240318e+02
  -3.1540014e+01   6.7400854e+02
  -3.1347177e+01   5.2894355e+02
  -3.1154378e+01   6.0166333e+02
  -3.0961618e+01   6.2253318e+02
  -3.0768895e+01   6.6416540e+02
  -3.0576209e+01   4.8784120e+02
  -3.0383560e+01   4.6717200e+02
  -3.0190949e+01   3.5304189e+02
  -2.9998373e+01   3.3233776e+02
  -2.9805835e+01   4.6224421e+02
  -2.9613332e+01   4.1038332e+02
  -2.9420864e+01   4.0526373e+02
  -2.9228433e+01   3.0140542e+02
  -2.9036036e+01   3.6902922e+02
  -2.8843674e+01   4.0028737e+02
  -2.8651347e+01   3.3276629e+02
  -2.8459054e+01   4.1083181e+02
  -2.8266795e+01   4.0570340e+02
  -2.8074571e+01   3.3814575e+02
  -2.7882379e+01   5.0990896e+02
  -2.7690222e+01   4.8397729e+02
  -2.7498097e+01   3.8516667e+02
  -2.7306005e+01   4.3729116e+02
  -2.7113946e+01   4.3215888e+02
  -2.6921920e+01   3.6974060e+02
  -2.6729926e+01   3.1771782e+02
  -2.6537963e+01   2.8130534e+02
  -2.6346033e+01   3.8034620e+02
  -2.6154134e+01   3.0745373e+02
  -2.5962267e+01   3.4398759e+02
  -2.5770431e+01   4.2223524e+02
  -2.5578625e+01   4.7965334e+02
  -2.5386851e+01   5.2144606e+02
  -2.5195107e+01   4.7459165e+02
  -2.5003394e+01   5.0596365e+02
  -2.4811711e+01   5.2169425e+02
  -2.4620057e+01   5.1134048e+02
  -2.4428434e+01   5.6882443e+02
  -2.4236841e+01   4.7496365e+02
  -2.4045276e+01   5.0113768e+02
  -2.3853742e+01   5.7430813e+02
  -2.3662236e+01   5.9528260e+02
  -2.3470759e+01   5.2225670e+02
  -2.3279311e+01   5.1188853e+02
  -2.3087892e+01   4.4405133e+02
  -2.2896501e+01   4.1799279e+02
  -2.2705139e+01   4.5986004e+02
  -2.2513804e+01   4.1811603e+02
  -2.2322498e+01   3.5022337e+02
  -2.2131219e+01   3.2936238e+02
  -2.1939968e+01   2.5620777e+02
  -2.1748744e+01   3.6083424e+02
  -2.1557548e+01   2.1443941e+02
  -2.1366379e+01   2.8247255e+02
  -2.1175237e+01   2.3542709e+02
  -2.0984122e+01   2.7208735e+02
  -2.0793034e+01   2.3025997e+02
  -2.0601972e+01   2.4075983e+02
  -2.0410937e+01   2.4079316e+02
  -2.0219928e+01   2.5653237e+02
  -2.0028945e+01   2.5656750e+02
  -1.9837988e+01   2.0423460e+02
  -1.9647057e+01   2.1997476e+02
  -1.9456152e+01   2.8810101e+02
  -1.9265272e+01   2.8813964e+02
  -1.9074418e+01   3.1961567e+02
  -1.8883589e+01   3.4061926e+02
  -1.8692785e+01   3.2494124e+02
  -1.8502006e+01   3.6167562e+02
  -1.8311253e+01   3.3551104e+02
  -1.8120524e+01   4.6138759e+02
  -1.7929819e+01   4.8242207e+02
  -1.7739139e+01   3.9332940e+02
  -1.7548484e+01   5.8220191e+02
  -1.7357853e+01   4.3014978e+02
  -1.7167245e+01   4.4069696e+02
  -1.6976662e+01   4.9322291e+02
  -1.6786103e+01   3.8308273e+02
  -1.6595567e+01   3.5164022e+02
  -1.6405055e+01   3.3593670e+02
  -1.6214566e+01   3.2547873e+02
  -1.6024101e+01   3.5702036e+02
  -1.5833659e+01   2.6254692e+02
  -1.5643240e+01   2.6257869e+02
  -1.5452844e+01   2.5210588e+02
  -1.5262470e+01   2.3637755e+02
  -1.5072120e+01   2.3115222e+02
  -1.4881791e+01   2.3117957e+02
  -1.4691485e+01   2.4697086e+02
  -1.4501202e+01   2.3123380e+02
  -1.4310940e+01   2.4702846e+02
  -1.4120701e+01   2.6282660e+02
  -1.3930483e+01   2.5759966e+02
  -1.3740287e+01   2.6814454e+02
  -1.3550113e+01   2.4188331e+02
  -1.3359960e+01   1.6302670e+02
  -1.3169828e+01   1.8934255e+02
  -1.2979718e+01   1.9988384e+02
  -1.2789629e+01   1.5255981e+02
  -1.2599560e+01   9.9963970e+01
  -1.2409512e+01   1.3154591e+02
  -1.2219485e+01   1.2103536e+02
  -1.2029479e+01   1.1578543e+02
  -1.1839492e+01   1.0527075e+02
  -1.1649526e+01   1.7371521e+02
  -1.1459580e+01   1.0002840e+02
  -1.1269654e+01   2.0007777e+02
  -1.1079748e+01   2.2116160e+02
  -1.0889861e+01   3.0544518e+02
  -1.0699994e+01   3.3181068e+02
  -1.0510146e+01   2.5810123e+02
  -1.0320317e+01   2.7393100e+02
  -1.0130507e+01   2.3707942e+02
  -9.9407161e+00   2.7398567e+02
  -9.7509439e+00   1.8970109e+02
  -9.5611902e+00   2.3187955e+02
  -9.3714549e+00   1.5284452e+02
  -9.1817379e+00   1.6340123e+02
  -8.9920389e+00   1.4760228e+02
  -8.8023578e+00   1.2652819e+02
  -8.6126945e+00   6.8542518e+01
  -8.4230488e+00   1.2127878e+02
  -8.2334206e+00   1.7402468e+02
  -8.0438095e+00   1.6876656e+02
  -7.8542156e+00   2.6372152e+02
  -7.6646386e+00   3.3759368e+02
  -7.4750783e+00   3.7455107e+02
  -7.2855346e+00   4.5899708e+02
  -7.0960074e+00   4.4320794e+02
  -6.9064963e+00   2.3745315e+02
  -6.7170013e+00   2.8496790e+02
  -6.5275221e+00   2.4804838e+02
  -6.3380586e+00   1.7945410e+02
  -6.1486106e+00   1.3196234e+02
  -5.9591779e+00   1.9004112e+02
  -5.7697603e+00   1.2670419e+02
  -5.5803577e+00   1.2671417e+02
  -5.3909698e+00   2.2704722e+02
  -5.2015964e+00   1.6369777e+02
  -5.0122374e+00   2.2708185e+02
  -4.8228925e+00   2.0597334e+02
  -4.6335615e+00   1.3732567e+02
  -4.4442443e+00   1.2677136e+02
  -4.2549406e+00   1.2678042e+02
  -4.0656503e+00   1.7433535e+02
  -3.8763731e+00   1.5849766e+02
  -3.6871087e+00   1.4265762e+02
  -3.4978571e+00   1.5851910e+02
  -3.3086179e+00   2.4307863e+02
  -3.1193910e+00   2.4837903e+02
  -2.9301761e+00   2.8010481e+02
  -2.7409730e+00   2.5369565e+02
  -2.5517815e+00   2.5371118e+02
  -2.3626014e+00   1.7972287e+02
  -2.1734323e+00   1.2687066e+02
  -1.9842742e+00   1.2159138e+02
  -1.7951267e+00   1.2688511e+02
  -1.6059896e+00   1.0574341e+02
  -1.4168627e+00   1.5333619e+02
  -1.2277457e+00   1.0575465e+02
  -1.0386384e+00   1.2162408e+02
  -8.4954058e-01   1.2163014e+02
  -6.6045190e-01   1.1105900e+02
  -4.7137214e-01   2.2212849e+02
  -2.8230106e-01   2.1684966e+02
  -9.3238387e-02   5.8181765e+01
   9.5816135e-02   5.2894794e+00
   2.8486277e-01   3.1738200e+01
   4.7390179e-01   1.6398731e+02
   6.6293347e-01   2.1160475e+02
   8.5195807e-01   2.2748362e+02
   1.0409759e+00   1.2697217e+02
   1.2299872e+00   8.9941720e+01
   1.4189922e+00   8.4653825e+01
   1.6079913e+00   1.4814886e+02
   1.7969847e+00   9.5241409e+01
   1.9859728e+00   1.0582680e+02
   2.1749557e+00   1.2699558e+02
   2.3639339e+00   1.0054071e+02
   2.5529076e+00   2.2754491e+02
   2.7418771e+00   1.6933950e+02
   2.9308427e+00   2.0109479e+02
   3.1198047e+00   2.4343515e+02
   3.3087635e+00   2.9106880e+02
   3.4977193e+00   2.7519662e+02
   3.6866724e+00   2.4344657e+02
   3.8756233e+00   1.2701716e+02
   4.0645721e+00   1.4818825e+02
   4.2535193e+00   1.1643466e+02
   4.4424652e+00   1.3760558e+02
   4.6314100e+00   9.5265910e+01
   4.8203541e+00   1.4819195e+02
   5.0092979e+00   1.7465512e+02
   5.1982417e+00   1.3760706e+02
   5.3871858e+00   1.4289939e+02
   5.5761306e+00   2.0111692e+02
   5.7650765e+00   1.6406817e+02
   5.9540237e+00   1.6406697e+02
   6.1429727e+00   1.5348059e+02
   6.3319238e+00   1.8523313e+02
   6.5208773e+00   1.6935380e+02
   6.7098337e+00   2.2227354e+02
   6.8987933e+00   1.4817985e+02
   7.0877564e+00   2.4872577e+02
   7.2767234e+00   1.9580131e+02
   7.4656948e+00   3.0163297e+02
   7.6546709e+00   2.8045878e+02
   7.8436521e+00   3.3336657e+02
   8.0326387e+00   4.5505867e+02
   8.2216312e+00   3.3334660e+02
   8.4106299e+00   2.0635060e+02
   8.5996353e+00   2.0105249e+02
   8.7886477e+00   1.7459171e+02
   8.9776675e+00   1.1109944e+02
   9.1666952e+00   7.9353449e+01
   9.3557312e+00   1.9043996e+02
   9.5447758e+00   1.0579513e+02
   9.7338295e+00   1.1636905e+02
   9.9228927e+00   1.4809862e+02
   1.0111966e+01   1.7982460e+02
   1.0301049e+01   1.6394875e+02
   1.0490144e+01   2.0624636e+02
   1.0679249e+01   1.8508192e+02
   1.0868366e+01   1.9564599e+02
   1.1057495e+01   2.6436960e+02
   1.1246637e+01   2.7492619e+02
   1.1435792e+01   2.3261392e+02
   1.1624960e+01   2.3259745e+02
   1.1814141e+01   2.0615083e+02
   1.2003338e+01   1.4799453e+02
   1.2192549e+01   2.0083406e+02
   1.2381775e+01   2.2724132e+02
   1.2571017e+01   1.4795883e+02
   1.2760275e+01   1.4794621e+02
   1.2949549e+01   1.4264990e+02
   1.3138841e+01   1.4791988e+02
   1.3328150e+01   1.3734144e+02
   1.3517477e+01   1.0563720e+02
   1.3706823e+01   9.5064185e+01
   1.3896188e+01   6.8650580e+01
   1.4085572e+01   9.5044872e+01
   1.4274976e+01   1.2671313e+02
   1.4464401e+01   1.5837431e+02
   1.4653846e+01   1.8474959e+02
   1.4843314e+01   2.5334217e+02
   1.5032803e+01   2.0053931e+02
   1.5222314e+01   2.6383623e+02
   1.5411849e+01   2.1104341e+02
   1.5601406e+01   2.4794528e+02
   1.5790988e+01   2.4791390e+02
   1.5980595e+01   2.5315593e+02
   1.6170226e+01   3.0585637e+02
   1.6359883e+01   2.7417911e+02
   1.6549567e+01   2.1614996e+02
   1.6739276e+01   2.3720449e+02
   1.6929013e+01   2.5825238e+02
   1.7118778e+01   2.7929347e+02
   1.7308570e+01   2.0548729e+02
   1.7498392e+01   2.6340534e+02
   1.7688243e+01   3.5290868e+02
   1.7878123e+01   2.3699097e+02
   1.8068035e+01   2.6854678e+02
   1.8257977e+01   2.8429732e+02
   1.8447950e+01   2.8951407e+02
   1.8637956e+01   2.8946522e+02
   1.8827994e+01   2.8941554e+02
   1.9018065e+01   2.5779792e+02
   1.9208170e+01   2.4197141e+02
   1.9398310e+01   3.1555791e+02
   1.9588484e+01   3.0498335e+02
   1.9778694e+01   3.6275737e+02
   1.9968940e+01   2.9961235e+02
   2.0159222e+01   3.5210813e+02
   2.0349542e+01   3.1000475e+02
   2.0539899e+01   3.4671612e+02
   2.0730295e+01   2.7311520e+02
   2.0920730e+01   2.9406386e+02
   2.1111204e+01   3.4650326e+02
   2.1301719e+01   3.0968761e+02
   2.1492274e+01   3.3061263e+02
   2.1682871e+01   2.3085393e+02
   2.1873509e+01   3.4095913e+02
   2.2064191e+01   2.8319509e+02
   2.2254915e+01   3.5129210e+02
   2.2445684e+01   3.5121142e+02
   2.2636496e+01   3.1968520e+02
   2.2827354e+01   3.9296280e+02
   2.3018257e+01   4.2953655e+02
   2.3209207e+01   4.4514336e+02
   2.3400204e+01   5.7592636e+02
   2.3591248e+01   4.8679836e+02
   2.3782340e+01   5.9657012e+02
   2.3973482e+01   5.5456388e+02
   2.4164672e+01   5.7534196e+02
   2.4355913e+01   7.2160357e+02
   2.4547204e+01   7.4232268e+02
   2.4738547e+01   7.0553980e+02
   2.4929942e+01   6.8444880e+02
   2.5121390e+01   8.5140806e+02
   2.5312891e+01   7.2584516e+02
   2.5504445e+01   8.5093106e+02
   2.5696055e+01   9.6550522e+02
   2.5887720e+01   9.6522663e+02
   2.6079441e+01   9.1800159e+02
   2.6271218e+01   1.0585187e+03
   2.6463053e+01   1.0165000e+03
   2.6654946e+01   1.0787278e+03
   2.6846897e+01   9.8462453e+02
   2.7038908e+01   1.0780651e+03
   2.7230978e+01   1.0985541e+03
   2.7423109e+01   1.0825928e+03
   2.7615302e+01   1.0510286e+03
   2.7807557e+01   1.0506894e+03
   2.7999874e+01   1.1387422e+03
   2.8192255e+01   9.3044598e+02
   2.8384700e+01   9.9249152e+02
   2.8577210e+01   9.6618473e+02
   2.8769785e+01   9.8662722e+02
   2.8962427e+01   9.6033324e+02
   2.9155135e+01   1.0067026e+03
   2.9347911e+01   8.2997902e+02
   2.9540755e+01   8.3487058e+02
   2.9733669e+01   7.4644941e+02
   2.9926652e+01   6.7363448e+02
   3.0119705e+01   6.9410836e+02
   3.0312830e+01   6.5242860e+02
   3.0506026e+01   6.4700983e+02
   3.0699295e+01   6.0537376e+02
   3.0892637e+01   4.8101208e+02
   3.1086054e+01   5.4287029e+02
   3.1279545e+01   4.1345566e+02
   3.1473111e+01   5.4244893e+02
   3.1666754e+01   5.4739958e+02
   3.1860474e+01   4.4394023e+02
   3.2054271e+01   4.7472244e+02
   3.2248147e+01   3.4558194e+02
   3.2442102e+01   3.8668758e+02
   3.2636137e+01   3.9168206e+02
   3.2830253e+01   3.2970049e+02
   3.3024450e+01   3.4501055e+02
   3.3218729e+01   3.8089532e+02
   3.3413091e+01   3.2413745e+02
   3.3607537e+01   2.9828390e+02
   3.3802067e+01   3.0329508e+02
   3.3996682e+01   2.5177892e+02
   3.4191383e+01   2.5680390e+02
   3.4386171e+01   2.6182343e+02
   3.4581046e+01   2.7196893e+02
   3.4776009e+01   2.2568338e+02
   3.4971062e+01   2.2045361e+02
   3.5166204e+01   1.9985434e+02
   3.5361436e+01   1.8439540e+02
   3.5556760e+01   1.7406982e+02
   3.5752176e+01   2.4051256e+02
   3.5947685e+01   1.7390519e+02
   3.6143288e+01   2.6073292e+02
   3.6338984e+01   1.3796848e+02
   3.6534777e+01   2.2472821e+02
   3.6730665e+01   2.0419826e+02
   3.6926649e+01   2.8573640e+02
   3.7122732e+01   2.5499484e+02
   3.7318913e+01   1.4272552e+02
   3.7515192e+01   2.4454871e+02
   3.7711572e+01   1.5276514e+02
   3.7908053e+01   1.5268680e+02
   3.8104635e+01   2.3399880e+02
   3.8301320e+01   1.9320275e+02
   3.8498108e+01   2.1850953e+02
   3.8694999e+01   1.4728906e+02
   3.8891996e+01   1.8782055e+02
   3.9089098e+01   1.7757288e+02
   3.9286307e+01   1.6733549e+02
   3.9483622e+01   1.6724453e+02
   3.9681046e+01   1.1650055e+02
   3.9878579e+01   1.5187347e+02
   4.0076222e+01   1.3155059e+02
   4.0273975e+01   1.6687471e+02
   4.0471840e+01   9.6025284e+01
   4.0669816e+01   9.0919750e+01
   4.0867906e+01   9.5916067e+01
   4.1066110e+01   9.5860944e+01
   4.1264429e+01   8.5720690e+01
   4.1462863e+01   5.5434017e+01
   4.1661413e+01   1.4605852e+02
   4.1860081e+01   8.0536433e+01
   4.2058867e+01   8.0488567e+01
   4.2257772e+01   5.5302783e+01
   4.2456797e+01   5.0244980e+01
   4.2655942e+01   7.0300331e+01
   4.2855210e+01   8.0294214e+01
   4.3054599e+01   8.5260211e+01
   4.3254112e+01   1.0024413e+02
   4.3453749e+01   6.5118153e+01
   4.3653511e+01   7.0083338e+01
   4.3853400e+01   6.0033585e+01
   4.4053414e+01   1.2499067e+02
   4.4253557e+01   5.4960805e+01
   4.4453828e+01   8.9878118e+01
   4.4654229e+01   8.4830047e+01
   4.4854760e+01   6.9814623e+01
   4.5055422e+01   6.4785459e+01
   4.5256217e+01   3.4861518e+01
   4.5457144e+01   4.9769189e+01
   4.5658206e+01   7.4604046e+01
   4.5859402e+01   5.4672961e+01
   4.6060734e+01   7.9470678e+01
   4.6262203e+01   4.9635476e+01
   4.6463810e+01   7.4402397e+01
   4.6665554e+01   6.4437804e+01
   4.6867439e+01   4.4579974e+01
   4.7069464e+01   9.4047889e+01
   4.7271630e+01   4.9464294e+01
   4.7473938e+01   8.8973135e+01
   4.7676389e+01   8.3970762e+01
   4.7878985e+01   1.9743773e+01
   4.8081725e+01   4.9324120e+01
   4.8284612e+01   6.9004080e+01
   4.8487645e+01   6.8954141e+01
   4.8690827e+01   6.8903951e+01
   4.8894157e+01   5.9017294e+01
   4.9097637e+01   4.9144870e+01
   4.9301268e+01   5.4019331e+01
   4.9505050e+01   4.9071916e+01
   4.9708986e+01   3.9228136e+01
   4.9913075e+01   4.4098420e+01
   5.0117318e+01   6.8545597e+01
   5.0321717e+01   6.3601014e+01
   5.0526273e+01   2.9331837e+01
   5.0730987e+01   2.4424376e+01
   5.0935859e+01   3.9048746e+01
   5.1140891e+01   2.4386466e+01
   5.1346083e+01   5.3608228e+01
   5.1551437e+01   2.4348197e+01
   5.1756954e+01   5.3523641e+01
   5.1962634e+01   3.4033397e+01
   5.2168479e+01   5.3438265e+01
   5.2374490e+01   5.8249398e+01
   5.2580667e+01   4.8501909e+01
   5.2787013e+01   5.8154968e+01
   5.2993527e+01   1.9369143e+01
   5.3200211e+01   2.9029838e+01
   5.3407065e+01   4.8343088e+01
   5.3614092e+01   4.3472641e+01
   5.3821292e+01   6.2741379e+01
   5.4028666e+01   6.2688710e+01
   5.4236215e+01   5.2999529e+01
   5.4443940e+01   4.8140515e+01
   5.4651843e+01   5.7719352e+01
   5.4859923e+01   6.2475691e+01
   5.5068184e+01   2.4008404e+01
   5.5276625e+01   7.6760337e+01
   5.5485247e+01   6.2313463e+01
   5.5694053e+01   6.7048064e+01
   5.5903042e+01   5.2634268e+01
   5.6112217e+01   4.3026312e+01
   5.6321577e+01   9.5529021e+01
   5.6531125e+01   5.2494009e+01
   5.6740861e+01   6.6750545e+01
   5.6950787e+01   5.7163096e+01
   5.7160903e+01   7.6148293e+01
   5.7371211e+01   7.1323907e+01
   5.7581712e+01   1.0926306e+02
   5.7792407e+01   9.0177610e+01
   5.8003298e+01   7.1126911e+01
   5.8214385e+01   3.7899038e+01
   5.8425670e+01   3.3130630e+01
   5.8637154e+01   5.2013458e+01
   5.8848838e+01   5.6688323e+01
   5.9060723e+01   8.4951705e+01
   5.9272810e+01   8.0155562e+01
   5.9485102e+01   5.1815594e+01
   5.9697598e+01   7.5295448e+01
   5.9910300e+01   7.9923868e+01
   6.0123210e+01   6.1058712e+01
   6.0336329e+01   7.5075607e+01
   6.0549657e+01   4.6876083e+01
   6.0763197e+01   4.6829726e+01
   6.0976949e+01   7.0174773e+01
   6.1190914e+01   6.0757388e+01
   6.1405095e+01   5.1358489e+01
   6.1619492e+01   6.0635161e+01
   6.1834107e+01   6.5233196e+01
   6.2048940e+01   6.9821491e+01
   6.2263994e+01   6.9749989e+01
   6.2479270e+01   5.1097351e+01
   6.2694768e+01   4.6404092e+01
   6.2910490e+01   2.7813515e+01
   6.3126438e+01   3.7045948e+01
   6.3342613e+01   4.1632940e+01
   6.3559017e+01   4.1589017e+01
   6.3775650e+01   2.7696615e+01
   6.3992514e+01   1.8444736e+01
   6.4209610e+01   3.6849972e+01
   6.4426940e+01   4.1411607e+01
   6.4644506e+01   2.7577882e+01
   6.4862308e+01   3.2139229e+01
   6.5080349e+01   1.8345216e+01
   6.5298629e+01   1.8325080e+01
   6.5517150e+01   1.8304868e+01
   6.5735914e+01   5.4853731e+01
   6.5954921e+01   4.5660521e+01
   6.6174174e+01   1.8243762e+01
   6.6393674e+01   3.1890666e+01
   6.6613423e+01   9.1013174e+00
   6.6833421e+01   1.3636465e+01
   6.7053671e+01   2.2701492e+01
   6.7274174e+01   4.0815797e+01
   6.7494931e+01   2.2649295e+01
   6.7715945e+01   2.7147658e+01
   6.7937216e+01   4.5193405e+01
   6.8158746e+01   4.0626462e+01
   6.8380538e+01   2.7052454e+01
   6.8602592e+01   5.8544372e+01
   6.8824910e+01   3.5984512e+01
   6.9047493e+01   4.9419643e+01
   6.9270344e+01   2.6923832e+01
   6.9493464e+01   2.6891375e+01
   6.9716854e+01   3.1335262e+01
   6.9940517e+01   2.2355079e+01
   7.0164454e+01   3.1258817e+01
   7.0388666e+01   8.9201086e+00
   7.0613156e+01   3.1181800e+01
   7.0837925e+01   3.1143077e+01
   7.1062975e+01   4.4434585e+01
   7.1288308e+01   3.1065197e+01
   7.1513925e+01   3.1026041e+01
   7.1739828e+01   4.4266771e+00
   7.1966019e+01   2.6526251e+01
   7.2192500e+01   1.3246157e+01
   7.2419272e+01   2.2048543e+01
   7.2646338e+01   3.5232085e+01
   7.2873699e+01   2.6389750e+01
   7.3101357e+01   2.1962758e+01
   7.3329314e+01   4.3867906e+00
   7.3557572e+01   2.1905041e+01
   7.3786133e+01   2.1876024e+01
   7.4014998e+01   1.7477520e+01
   7.4244170e+01   8.7270678e+00
   7.4473651e+01   1.7430666e+01
   7.4703442e+01   2.1758888e+01
   7.4933546e+01   0.0000000e+00
   7.5163964e+01   1.7359741e+01
   7.5394699e+01   4.3339816e+00
   7.5625752e+01   8.6560127e+00
   7.5857126e+01   4.3220094e+00
   7.6088822e+01   1.2947972e+01
   7.6320843e+01   4.3099501e+00
   7.6553192e+01   0.0000000e+00
   7.6785869e+01   1.2893410e+01
   7.7018877e+01   1.7166788e+01
   7.7252218e+01   4.2855686e+00
   7.7485894e+01   8.5588363e+00
   7.7719909e+01   0.0000000e+00
   7.7954263e+01   0.0000000e+00
   7.8188958e+01   1.2782501e+01
   7.8423998e+01   4.2545942e+00
   7.8659385e+01   4.2483324e+00
   7.8895120e+01   0.0000000e+00
   7.9131206e+01   8.4714831e+00
   7.9367646e+01   4.2294124e+00
   7.9604441e+01   4.2230606e+00
   7.9841594e+01   4.2166863e+00
   8.0079107e+01   1.2630868e+01
   8.0316983e+01   4.2038695e+00
   8.0555225e+01   4.1974269e+00
   8.0793833e+01   4.1909616e+00
   8.1032812e+01   0.0000000e+00
   8.1272163e+01   0.0000000e+00
   8.1511889e+01   1.2514285e+01
   8.1751993e+01   1.2494613e+01
   8.1992476e+01   0.0000000e+00
   8.2233342e+01   0.0000000e+00
   8.2474593e+01   1.2435184e+01
   8.2716231e+01   8.2768237e+00
   8.2958260e+01   0.0000000e+00
   8.3200682e+01   8.2500861e+00
   8.3443499e+01   0.0000000e+00
   8.3686715e+01   8.2231621e+00
   8.3930331e+01   4.1048150e+00
   8.4174351e+01   4.0980255e+00
   8.4418777e+01   0.0000000e+00
   8.4663613e+01   0.0000000e+00
   8.4908860e+01   0.0000000e+00
   8.5154522e+01   0.0000000e+00
   8.5400602e+01   4.0637256e+00
   8.5647102e+01   4.0567949e+00
   8.5894025e+01   0.0000000e+00
   8.6141375e+01   0.0000000e+00
   8.6389153e+01   0.0000000e+00
   8.6637364e+01   0.0000000e+00
   8.6886010e+01   0.0000000e+00
   8.7135093e+01   4.0147129e+00
   8.7384618e+01   0.0000000e+00
   8.7634587e+01   0.0000000e+00
   8.7885004e+01   0.0000000e+00
   8.8135870e+01   3.9861826e+00


==> figs/densities_time/inc0_sub3807/den_8.90.dat <==
  -7.3933728e+01   4.7272280e+00
  -7.3722227e+01   0.0000000e+00
  -7.3510767e+01   0.0000000e+00
  -7.3299348e+01   0.0000000e+00
  -7.3087973e+01   0.0000000e+00
  -7.2876641e+01   4.7319034e+00
  -7.2665355e+01   0.0000000e+00
  -7.2454115e+01   0.0000000e+00
  -7.2242923e+01   0.0000000e+00
  -7.2031779e+01   0.0000000e+00
  -7.1820685e+01   0.0000000e+00
  -7.1609642e+01   0.0000000e+00
  -7.1398651e+01   0.0000000e+00
  -7.1187712e+01   0.0000000e+00
  -7.0976827e+01   0.0000000e+00
  -7.0765997e+01   0.0000000e+00
  -7.0555223e+01   0.0000000e+00
  -7.0344505e+01   0.0000000e+00
  -7.0133845e+01   0.0000000e+00
  -6.9923243e+01   0.0000000e+00
  -6.9712701e+01   4.7496432e+00
  -6.9502219e+01   4.7510045e+00
  -6.9291799e+01   0.0000000e+00
  -6.9081440e+01   0.0000000e+00
  -6.8871144e+01   0.0000000e+00
  -6.8660912e+01   0.0000000e+00
  -6.8450745e+01   0.0000000e+00
  -6.8240643e+01   0.0000000e+00
  -6.8030607e+01   4.7610860e+00
  -6.7820637e+01   0.0000000e+00
  -6.7610736e+01   4.7641340e+00
  -6.7400902e+01   0.0000000e+00
  -6.7191138e+01   4.7672516e+00
  -6.6981443e+01   4.7688357e+00
  -6.6771818e+01   4.7704363e+00
  -6.6562265e+01   0.0000000e+00
  -6.6352783e+01   1.4321056e+01
  -6.6143374e+01   0.0000000e+00
  -6.5934037e+01   0.0000000e+00
  -6.5724774e+01   9.5573486e+00
  -6.5515585e+01   0.0000000e+00
  -6.5306471e+01   4.7820734e+00
  -6.5097432e+01   9.5675879e+00
  -6.4888468e+01   9.5710562e+00
  -6.4679581e+01   0.0000000e+00
  -6.4470771e+01   4.7890359e+00
  -6.4262038e+01   1.4372427e+01
  -6.4053383e+01   1.9170377e+01
  -6.3844806e+01   9.5887836e+00
  -6.3636307e+01   1.4388603e+01
  -6.3427888e+01   1.9192087e+01
  -6.3219548e+01   2.3999267e+01
  -6.3011289e+01   3.3611873e+01
  -6.2803109e+01   2.4017747e+01
  -6.2595011e+01   1.4416238e+01
  -6.2386993e+01   3.3651004e+01
  -6.2179057e+01   1.9236678e+01
  -6.1971203e+01   5.2921682e+01
  -6.1763430e+01   3.3690745e+01
  -6.1555741e+01   5.7778489e+01
  -6.1348134e+01   4.3351138e+01
  -6.1140610e+01   5.3005924e+01
  -6.0933169e+01   8.1951145e+01
  -6.0725812e+01   5.7871182e+01
  -6.0518539e+01   5.7894586e+01
  -6.0311349e+01   7.2397595e+01
  -6.0104245e+01   5.7941648e+01
  -5.9897224e+01   8.6947950e+01
  -5.9690288e+01   7.7318703e+01
  -5.9483438e+01   9.6688046e+01
  -5.9276672e+01   8.7055045e+01
  -5.9069991e+01   6.2899019e+01
  -5.8863396e+01   1.2585004e+02
  -5.8656887e+01   1.1137499e+02
  -5.8450463e+01   1.2595442e+02
  -5.8244125e+01   1.7447093e+02
  -5.8037873e+01   1.2605926e+02
  -5.7831706e+01   1.4066321e+02
  -5.7625626e+01   1.6013190e+02
  -5.7419632e+01   1.9903496e+02
  -5.7213725e+01   1.6026595e+02
  -5.7007903e+01   1.3604024e+02
  -5.6802168e+01   2.1872783e+02
  -5.6596519e+01   1.5560510e+02
  -5.6390957e+01   2.0918222e+02
  -5.6185481e+01   1.9953667e+02
  -5.5980091e+01   2.2396458e+02
  -5.5774788e+01   2.2892966e+02
  -5.5569571e+01   2.7775495e+02
  -5.5364441e+01   2.7787187e+02
  -5.5159396e+01   2.3409585e+02
  -5.4954438e+01   2.6834773e+02
  -5.4749567e+01   2.7822285e+02
  -5.4544781e+01   2.3927463e+02
  -5.4340081e+01   2.6380128e+02
  -5.4135468e+01   2.9323571e+02
  -5.3930940e+01   2.7380160e+02
  -5.3726498e+01   2.8859060e+02
  -5.3522142e+01   2.2509718e+02
  -5.3317872e+01   2.1050507e+02
  -5.3113686e+01   1.8610558e+02
  -5.2909587e+01   1.8618337e+02
  -5.2705572e+01   1.6175305e+02
  -5.2501642e+01   2.3047160e+02
  -5.2297797e+01   2.6981308e+02
  -5.2094037e+01   2.4538657e+02
  -5.1890362e+01   1.9148094e+02
  -5.1686770e+01   2.5541368e+02
  -5.1483263e+01   1.7198414e+02
  -5.1279840e+01   1.7205511e+02
  -5.1076501e+01   2.0163328e+02
  -5.0873245e+01   1.9679624e+02
  -5.0670072e+01   1.7226732e+02
  -5.0466983e+01   1.3294630e+02
  -5.0263976e+01   1.2807462e+02
  -5.0061052e+01   1.2812676e+02
  -4.9858210e+01   1.4296865e+02
  -4.9655451e+01   1.8248216e+02
  -4.9452773e+01   1.9735769e+02
  -4.9250177e+01   1.5301381e+02
  -4.9047662e+01   1.5307526e+02
  -4.8845228e+01   1.7289611e+02
  -4.8642875e+01   1.6802326e+02
  -4.8440603e+01   1.6314628e+02
  -4.8238411e+01   1.5331940e+02
  -4.8036298e+01   1.4348452e+02
  -4.7834265e+01   1.5344042e+02
  -4.7632312e+01   1.9311371e+02
  -4.7430437e+01   1.9318923e+02
  -4.7228641e+01   1.5857601e+02
  -4.7026924e+01   1.8838210e+02
  -4.6825284e+01   1.9341429e+02
  -4.6623722e+01   1.6868252e+02
  -4.6422237e+01   1.3896831e+02
  -4.6220829e+01   1.4895150e+02
  -4.6019498e+01   1.8377673e+02
  -4.5818243e+01   1.8881517e+02
  -4.5617064e+01   2.0379846e+02
  -4.5415960e+01   1.9890242e+02
  -4.5214932e+01   1.7907909e+02
  -4.5013978e+01   1.4928810e+02
  -4.4813099e+01   1.6427772e+02
  -4.4612293e+01   2.0417785e+02
  -4.4411562e+01   1.6938032e+02
  -4.4210903e+01   1.7940932e+02
  -4.4010318e+01   1.6451827e+02
  -4.3809804e+01   2.2442415e+02
  -4.3609363e+01   2.2949382e+02
  -4.3408994e+01   2.1460353e+02
  -4.3208695e+01   1.9470964e+02
  -4.3008468e+01   2.6469900e+02
  -4.2808311e+01   1.9984311e+02
  -4.2608224e+01   1.9491520e+02
  -4.2408207e+01   2.4497864e+02
  -4.2208258e+01   2.1005432e+02
  -4.2008379e+01   3.0518380e+02
  -4.1808568e+01   2.8026451e+02
  -4.1608824e+01   2.6033405e+02
  -4.1409148e+01   2.9547878e+02
  -4.1209539e+01   3.0559756e+02
  -4.1009997e+01   3.4579124e+02
  -4.0810521e+01   3.3086649e+02
  -4.0611110e+01   2.8584245e+02
  -4.0411765e+01   3.4613306e+02
  -4.0212484e+01   3.4122754e+02
  -4.0013268e+01   3.6141645e+02
  -3.9814116e+01   3.3642598e+02
  -3.9615027e+01   4.0685356e+02
  -3.9416001e+01   3.0146838e+02
  -3.9217038e+01   4.1213627e+02
  -3.9018137e+01   3.2176772e+02
  -3.8819297e+01   3.4198414e+02
  -3.8620519e+01   4.1755023e+02
  -3.8421801e+01   4.2271001e+02
  -3.8223143e+01   4.7820983e+02
  -3.8024545e+01   4.1289480e+02
  -3.7826007e+01   5.3893826e+02
  -3.7627527e+01   4.8871500e+02
  -3.7429106e+01   4.7877918e+02
  -3.7230742e+01   3.1255760e+02
  -3.7032436e+01   4.8410027e+02
  -3.6834187e+01   4.5397437e+02
  -3.6635995e+01   5.1969648e+02
  -3.6437858e+01   5.0470229e+02
  -3.6239777e+01   4.3416564e+02
  -3.6041751e+01   4.2923649e+02
  -3.5843780e+01   3.8389372e+02
  -3.5645862e+01   4.6989309e+02
  -3.5447998e+01   5.0539831e+02
  -3.5250188e+01   4.2464863e+02
  -3.5052430e+01   4.0959166e+02
  -3.4854724e+01   3.7429363e+02
  -3.4657070e+01   3.5921352e+02
  -3.4459467e+01   3.3906402e+02
  -3.4261915e+01   3.0371743e+02
  -3.4064413e+01   3.1392123e+02
  -3.3866962e+01   2.6335517e+02
  -3.3669559e+01   3.5967094e+02
  -3.3472205e+01   3.4455882e+02
  -3.3274900e+01   2.8889215e+02
  -3.3077642e+01   2.2812811e+02
  -3.2880432e+01   3.0424392e+02
  -3.2683269e+01   1.9273368e+02
  -3.2486152e+01   2.2829102e+02
  -3.2289081e+01   2.7908744e+02
  -3.2092056e+01   1.9794406e+02
  -3.1895075e+01   2.2337253e+02
  -3.1698139e+01   1.9295627e+02
  -3.1501248e+01   2.0315731e+02
  -3.1304399e+01   2.2860258e+02
  -3.1107594e+01   2.0832797e+02
  -3.0910832e+01   2.3378446e+02
  -3.0714112e+01   2.5925136e+02
  -3.0517433e+01   1.9320862e+02
  -3.0320796e+01   2.6444616e+02
  -3.0124199e+01   2.9502030e+02
  -2.9927643e+01   3.0016834e+02
  -2.9731126e+01   3.4602679e+02
  -2.9534649e+01   2.8502027e+02
  -2.9338210e+01   3.8179909e+02
  -2.9141810e+01   2.8513238e+02
  -2.8945448e+01   2.6990955e+02
  -2.8749124e+01   2.6996104e+02
  -2.8552836e+01   2.9039018e+02
  -2.8356585e+01   1.9872500e+02
  -2.8160370e+01   2.9559406e+02
  -2.7964190e+01   1.7840809e+02
  -2.7768046e+01   1.7844006e+02
  -2.7571937e+01   1.8866999e+02
  -2.7375861e+01   2.7030418e+02
  -2.7179820e+01   2.6014882e+02
  -2.6983811e+01   2.4998938e+02
  -2.6787836e+01   2.8575004e+02
  -2.6591893e+01   3.0621137e+02
  -2.6395982e+01   3.7261792e+02
  -2.6200102e+01   3.4715195e+02
  -2.6004253e+01   3.6252493e+02
  -2.5808435e+01   4.3407652e+02
  -2.5612647e+01   3.4731469e+02
  -2.5416889e+01   5.4148445e+02
  -2.5221160e+01   3.9340127e+02
  -2.5025460e+01   3.4236059e+02
  -2.4829788e+01   3.9862683e+02
  -2.4634145e+01   5.0602166e+02
  -2.4438528e+01   3.8851566e+02
  -2.4242939e+01   3.8345664e+02
  -2.4047376e+01   4.1930299e+02
  -2.3851840e+01   3.6821777e+02
  -2.3656329e+01   3.3246260e+02
  -2.3460844e+01   4.1946866e+02
  -2.3265383e+01   3.8882533e+02
  -2.3069947e+01   3.2235607e+02
  -2.2874535e+01   2.7122179e+02
  -2.2679147e+01   2.9684460e+02
  -2.2483782e+01   2.6616811e+02
  -2.2288439e+01   2.8155676e+02
  -2.2093119e+01   2.2527117e+02
  -2.1897821e+01   2.6113907e+02
  -2.1702544e+01   2.4580500e+02
  -2.1507288e+01   2.6119602e+02
  -2.1312053e+01   2.1000334e+02
  -2.1116839e+01   2.6125077e+02
  -2.0921644e+01   2.8689276e+02
  -2.0726468e+01   2.1519099e+02
  -2.0531312e+01   2.4083245e+02
  -2.0336174e+01   2.3060626e+02
  -2.0141054e+01   1.7937717e+02
  -1.9945953e+01   1.8964461e+02
  -1.9750868e+01   1.9991351e+02
  -1.9555801e+01   1.7429877e+02
  -1.9360750e+01   1.6918675e+02
  -1.9165716e+01   2.3585568e+02
  -1.8970697e+01   2.8202424e+02
  -1.8775694e+01   2.7691844e+02
  -1.8580705e+01   2.2052614e+02
  -1.8385732e+01   3.2824961e+02
  -1.8190773e+01   3.2314435e+02
  -1.7995827e+01   3.7446375e+02
  -1.7800895e+01   3.9500965e+02
  -1.7605976e+01   4.2581826e+02
  -1.7411070e+01   4.2584607e+02
  -1.7216177e+01   4.1561105e+02
  -1.7021295e+01   4.3616184e+02
  -1.6826425e+01   5.1829374e+02
  -1.6631566e+01   4.1568525e+02
  -1.6436717e+01   3.3359315e+02
  -1.6241880e+01   4.1059827e+02
  -1.6047052e+01   3.3362840e+02
  -1.5852234e+01   3.9010809e+02
  -1.5657426e+01   2.8746190e+02
  -1.5462627e+01   2.5667428e+02
  -1.5267836e+01   3.1315652e+02
  -1.5073053e+01   2.3102693e+02
  -1.4878279e+01   2.3617047e+02
  -1.4683512e+01   2.8752305e+02
  -1.4488752e+01   2.5159199e+02
  -1.4293999e+01   1.4890662e+02
  -1.4099253e+01   1.6945113e+02
  -1.3904512e+01   2.5161720e+02
  -1.3709778e+01   2.3621910e+02
  -1.3515049e+01   2.2595504e+02
  -1.3320325e+01   2.4650287e+02
  -1.3125606e+01   2.6705131e+02
  -1.2930891e+01   2.7732881e+02
  -1.2736181e+01   2.1570470e+02
  -1.2541474e+01   2.3111661e+02
  -1.2346770e+01   1.9003253e+02
  -1.2152070e+01   1.7976333e+02
  -1.1957372e+01   1.2326801e+02
  -1.1762677e+01   1.4381444e+02
  -1.1567983e+01   1.2327082e+02
  -1.1373292e+01   8.2181278e+01
  -1.1178602e+01   1.2327280e+02
  -1.0983913e+01   1.9004661e+02
  -1.0789224e+01   1.7463809e+02
  -1.0594536e+01   1.4895634e+02
  -1.0399849e+01   2.0032068e+02
  -1.0205160e+01   2.2086613e+02
  -1.0010472e+01   2.1059269e+02
  -9.8157823e+00   2.5681921e+02
  -9.6210917e+00   2.8763575e+02
  -9.4263995e+00   2.4654302e+02
  -9.2317055e+00   2.4654071e+02
  -9.0370093e+00   3.3385355e+02
  -8.8423107e+00   2.7735176e+02
  -8.6476093e+00   2.3625926e+02
  -8.4529049e+00   1.8489563e+02
  -8.2581971e+00   1.5407702e+02
  -8.0634856e+00   1.6434571e+02
  -7.8687701e+00   1.4379954e+02
  -7.6740503e+00   1.4893195e+02
  -7.4793259e+00   1.0784472e+02
  -7.2845966e+00   1.9000735e+02
  -7.0898620e+00   2.5675982e+02
  -6.8951220e+00   3.0296801e+02
  -6.7003762e+00   3.0809387e+02
  -6.5056242e+00   3.8510527e+02
  -6.3108659e+00   4.9805311e+02
  -6.1161008e+00   3.5427302e+02
  -5.9213288e+00   2.9778402e+02
  -5.7265495e+00   2.9263887e+02
  -5.5317626e+00   2.5669078e+02
  -5.3369678e+00   2.3614598e+02
  -5.1421649e+00   2.4640287e+02
  -4.9473535e+00   2.0532683e+02
  -4.7525334e+00   2.1558350e+02
  -4.5577043e+00   1.4884838e+02
  -4.3628659e+00   1.7963602e+02
  -4.1680178e+00   1.2830513e+02
  -3.9731600e+00   1.4882641e+02
  -3.7782919e+00   1.2829194e+02
  -3.5834134e+00   1.0775946e+02
  -3.3885242e+00   1.2827801e+02
  -3.1936240e+00   1.6931742e+02
  -2.9987125e+00   3.4374579e+02
  -2.8037895e+00   5.4893462e+02
  -2.6088546e+00   4.6169269e+02
  -2.4139077e+00   2.5648001e+02
  -2.2189483e+00   1.7439533e+02
  -2.0239763e+00   1.3335248e+02
  -1.8289914e+00   1.4872944e+02
  -1.6339933e+00   1.1794985e+02
  -1.4389817e+00   1.1794170e+02
  -1.2439563e+00   1.1280585e+02
  -1.0489170e+00   8.7161898e+01
  -8.5386334e-01   1.3842347e+02
  -6.5879516e-01   1.7429803e+02
  -4.6371217e-01   2.1529298e+02
  -2.6861409e-01   1.7939695e+02
  -7.3500668e-02   2.0500896e+01
   1.2162837e-01   1.0249628e+01
   3.1677328e-01   3.5870779e+01
   5.1193434e-01   1.6909111e+02
   7.0711180e-01   1.8444753e+02
   9.0230592e-01   1.9980110e+02
   1.0975170e+00   1.3831184e+02
   1.2927452e+00   1.2805525e+02
   1.4879909e+00   1.2292205e+02
   1.6832543e+00   1.0754704e+02
   1.8785356e+00   7.6812248e+01
   2.0738352e+00   1.5873050e+02
   2.2691533e+00   1.4847577e+02
   2.4644901e+00   1.7405834e+02
   2.6598459e+00   4.0439035e+02
   2.8552209e+00   5.1695445e+02
   3.0506155e+00   5.3225639e+02
   3.2460298e+00   2.3027996e+02
   3.4414641e+00   1.4838744e+02
   3.6369187e+00   1.1255811e+02
   3.8323939e+00   1.1766203e+02
   4.0278898e+00   1.6880150e+02
   4.2234067e+00   9.2063642e+01
   4.4189449e+00   1.5342271e+02
   4.6145046e+00   1.7897345e+02
   4.8100861e+00   1.7895352e+02
   5.0056897e+00   2.2494481e+02
   5.2013155e+00   3.3737878e+02
   5.3969638e+00   3.1178388e+02
   5.5926349e+00   2.7086265e+02
   5.7883291e+00   3.3726098e+02
   5.9840465e+00   4.3429961e+02
   6.1797875e+00   3.3718035e+02
   6.3755522e+00   3.9332931e+02
   6.5713409e+00   4.4435653e+02
   6.7671539e+00   3.2684246e+02
   6.9629914e+00   2.8084509e+02
   7.1588536e+00   2.1954205e+02
   7.3547409e+00   1.3783439e+02
   7.5506534e+00   1.5312959e+02
   7.7465914e+00   2.0414623e+02
   7.9425551e+00   2.1432540e+02
   8.1385448e+00   1.8878544e+02
   8.3345607e+00   2.1426833e+02
   8.5306030e+00   2.8055160e+02
   8.7266721e+00   2.5501217e+02
   8.9227681e+00   2.9067393e+02
   9.1188913e+00   3.5181965e+02
   9.3150420e+00   3.3137796e+02
   9.5112203e+00   2.7016238e+02
   9.7074265e+00   2.2935052e+02
   9.9036609e+00   2.4970140e+02
   1.0099924e+01   2.4457006e+02
   1.0296215e+01   1.8849525e+02
   1.0492535e+01   1.7828009e+02
   1.0688885e+01   1.6806773e+02
   1.0885264e+01   1.3239721e+02
   1.1081672e+01   1.6292585e+02
   1.1278110e+01   1.1199451e+02
   1.1474578e+01   2.0359522e+02
   1.1671077e+01   2.2900929e+02
   1.1867606e+01   3.4600469e+02
   1.2064166e+01   4.7313817e+02
   1.2260757e+01   5.3410395e+02
   1.2457379e+01   5.9504978e+02
   1.2654033e+01   5.4410365e+02
   1.2850718e+01   5.9994272e+02
   1.3047436e+01   5.0834340e+02
   1.3244185e+01   4.2185595e+02
   1.3440967e+01   5.0309461e+02
   1.3637782e+01   5.4365843e+02
   1.3834630e+01   4.1148569e+02
   1.4031511e+01   4.1141640e+02
   1.4228425e+01   3.5548475e+02
   1.4425373e+01   4.1635391e+02
   1.4622354e+01   4.3658880e+02
   1.4819370e+01   4.2128605e+02
   1.5016420e+01   4.4658692e+02
   1.5213505e+01   3.9069504e+02
   1.5410624e+01   3.7540688e+02
   1.5607779e+01   4.3620617e+02
   1.5804969e+01   4.4119943e+02
   1.6002194e+01   4.5126073e+02
   1.6199455e+01   4.1569303e+02
   1.6396752e+01   3.4465823e+02
   1.6594085e+01   4.7128438e+02
   1.6791454e+01   5.2186381e+02
   1.6988860e+01   5.2683263e+02
   1.7186303e+01   6.0777027e+02
   1.7383784e+01   6.3803887e+02
   1.7581301e+01   7.8474072e+02
   1.7778856e+01   8.4027219e+02
   1.7976449e+01   7.9456325e+02
   1.8174080e+01   1.0119877e+03
   1.8371749e+01   9.3590752e+02
   1.8569456e+01   9.7113120e+02
   1.8767203e+01   1.0467959e+03
   1.8964988e+01   1.0162539e+03
   1.9162812e+01   9.6550284e+02
   1.9360676e+01   1.0663903e+03
   1.9558580e+01   9.6006447e+02
   1.9756523e+01   1.2579365e+03
   1.9954506e+01   1.3031404e+03
   2.0152530e+01   1.2877256e+03
   2.0350594e+01   1.3127066e+03
   2.0548698e+01   1.5042544e+03
   2.0746844e+01   1.4332884e+03
   2.0945031e+01   1.4128077e+03
   2.1143259e+01   1.4932276e+03
   2.1341529e+01   1.5685686e+03
   2.1539841e+01   1.3261946e+03
   2.1738195e+01   1.4368263e+03
   2.1936591e+01   1.3760351e+03
   2.2135030e+01   1.2900716e+03
   2.2333511e+01   1.2192584e+03
   2.2532035e+01   1.2038833e+03
   2.2730603e+01   9.9714267e+02
   2.2929213e+01   9.3650530e+02
   2.3127868e+01   9.2623214e+02
   2.3326566e+01   6.6432446e+02
   2.3525308e+01   6.8430398e+02
   2.3724094e+01   6.4390756e+02
   2.3922925e+01   5.4820503e+02
   2.4121800e+01   5.7322338e+02
   2.4320720e+01   4.9768703e+02
   2.4519686e+01   4.7244433e+02
   2.4718696e+01   4.1706342e+02
   2.4917752e+01   3.9184960e+02
   2.5116854e+01   3.6162435e+02
   2.5316001e+01   3.6656245e+02
   2.5515195e+01   3.4137645e+02
   2.5714435e+01   3.5133530e+02
   2.5913721e+01   3.0609221e+02
   2.6113054e+01   3.8127148e+02
   2.6312434e+01   3.0093302e+02
   2.6511861e+01   3.3094817e+02
   2.6711335e+01   3.2585656e+02
   2.6910857e+01   3.4582697e+02
   2.7110426e+01   2.8060413e+02
   2.7310044e+01   2.8053685e+02
   2.7509709e+01   2.1035200e+02
   2.7709422e+01   3.1044461e+02
   2.7909184e+01   3.5041700e+02
   2.8108995e+01   2.6024644e+02
   2.8308855e+01   2.1515123e+02
   2.8508763e+01   1.9008705e+02
   2.8708720e+01   1.6503500e+02
   2.8908727e+01   1.3999515e+02
   2.9108784e+01   1.4995766e+02
   2.9308890e+01   1.1493898e+02
   2.9509046e+01   1.3489473e+02
   2.9709252e+01   1.0489189e+02
   2.9909509e+01   8.4891181e+01
   3.0109815e+01   1.0983153e+02
   3.0310173e+01   9.4830555e+01
   3.0510581e+01   8.9816724e+01
   3.0711040e+01   9.9771013e+01
   3.0911550e+01   1.4961840e+02
   3.1112111e+01   1.2465014e+02
   3.1312724e+01   9.4709835e+01
   3.1513388e+01   5.9801368e+01
   3.1714104e+01   9.9643267e+01
   3.1914872e+01   8.4674895e+01
   3.2115692e+01   1.0955089e+02
   3.2316564e+01   1.2943561e+02
   3.2517489e+01   1.4433289e+02
   3.2718466e+01   9.4538243e+01
   3.2919495e+01   1.3928306e+02
   3.3120577e+01   9.9461801e+01
   3.3321712e+01   1.0440743e+02
   3.3522901e+01   7.4557082e+01
   3.3724142e+01   8.9444866e+01
   3.3925436e+01   8.9421188e+01
   3.4126784e+01   1.0429704e+02
   3.4328186e+01   5.4617262e+01
   3.4529641e+01   8.4386011e+01
   3.4731150e+01   8.4363489e+01
   3.4932713e+01   9.4263391e+01
   3.5134330e+01   9.4238137e+01
   3.5336001e+01   5.4544279e+01
   3.5537726e+01   5.4529614e+01
   3.5739506e+01   4.9559026e+01
   3.5941340e+01   6.9363921e+01
   3.6143228e+01   3.9625818e+01
   3.6345172e+01   8.9133967e+01
   3.6547169e+01   9.4060361e+01
   3.6749222e+01   6.4339627e+01
   3.6951330e+01   5.9374290e+01
   3.7153493e+01   4.9465116e+01
   3.7355710e+01   8.9012960e+01
   3.7557983e+01   9.3932507e+01
   3.7760311e+01   6.9194535e+01
   3.7962695e+01   7.4116748e+01
   3.8165134e+01   7.9036246e+01
   3.8367628e+01   9.3829855e+01
   3.8570177e+01   7.8992973e+01
   3.8772783e+01   9.8714152e+01
   3.8975443e+01   8.8818370e+01
   3.9178160e+01   1.3812399e+02
   3.9380932e+01   1.1342784e+02
   3.9583760e+01   1.0846640e+02
   3.9786643e+01   8.8720850e+01
   3.9989582e+01   1.0840679e+02
   4.0192578e+01   6.4040948e+01
   4.0395629e+01   1.1327207e+02
   4.0598735e+01   8.3699812e+01
   4.0801898e+01   8.8598964e+01
   4.1005117e+01   1.3778272e+02
   4.1208391e+01   6.3952968e+01
   4.1411721e+01   8.3607824e+01
   4.1615107e+01   1.1800215e+02
   4.1818549e+01   7.8646504e+01
   4.2022047e+01   9.8281154e+01
   4.2225601e+01   1.0807962e+02
   4.2429210e+01   7.3670456e+01
   4.2632875e+01   7.8560301e+01
   4.2836596e+01   9.8173510e+01
   4.3040373e+01   8.3424676e+01
   4.3244205e+01   8.8307892e+01
   4.3448093e+01   5.3951217e+01
   4.3652037e+01   8.3356443e+01
   4.3856035e+01   4.9019864e+01
   4.4060090e+01   5.3907205e+01
   4.4264200e+01   3.9194608e+01
   4.4468365e+01   3.4285997e+01
   4.4672585e+01   4.4070082e+01
   4.4876860e+01   4.8953548e+01
   4.5081190e+01   3.4258258e+01
   4.5285575e+01   3.9141775e+01
   4.5490016e+01   2.9348461e+01
   4.5694510e+01   6.8461427e+01
   4.5899060e+01   3.4221580e+01
   4.6103663e+01   2.4437480e+01
   4.6308321e+01   3.4203390e+01
   4.6513034e+01   3.9079240e+01
   4.6717800e+01   4.3952541e+01
   4.6922620e+01   3.9058644e+01
   4.7127494e+01   2.9286298e+01
   4.7332422e+01   2.4398867e+01
   4.7537403e+01   5.8542020e+01
   4.7742437e+01   9.7544696e+01
   4.7947524e+01   5.8511675e+01
   4.8152664e+01   4.3872446e+01
   4.8357857e+01   5.3608112e+01
   4.8563102e+01   3.4105531e+01
   4.8768400e+01   2.4354891e+01
   4.8973750e+01   1.4609231e+01
   4.9179151e+01   6.8159206e+01
   4.9384604e+01   2.9203752e+01
   4.9590109e+01   4.3794680e+01
   4.9795664e+01   4.3783789e+01
   5.0001270e+01   3.4045633e+01
   5.0206927e+01   1.9449861e+01
   5.0412635e+01   9.7225505e+00
   5.0618392e+01   4.8600924e+01
   5.0824199e+01   1.9435668e+01
   5.1030056e+01   3.4004241e+01
   5.1235962e+01   3.3996117e+01
   5.1441917e+01   9.7108708e+00
   5.1647920e+01   2.9125743e+01
   5.1853972e+01   1.9412615e+01
   5.2060071e+01   2.9112152e+01
   5.2266218e+01   1.9403622e+01
   5.2472412e+01   9.6995884e+00
   5.2678654e+01   1.4546075e+01
   5.2884941e+01   4.8475984e+00
   5.3091275e+01   4.8465142e+00
   5.3297655e+01   1.9381758e+01
   5.3504080e+01   4.8443743e+00
   5.3710550e+01   9.6866377e+00
   5.3917064e+01   1.9369094e+01
   5.4123623e+01   9.6824764e+00
   5.4330226e+01   4.8402133e+00
   5.4536871e+01   0.0000000e+00
   5.4743560e+01   9.6763908e+00
   5.4950291e+01   9.6744055e+00
   5.5157064e+01   0.0000000e+00
   5.5363879e+01   4.8352511e+00
   5.5570734e+01   9.6685851e+00
   5.5777630e+01   4.8333457e+00
   5.5984566e+01   4.8324108e+00
   5.6191542e+01   4.8314881e+00
   5.6398556e+01   1.4491733e+01
   5.6605609e+01   4.8296799e+00
   5.6812700e+01   9.6575898e+00
   5.7019829e+01   0.0000000e+00
   5.7226994e+01   0.0000000e+00
   5.7434196e+01   9.6524372e+00
   5.7641433e+01   1.4476160e+01
   5.7848705e+01   4.8245688e+00
   5.8056012e+01   0.0000000e+00
   5.8263353e+01   4.8229752e+00
   5.8470727e+01   1.9288800e+01
   5.8678134e+01   0.0000000e+00
   5.8885573e+01   9.6413880e+00
   5.9093044e+01   0.0000000e+00
   5.9300545e+01   9.6384970e+00
   5.9508076e+01   4.8185490e+00
   5.9715637e+01   4.8178653e+00
   5.9923227e+01   0.0000000e+00
   6.0130844e+01   0.0000000e+00
   6.0338489e+01   0.0000000e+00
   6.0546161e+01   0.0000000e+00
   6.0753859e+01   4.8146917e+00
   6.0961582e+01   4.8141075e+00
   6.1169329e+01   0.0000000e+00
   6.1377100e+01   0.0000000e+00
   6.1584894e+01   0.0000000e+00
   6.1792710e+01   0.0000000e+00
   6.2000547e+01   0.0000000e+00
   6.2208405e+01   0.0000000e+00
   6.2416283e+01   4.8105180e+00
   6.2624180e+01   0.0000000e+00
   6.2832095e+01   0.0000000e+00
   6.3040027e+01   4.8092600e+00
   6.3247976e+01   0.0000000e+00


==> figs/densities_time/inc70_sub0/den_6.00.dat <==
  -4.1808704e+01   5.0569605e+00
  -4.1611207e+01   0.0000000e+00
  -4.1413881e+01   5.0677579e+00
  -4.1216654e+01   0.0000000e+00
  -4.1019457e+01   5.0710839e+00
  -4.0822231e+01   5.0703351e+00
  -4.0624922e+01   5.0681794e+00
  -4.0427479e+01   5.0647615e+00
  -4.0229859e+01   1.5180660e+01
  -4.0032023e+01   5.0546872e+00
  -3.9833936e+01   1.5144865e+01
  -3.9635568e+01   1.5123423e+01
  -3.9436894e+01   5.0333567e+00
  -3.9237890e+01   0.0000000e+00
  -3.9038540e+01   5.0162820e+00
  -3.8838826e+01   5.0071767e+00
  -3.8638738e+01   9.9956090e+00
  -3.8438267e+01   3.4917684e+01
  -3.8237405e+01   1.4935661e+01
  -3.8036150e+01   4.9688065e+00
  -3.7834498e+01   9.9181118e+00
  -3.7632452e+01   9.8987066e+00
  -3.7430012e+01   3.4578215e+01
  -3.7227184e+01   1.4790817e+01
  -3.7023972e+01   1.9683888e+01
  -3.6820384e+01   3.4383140e+01
  -3.6616428e+01   2.9418099e+01
  -3.6412113e+01   3.4260908e+01
  -3.6207451e+01   6.3519247e+01
  -3.6002452e+01   1.9512308e+01
  -3.5797129e+01   2.9222248e+01
  -3.5591495e+01   6.3219036e+01
  -3.5385563e+01   8.7407507e+01
  -3.5179347e+01   5.3342226e+01
  -3.4972862e+01   4.3586748e+01
  -3.4766123e+01   7.2555214e+01
  -3.4559145e+01   3.8651391e+01
  -3.4351943e+01   7.2393048e+01
  -3.4144532e+01   7.2320299e+01
  -3.3936928e+01   9.1520604e+01
  -3.3729148e+01   8.1816985e+01
  -3.3521205e+01   7.6944333e+01
  -3.3313116e+01   5.2862058e+01
  -3.3104897e+01   1.1046032e+02
  -3.2896562e+01   1.3919880e+02
  -3.2688126e+01   1.1994112e+02
  -3.2479605e+01   9.5913494e+01
  -3.2271013e+01   1.5340936e+02
  -3.2062364e+01   1.1981853e+02
  -3.1853672e+01   1.4375289e+02
  -3.1644952e+01   1.3415082e+02
  -3.1436216e+01   1.4372240e+02
  -3.1227478e+01   1.1976730e+02
  -3.1018750e+01   1.1977320e+02
  -3.0810045e+01   1.5332630e+02
  -3.0601374e+01   1.1980598e+02
  -3.0392750e+01   1.1503910e+02
  -3.0184182e+01   1.4383822e+02
  -2.9975682e+01   1.6306962e+02
  -2.9767260e+01   1.3434286e+02
  -2.9558926e+01   1.3919944e+02
  -2.9350689e+01   1.8728657e+02
  -2.9142558e+01   1.2492134e+02
  -2.8934542e+01   9.1338938e+01
  -2.8726648e+01   1.2506383e+02
  -2.8518884e+01   1.4439485e+02
  -2.8311258e+01   1.3967403e+02
  -2.8103776e+01   1.3977103e+02
  -2.7896444e+01   1.4951880e+02
  -2.7689268e+01   1.3032428e+02
  -2.7482254e+01   1.6424028e+02
  -2.7275407e+01   1.4986922e+02
  -2.7068732e+01   1.7902451e+02
  -2.6862232e+01   2.0338984e+02
  -2.6655911e+01   1.3086433e+02
  -2.6449774e+01   1.0672480e+02
  -2.6243822e+01   1.5537622e+02
  -2.6038059e+01   1.7981844e+02
  -2.5832487e+01   1.4106968e+02
  -2.5627107e+01   1.7528547e+02
  -2.5421923e+01   1.7545166e+02
  -2.5216934e+01   1.5122769e+02
  -2.5012142e+01   2.0508600e+02
  -2.4807547e+01   1.9062075e+02
  -2.4603150e+01   1.5166566e+02
  -2.4398951e+01   2.0568156e+02
  -2.4194949e+01   1.9607691e+02
  -2.3991145e+01   2.1098649e+02
  -2.3787536e+01   1.7189875e+02
  -2.3584123e+01   2.0647653e+02
  -2.3380905e+01   1.4270324e+02
  -2.3177878e+01   1.1328576e+02
  -2.2975043e+01   1.9227396e+02
  -2.2772396e+01   1.7271442e+02
  -2.2569936e+01   1.8769154e+02
  -2.2367661e+01   1.3348144e+02
  -2.2165568e+01   9.4016008e+01
  -2.1963654e+01   1.1886260e+02
  -2.1761917e+01   8.9225023e+01
  -2.1560353e+01   1.4883656e+02
  -2.1358961e+01   1.7875527e+02
  -2.1157735e+01   1.5405631e+02
  -2.0956675e+01   1.2434047e+02
  -2.0755775e+01   1.2941765e+02
  -2.0555032e+01   1.8929720e+02
  -2.0354443e+01   1.5454513e+02
  -2.0154005e+01   1.0477035e+02
  -1.9953713e+01   1.2481788e+02
  -1.9753564e+01   1.0991813e+02
  -1.9553554e+01   1.2999356e+02
  -1.9353680e+01   1.3008152e+02
  -1.9153936e+01   1.6020565e+02
  -1.8954321e+01   1.8535613e+02
  -1.8754829e+01   1.6040737e+02
  -1.8555456e+01   1.6050373e+02
  -1.8356200e+01   1.7565304e+02
  -1.8157055e+01   2.3098813e+02
  -1.7958019e+01   2.3613784e+02
  -1.7759087e+01   2.0610058e+02
  -1.7560256e+01   2.2129289e+02
  -1.7361521e+01   2.2140056e+02
  -1.7162879e+01   2.1646998e+02
  -1.6964326e+01   2.2664017e+02
  -1.6765859e+01   2.7712411e+02
  -1.6567474e+01   2.9236074e+02
  -1.6369168e+01   3.6811681e+02
  -1.6170936e+01   3.2789915e+02
  -1.5972776e+01   3.0278537e+02
  -1.5774684e+01   3.1803401e+02
  -1.5576657e+01   3.3833742e+02
  -1.5378691e+01   3.0308308e+02
  -1.5180784e+01   2.8801402e+02
  -1.4982932e+01   3.4874622e+02
  -1.4785133e+01   3.4883868e+02
  -1.4587384e+01   3.4892605e+02
  -1.4389681e+01   3.5406657e+02
  -1.4192022e+01   4.1991518e+02
  -1.3994404e+01   3.1879742e+02
  -1.3796825e+01   4.2514657e+02
  -1.3599282e+01   4.4547339e+02
  -1.3401774e+01   4.2023444e+02
  -1.3204296e+01   3.5447121e+02
  -1.3006848e+01   3.7478237e+02
  -1.2809428e+01   4.4068322e+02
  -1.2612032e+01   4.1540952e+02
  -1.2414660e+01   4.4585772e+02
  -1.2217309e+01   5.0164411e+02
  -1.2019977e+01   4.9155852e+02
  -1.1822663e+01   5.0680713e+02
  -1.1625366e+01   4.4602690e+02
  -1.1428083e+01   4.1057800e+02
  -1.1230813e+01   4.7650512e+02
  -1.1033556e+01   4.2583862e+02
  -1.0836308e+01   4.4107067e+02
  -1.0639070e+01   4.1574138e+02
  -1.0441840e+01   3.7012653e+02
  -1.0244618e+01   4.0056225e+02
  -1.0047401e+01   4.1578627e+02
  -9.8501894e+00   5.0706962e+02
  -9.6529821e+00   4.2087688e+02
  -9.4557782e+00   5.0708946e+02
  -9.2585771e+00   3.9553523e+02
  -9.0613780e+00   3.9046829e+02
  -8.8641803e+00   4.1582636e+02
  -8.6669834e+00   5.2232072e+02
  -8.4697869e+00   4.8175294e+02
  -8.2725903e+00   6.1360074e+02
  -8.0753931e+00   6.1867015e+02
  -7.8781950e+00   5.0710438e+02
  -7.6809958e+00   4.8174621e+02
  -7.4837950e+00   6.1358792e+02
  -7.2865926e+00   6.1865351e+02
  -7.0893882e+00   5.8822223e+02
  -6.8921817e+00   3.9552459e+02
  -6.6949731e+00   4.9693562e+02
  -6.4977622e+00   6.1355626e+02
  -6.3005489e+00   5.1720656e+02
  -6.1033332e+00   5.5776505e+02
  -5.9061152e+00   6.8959206e+02
  -5.7088948e+00   6.1859719e+02
  -5.5116720e+00   5.9323781e+02
  -5.3144469e+00   5.2731639e+02
  -5.1172197e+00   4.2590462e+02
  -4.9199903e+00   2.9407384e+02
  -4.7227589e+00   2.4843916e+02
  -4.5255256e+00   2.0787566e+02
  -4.3282906e+00   4.2081768e+02
  -4.1310539e+00   3.7518373e+02
  -3.9338157e+00   4.1574100e+02
  -3.7365762e+00   7.2500682e+02
  -3.5393355e+00   1.1610179e+03
  -3.3420937e+00   9.0751585e+02
  -3.1448511e+00   7.8076441e+02
  -2.9476078e+00   4.5628927e+02
  -2.7503640e+00   3.1940162e+02
  -2.5531198e+00   2.5349286e+02
  -2.3558754e+00   1.8251466e+02
  -2.1586309e+00   2.2814325e+02
  -1.9613865e+00   1.7744483e+02
  -1.7641423e+00   2.1293406e+02
  -1.5668985e+00   2.0279473e+02
  -1.3696552e+00   2.6870373e+02
  -1.1724126e+00   2.8391430e+02
  -9.7517078e-01   3.4982434e+02
  -7.7792982e-01   3.0419645e+02
  -5.8068985e-01   3.9038740e+02
  -3.8345097e-01   3.5489960e+02
  -1.8621327e-01   1.5717076e+02
   1.1023170e-02   6.0840685e+01
   2.0825827e-01   4.0560731e+01
   4.0549198e-01   1.4196357e+02
   6.0272423e-01   4.6645516e+02
   7.9995497e-01   4.2082688e+02
   9.9718419e-01   3.4477651e+02
   1.1944118e+00   2.3323302e+02
   1.3916379e+00   2.5351619e+02
   1.5888624e+00   1.8253314e+02
   1.7860852e+00   1.1661934e+02
   1.9833065e+00   2.0788833e+02
   2.1805262e+00   1.6225561e+02
   2.3777443e+00   1.5211584e+02
   2.5749609e+00   2.6366951e+02
   2.7721760e+00   2.4338909e+02
   2.9693896e+00   3.1437992e+02
   3.1666018e+00   3.9551307e+02
   3.3638126e+00   6.4905162e+02
   3.5610221e+00   8.0117846e+02
   3.7582303e+00   1.0040149e+03
   3.9554374e+00   8.6203824e+02
   4.1526433e+00   5.2229677e+02
   4.3498481e+00   3.8538612e+02
   4.5470519e+00   2.8397017e+02
   4.7442548e+00   2.6875876e+02
   4.9414568e+00   2.4340523e+02
   5.1386580e+00   3.4989643e+02
   5.3358585e+00   3.6511067e+02
   5.5330583e+00   3.9046687e+02
   5.7302575e+00   4.5639122e+02
   5.9274562e+00   5.2231578e+02
   6.1246545e+00   5.6795634e+02
   6.3218523e+00   6.8459161e+02
   6.5190499e+00   6.2374009e+02
   6.7162471e+00   4.9189329e+02
   6.9134441e+00   5.8824421e+02
   7.1106410e+00   5.7303152e+02
   7.3078376e+00   6.2374271e+02
   7.5050342e+00   5.1217923e+02
   7.7022308e+00   5.6796130e+02
   7.8994273e+00   5.2232163e+02
   8.0966238e+00   4.5639755e+02
   8.2938203e+00   4.9696617e+02
   8.4910169e+00   4.6146850e+02
   8.6882135e+00   5.8317434e+02
   8.8854101e+00   5.8317417e+02
   9.0826069e+00   4.7668134e+02
   9.2798036e+00   5.0203658e+02
   9.4770005e+00   4.0061493e+02
   9.6741974e+00   4.2089912e+02
   9.8713943e+00   4.4118332e+02
   1.0068591e+01   4.6146753e+02
   1.0265788e+01   4.0061464e+02
   1.0462985e+01   4.5639642e+02
   1.0660182e+01   5.1724930e+02
   1.0857379e+01   3.9047257e+02
   1.1054576e+01   4.6146768e+02
   1.1251773e+01   4.2089921e+02
   1.1448970e+01   4.6146795e+02
   1.1646166e+01   4.4118380e+02
   1.1843363e+01   4.3104180e+02
   1.2040560e+01   5.3753465e+02
   1.2237756e+01   4.9696613e+02
   1.2434953e+01   4.8682404e+02
   1.2632149e+01   4.4118429e+02
   1.2829346e+01   5.4260586e+02
   1.3026542e+01   4.7668156e+02
   1.3223739e+01   5.0710762e+02
   1.3420936e+01   5.6795984e+02
   1.3618134e+01   4.3104020e+02
   1.3815332e+01   4.8682074e+02
   1.4012530e+01   4.7160616e+02
   1.4209729e+01   4.0568116e+02
   1.4406929e+01   4.1075022e+02
   1.4604131e+01   4.2088975e+02
   1.4801333e+01   4.9187976e+02
   1.4998538e+01   4.4623771e+02
   1.5195744e+01   4.2087915e+02
   1.5392952e+01   4.0566200e+02
   1.5590163e+01   3.6002023e+02
   1.5787378e+01   4.6142731e+02
   1.5984595e+01   4.3606652e+02
   1.6181817e+01   4.1070563e+02
   1.6379043e+01   3.7013377e+02
   1.6576274e+01   4.0054556e+02
   1.6773510e+01   4.7151491e+02
   1.6970753e+01   3.4475265e+02
   1.7168003e+01   3.5487991e+02
   1.7365261e+01   3.3458798e+02
   1.7562527e+01   3.5485073e+02
   1.7759802e+01   3.6497198e+02
   1.7957088e+01   3.1933384e+02
   1.8154385e+01   3.4465813e+02
   1.8351694e+01   2.7368207e+02
   1.8549017e+01   3.4968116e+02
   1.8746354e+01   2.6857591e+02
   1.8943707e+01   3.0909101e+02
   1.9141076e+01   3.3946414e+02
   1.9338465e+01   2.8877099e+02
   1.9535873e+01   3.2420162e+02
   1.9733302e+01   2.6338547e+02
   1.9930754e+01   2.4816150e+02
   2.0128231e+01   2.8864199e+02
   2.0325733e+01   2.6835096e+02
   2.0523264e+01   2.9362569e+02
   2.0720824e+01   2.5308759e+02
   2.0918415e+01   2.4798622e+02
   2.1116040e+01   2.7830467e+02
   2.1313701e+01   2.9343213e+02
   2.1511399e+01   2.0232844e+02
   2.1709138e+01   2.3768804e+02
   2.1906918e+01   2.9325477e+02
   2.2104742e+01   2.1230927e+02
   2.2302614e+01   2.7795836e+02
   2.2500534e+01   2.2736396e+02
   2.2698507e+01   2.6771431e+02
   2.2896533e+01   1.8684370e+02
   2.3094616e+01   2.0698358e+02
   2.3292759e+01   1.8168706e+02
   2.3490964e+01   2.1190162e+02
   2.3689235e+01   2.3705018e+02
   2.3887573e+01   2.6722038e+02
   2.4085982e+01   2.2176418e+02
   2.4284465e+01   1.6122314e+02
   2.4483024e+01   2.4677759e+02
   2.4681663e+01   2.7688414e+02
   2.4880385e+01   2.0631862e+02
   2.5079192e+01   2.0622960e+02
   2.5278089e+01   1.7597101e+02
   2.5477077e+01   1.7588968e+02
   2.5676160e+01   1.8585172e+02
   2.5875342e+01   2.2592444e+02
   2.6074625e+01   2.5089953e+02
   2.6274012e+01   2.4073738e+02
   2.6473507e+01   1.6040507e+02
   2.6673113e+01   1.7534580e+02
   2.6872832e+01   2.0528814e+02
   2.7072668e+01   2.3519282e+02
   2.7272624e+01   2.4505419e+02
   2.7472703e+01   2.3990587e+02
   2.7672907e+01   2.2477065e+02
   2.7873239e+01   2.3960164e+02
   2.8073703e+01   1.8956047e+02
   2.8274301e+01   1.9441902e+02
   2.8475035e+01   1.8930506e+02
   2.8675908e+01   1.9913054e+02
   2.8876923e+01   2.4376322e+02
   2.9078081e+01   2.2867536e+02
   2.9279386e+01   1.6889835e+02
   2.9480838e+01   2.4819740e+02
   2.9682441e+01   2.7281404e+02
   2.9884195e+01   2.0817403e+02
   3.0086103e+01   2.4268523e+02
   3.0288165e+01   1.9795860e+02
   3.0490384e+01   2.9670870e+02
   3.0692759e+01   2.4706520e+02
   3.0895293e+01   2.3699747e+02
   3.1097986e+01   1.8747603e+02
   3.1300838e+01   2.0704768e+02
   3.1503849e+01   2.3644002e+02
   3.1707020e+01   1.3289309e+02
   3.1910350e+01   2.2623308e+02
   3.2113839e+01   2.3097080e+02
   3.2317486e+01   2.0623924e+02
   3.2521290e+01   2.1098699e+02
   3.2725250e+01   2.1572880e+02
   3.2929364e+01   2.0576741e+02
   3.3133630e+01   1.7624058e+02
   3.3338046e+01   2.4459886e+02
   3.3542610e+01   2.1998015e+02
   3.3747319e+01   1.6608969e+02
   3.3952169e+01   1.7573811e+02
   3.4157157e+01   1.3659311e+02
   3.4362280e+01   1.6087935e+02
   3.4567533e+01   1.6077739e+02
   3.4772911e+01   1.3633378e+02
   3.4978410e+01   1.7031718e+02
   3.5184024e+01   2.3831024e+02
   3.5389748e+01   2.1873958e+02
   3.5595576e+01   1.9919560e+02
   3.5801502e+01   2.0395754e+02
   3.6007517e+01   1.6018186e+02
   3.6213617e+01   1.8437711e+02
   3.6419792e+01   1.8430915e+02
   3.6626035e+01   1.6970236e+02
   3.6832339e+01   1.6480589e+02
   3.7038693e+01   1.0661262e+02
   3.7245090e+01   1.5988618e+02
   3.7451520e+01   2.0345905e+02
   3.7657973e+01   1.8406130e+02
   3.7864439e+01   2.0342318e+02
   3.8070908e+01   1.5983033e+02
   3.8277369e+01   1.2593174e+02
   3.8483811e+01   1.3563121e+02
   3.8690223e+01   1.2111702e+02
   3.8896593e+01   1.1145022e+02
   3.9102910e+01   1.6479534e+02
   3.9309161e+01   1.5999938e+02
   3.9515333e+01   1.4065873e+02
   3.9721416e+01   6.7934043e+01
   3.9927395e+01   1.4079101e+02
   4.0133258e+01   9.7151946e+01
   4.0338992e+01   9.2352160e+01
   4.0544584e+01   7.2959895e+01
   4.0750022e+01   1.1682380e+02
   4.0955292e+01   9.7432731e+01
   4.1160381e+01   7.3138921e+01
   4.1365277e+01   1.0737170e+02
   4.1569966e+01   9.7708901e+01
   4.1774438e+01   8.8031964e+01
   4.1978678e+01   6.8546597e+01
   4.2182676e+01   5.8824011e+01
   4.2386421e+01   4.9081027e+01
   4.2589902e+01   5.8973769e+01
   4.2793107e+01   3.4447859e+01
   4.2996029e+01   4.4352129e+01
   4.3198657e+01   7.4027081e+01
   4.3400985e+01   2.9654859e+01
   4.3603005e+01   4.9500054e+01
   4.3804711e+01   5.4534702e+01
   4.4006100e+01   2.4827661e+01
   4.4207167e+01   5.4708162e+01
   4.4407910e+01   4.9814756e+01
   4.4608331e+01   3.9916089e+01
   4.4808429e+01   1.4992595e+01
   4.5008210e+01   4.0043903e+01
   4.5207679e+01   3.0079959e+01
   4.5406843e+01   4.0167907e+01
   4.5605713e+01   4.5255682e+01
   4.5804302e+01   1.0071038e+01
   4.6002626e+01   2.5211210e+01
   4.6200705e+01   1.0096993e+01
   4.6398561e+01   1.0108389e+01
   4.6596219e+01   2.0236969e+01
   4.6793709e+01   5.0635388e+00
   4.6991065e+01   1.0133956e+01
   4.7188325e+01   1.5208341e+01
   4.7385532e+01   1.5212484e+01
   4.7582732e+01   2.0283989e+01
   4.7779977e+01   1.5209478e+01
   4.7977326e+01   1.5201545e+01
   4.8174840e+01   1.5188787e+01
   4.8372588e+01   1.5170786e+01
   4.8570646e+01   1.5147127e+01
   4.8769092e+01   1.0078260e+01
   4.8968016e+01   1.0054108e+01
   4.9167510e+01   2.0050723e+01
   4.9367675e+01   0.0000000e+00
   4.9568618e+01   4.9765327e+00
   4.9770454e+01   4.9545231e+00
   4.9973304e+01   9.8595013e+00
   5.0177297e+01   9.8042535e+00
   5.0382569e+01   0.0000000e+00
   5.0589264e+01   4.8380488e+00
   5.0797532e+01   0.0000000e+00
   5.1007532e+01   0.0000000e+00
   5.1219428e+01   0.0000000e+00
   5.1433392e+01   4.6736770e+00
   5.1649604e+01   0.0000000e+00
   5.1868249e+01   0.0000000e+00
   5.2089519e+01   0.0000000e+00


==> figs/densities_time/inc70_sub0/den_6.20.dat <==
  -4.2921770e+01   0.0000000e+00
  -4.2530195e+01   0.0000000e+00
  -4.2143788e+01   0.0000000e+00
  -4.1762479e+01   0.0000000e+00
  -4.1386198e+01   0.0000000e+00
  -4.1014880e+01   0.0000000e+00
  -4.0648455e+01   0.0000000e+00
  -4.0286858e+01   5.5310144e+00
  -3.9930021e+01   0.0000000e+00
  -3.9577881e+01   2.8397731e+00
  -3.9230370e+01   2.8776109e+00
  -3.8887425e+01   0.0000000e+00
  -3.8548982e+01   5.9094145e+00
  -3.8214978e+01   5.9879387e+00
  -3.7885348e+01   0.0000000e+00
  -3.7560032e+01   3.0739289e+00
  -3.7238966e+01   0.0000000e+00
  -3.6922090e+01   3.1558086e+00
  -3.6609343e+01   3.1974698e+00
  -3.6300664e+01   3.2396122e+00
  -3.5995993e+01   6.5644704e+00
  -3.5695272e+01   1.3301353e+01
  -3.5398441e+01   1.6844600e+01
  -3.5105442e+01   6.8259585e+00
  -3.4816217e+01   1.0372542e+01
  -3.4530708e+01   7.0050433e+00
  -3.4248859e+01   1.7739999e+01
  -3.3970613e+01   2.1563670e+01
  -3.3695915e+01   1.0921060e+01
  -3.3424708e+01   7.3744419e+00
  -3.3156937e+01   7.4690856e+00
  -3.2892549e+01   1.5129254e+01
  -3.2631488e+01   1.5322110e+01
  -3.2373702e+01   3.8791779e+00
  -3.2119136e+01   7.8565160e+00
  -3.1867738e+01   1.1933280e+01
  -3.1619456e+01   8.0553510e+00
  -3.1374238e+01   8.1559915e+00
  -3.1132031e+01   1.6514844e+01
  -3.0892786e+01   1.2539433e+01
  -3.0656451e+01   1.2693855e+01
  -3.0422977e+01   2.9981847e+01
  -3.0192312e+01   3.0347147e+01
  -2.9964409e+01   2.1939146e+01
  -2.9739218e+01   1.3322023e+01
  -2.9516691e+01   1.3481483e+01
  -2.9296779e+01   4.5472740e+00
  -2.9079435e+01   1.8403989e+01
  -2.8864611e+01   1.3964941e+01
  -2.8652261e+01   1.4127617e+01
  -2.8442338e+01   2.3818276e+01
  -2.8234796e+01   3.3728169e+01
  -2.8029590e+01   1.4619449e+01
  -2.7826675e+01   1.9712616e+01
  -2.7626004e+01   3.9866415e+01
  -2.7427535e+01   4.5347140e+01
  -2.7231224e+01   7.6409088e+01
  -2.7037026e+01   4.6344445e+01
  -2.6844898e+01   1.0409756e+01
  -2.6654799e+01   5.2604002e+01
  -2.6466685e+01   4.2527394e+01
  -2.6280514e+01   4.2971396e+01
  -2.6096246e+01   3.2561249e+01
  -2.5913839e+01   2.7411242e+01
  -2.5733253e+01   3.8762627e+01
  -2.5554447e+01   5.5926566e+01
  -2.5377382e+01   4.5181087e+01
  -2.5202018e+01   5.1321851e+01
  -2.5028316e+01   5.7570041e+01
  -2.4856239e+01   3.4868016e+01
  -2.4685747e+01   4.6923159e+01
  -2.4516804e+01   9.4706429e+01
  -2.4349372e+01   8.9588672e+01
  -2.4183415e+01   1.2051290e+02
  -2.4018896e+01   6.0783238e+01
  -2.3855779e+01   1.3487289e+02
  -2.3694030e+01   1.3601287e+02
  -2.3533613e+01   1.3714245e+02
  -2.3374494e+01   8.1699697e+01
  -2.3216638e+01   1.5203781e+02
  -2.3060013e+01   1.3407810e+02
  -2.2904585e+01   1.2224322e+02
  -2.2750322e+01   1.2964861e+02
  -2.2597192e+01   1.3713791e+02
  -2.2445162e+01   1.2497570e+02
  -2.2294202e+01   1.2586136e+02
  -2.2144282e+01   1.2673372e+02
  -2.1995370e+01   1.2087699e+02
  -2.1847437e+01   1.2167709e+02
  -2.1700455e+01   1.2246349e+02
  -2.1554393e+01   1.8485377e+02
  -2.1409225e+01   1.4465949e+02
  -2.1264921e+01   1.2473720e+02
  -2.1121456e+01   1.2546563e+02
  -2.0978801e+01   9.8139138e+01
  -2.0836931e+01   1.1982804e+02
  -2.0695820e+01   1.1338578e+02
  -2.0555442e+01   1.4247273e+02
  -2.0415773e+01   2.1479325e+02
  -2.0276788e+01   2.0865554e+02
  -2.0138463e+01   1.3012850e+02
  -2.0000775e+01   1.5978154e+02
  -1.9863701e+01   1.6779241e+02
  -1.9727218e+01   1.3188479e+02
  -1.9591305e+01   2.5015935e+02
  -1.9455940e+01   1.5513554e+02
  -1.9321101e+01   1.5574165e+02
  -1.9186768e+01   1.7866121e+02
  -1.9052922e+01   1.4942507e+02
  -1.8919542e+01   1.6494239e+02
  -1.8786610e+01   1.7301995e+02
  -1.8654105e+01   1.4339174e+02
  -1.8522011e+01   1.4383703e+02
  -1.8390310e+01   1.1389384e+02
  -1.8258983e+01   1.2944821e+02
  -1.8128015e+01   1.6034367e+02
  -1.7997387e+01   1.7607349e+02
  -1.7867085e+01   1.3814065e+02
  -1.7737093e+01   1.3077690e+02
  -1.7607395e+01   1.6191451e+02
  -1.7477976e+01   1.0044921e+02
  -1.7348823e+01   1.2388342e+02
  -1.7219920e+01   1.2412454e+02
  -1.7091254e+01   1.0103711e+02
  -1.6962812e+01   1.3235576e+02
  -1.6834582e+01   1.5596885e+02
  -1.6706549e+01   1.0153688e+02
  -1.6578703e+01   1.6426005e+02
  -1.6451032e+01   1.2532149e+02
  -1.6323523e+01   1.2548165e+02
  -1.6196166e+01   1.4133514e+02
  -1.6068950e+01   1.3363119e+02
  -1.5941865e+01   1.7311219e+02
  -1.5814900e+01   8.6638227e+01
  -1.5688046e+01   1.2612919e+02
  -1.5561293e+01   1.5778734e+02
  -1.5434633e+01   7.1055883e+01
  -1.5308055e+01   1.7380623e+02
  -1.5181552e+01   1.4228889e+02
  -1.5055115e+01   1.5818161e+02
  -1.4928736e+01   1.4242904e+02
  -1.4802408e+01   1.2665420e+02
  -1.4676122e+01   8.7104426e+01
  -1.4549873e+01   7.9208306e+01
  -1.4423653e+01   1.2676227e+02
  -1.4297454e+01   1.0301243e+02
  -1.4171272e+01   1.4265035e+02
  -1.4045098e+01   1.1095862e+02
  -1.3918929e+01   1.1096170e+02
  -1.3792757e+01   1.5851389e+02
  -1.3666577e+01   1.1887807e+02
  -1.3540384e+01   1.6641201e+02
  -1.3414173e+01   7.9232376e+01
  -1.3287939e+01   1.5051394e+02
  -1.3161677e+01   1.6632084e+02
  -1.3035383e+01   8.7098131e+01
  -1.2909052e+01   1.0290428e+02
  -1.2782680e+01   1.2661054e+02
  -1.2656264e+01   1.5820714e+02
  -1.2529798e+01   1.7396107e+02
  -1.2403281e+01   1.4227312e+02
  -1.2276708e+01   1.7381300e+02
  -1.2150077e+01   1.2635068e+02
  -1.2023383e+01   1.4207496e+02
  -1.1896624e+01   2.2878122e+02
  -1.1769798e+01   1.7346540e+02
  -1.1642901e+01   1.5760824e+02
  -1.1515931e+01   2.1264878e+02
  -1.1388886e+01   2.0465135e+02
  -1.1261763e+01   2.2025910e+02
  -1.1134560e+01   1.1792191e+02
  -1.1007275e+01   2.3569223e+02
  -1.0879907e+01   2.1198360e+02
  -1.0752453e+01   3.0599320e+02
  -1.0624912e+01   2.5874047e+02
  -1.0497283e+01   2.8990144e+02
  -1.0369563e+01   2.1923015e+02
  -1.0241752e+01   3.6773034e+02
  -1.0113848e+01   3.2055379e+02
  -9.9858509e+00   3.5156975e+02
  -9.8577588e+00   2.7324094e+02
  -9.7295711e+00   4.8366571e+02
  -9.6012869e+00   3.6637416e+02
  -9.4729056e+00   4.2841120e+02
  -9.3444265e+00   4.1251834e+02
  -9.2158490e+00   2.8776421e+02
  -9.0871727e+00   4.2742912e+02
  -8.9583972e+00   3.4944535e+02
  -8.8295222e+00   4.3452961e+02
  -8.7005475e+00   4.3419368e+02
  -8.5714729e+00   3.9512049e+02
  -8.4422985e+00   5.4190276e+02
  -8.3130241e+00   4.3318717e+02
  -8.1836499e+00   4.5604148e+02
  -8.0541760e+00   5.9471458e+02
  -7.9246027e+00   4.9392882e+02
  -7.7949302e+00   5.5524497e+02
  -7.6651589e+00   6.3188080e+02
  -7.5352892e+00   5.2360170e+02
  -7.4053215e+00   6.6170323e+02
  -7.2752565e+00   6.6889628e+02
  -7.1450947e+00   7.6827464e+02
  -7.0148368e+00   5.9113494e+02
  -6.8844835e+00   6.2905960e+02
  -6.7540356e+00   6.8226452e+02
  -6.6234939e+00   5.7452888e+02
  -6.4928592e+00   6.5832453e+02
  -6.3621326e+00   6.5786131e+02
  -6.2313149e+00   6.2682678e+02
  -6.1004073e+00   8.3264838e+02
  -5.9694108e+00   8.6261866e+02
  -5.8383266e+00   8.0101183e+02
  -5.7071559e+00   8.9959075e+02
  -5.5758998e+00   8.3043774e+02
  -5.4445597e+00   8.6036164e+02
  -5.3131368e+00   8.0655692e+02
  -5.1816327e+00   8.6689251e+02
  -5.0500485e+00   9.0436434e+02
  -4.9183859e+00   9.1142039e+02
  -4.7866463e+00   9.1847844e+02
  -4.6548312e+00   8.3450242e+02
  -4.5229422e+00   8.1887067e+02
  -4.3909810e+00   9.6240393e+02
  -4.2589492e+00   1.0452025e+03
  -4.1268484e+00   9.9166734e+02
  -3.9946805e+00   1.1424859e+03
  -3.8624471e+00   9.1504901e+02
  -3.7301502e+00   9.2972651e+02
  -3.5977914e+00   6.1952838e+02
  -3.4653728e+00   5.2107464e+02
  -3.3328961e+00   3.6987652e+02
  -3.2003634e+00   3.0181231e+02
  -3.0677767e+00   4.2236489e+02
  -2.9351378e+00   4.5235613e+02
  -2.8024489e+00   5.6523193e+02
  -2.6697120e+00   8.8897683e+02
  -2.5369293e+00   9.2632518e+02
  -2.4041028e+00   1.0163635e+03
  -2.2712347e+00   9.6336148e+02
  -2.1383272e+00   7.0725878e+02
  -2.0053825e+00   8.1988971e+02
  -1.8724028e+00   5.3391616e+02
  -1.7393904e+00   4.2853151e+02
  -1.6063476e+00   5.2614641e+02
  -1.4732767e+00   6.4627188e+02
  -1.3401800e+00   7.0625336e+02
  -1.2070598e+00   6.4603297e+02
  -1.0739186e+00   5.3326848e+02
  -9.4075879e-01   6.9089897e+02
  -8.0758271e-01   5.5565534e+02
  -6.7439282e-01   4.8051699e+02
  -5.4119160e-01   4.6546118e+02
  -4.0798150e-01   5.8554119e+02
  -2.7476502e-01   7.4315128e+02
  -1.4154465e-01   6.9058511e+02
  -8.3229245e-03   5.1042725e+02
   1.2489763e-01   3.3778570e+02
   2.5811448e-01   4.5790005e+02
   3.9132505e-01   6.3808748e+02
   5.2452679e-01   7.9578540e+02
   6.5771712e-01   5.6310394e+02
   7.9089346e-01   5.3312775e+02
   9.2405321e-01   6.0829191e+02
   1.0571938e+00   5.4829268e+02
   1.1903126e+00   6.6857579e+02
   1.3234070e+00   3.9070012e+02
   1.4564744e+00   5.4859411e+02
   1.5895122e+00   4.5851625e+02
   1.7225178e+00   5.6388598e+02
   1.8554886e+00   4.7378821e+02
   1.9884220e+00   4.2126358e+02
   2.1213154e+00   5.7188695e+02
   2.2541662e+00   7.1508786e+02
   2.3869719e+00   8.2827809e+02
   2.5197298e+00   8.2104343e+02
   2.6524374e+00   1.0398802e+03
   2.7850921e+00   1.0026026e+03
   2.9176915e+00   7.9185891e+02
   3.0502330e+00   6.7903265e+02
   3.1827141e+00   4.5289476e+02
   3.3151324e+00   2.8696950e+02
   3.4474853e+00   2.9466666e+02
   3.5797705e+00   3.7797121e+02
   3.7119856e+00   6.1263818e+02
   3.8441281e+00   7.2648811e+02
   3.9761958e+00   9.0105294e+02
   4.1081864e+00   9.1673226e+02
   4.2400975e+00   1.0840632e+03
   4.3719270e+00   9.9370806e+02
   4.5036726e+00   1.0322925e+03
   4.6353322e+00   1.1165156e+03
   4.7669037e+00   9.4245346e+02
   4.8983850e+00   1.0571845e+03
   5.0297741e+00   8.2198580e+02
   5.1610691e+00   9.5205455e+02
   5.2922681e+00   9.5275140e+02
   5.4233692e+00   8.3141944e+02
   5.5543706e+00   7.8625084e+02
   5.6852707e+00   9.4728735e+02
   5.8160678e+00   8.8686989e+02
   5.9467603e+00   8.5697334e+02
   6.0773468e+00   7.8109182e+02
   6.2078257e+00   8.7370418e+02
   6.3381958e+00   6.9034228e+02
   6.4684558e+00   8.1375696e+02
   6.5986046e+00   7.2993393e+02
   6.7286410e+00   7.0749402e+02
   6.8585642e+00   5.0799272e+02
   6.9883731e+00   5.3155049e+02
   7.1180670e+00   6.3996813e+02
   7.2476454e+00   6.0966992e+02
   7.3771075e+00   7.0290837e+02
   7.5064529e+00   5.3345515e+02
   7.6356814e+00   5.7262920e+02
   7.7647927e+00   6.4285625e+02
   7.8937867e+00   6.3568835e+02
   8.0226635e+00   5.8195106e+02
   8.1514233e+00   4.9704957e+02
   8.2800664e+00   5.5191457e+02
   8.4085933e+00   4.5126748e+02
   8.5370046e+00   3.9716138e+02
   8.6653010e+00   4.4428352e+02
   8.7934836e+00   3.1205492e+02
   8.9215534e+00   5.0753584e+02
   9.0495116e+00   3.5167722e+02
   9.1773598e+00   4.7712851e+02
   9.3050995e+00   3.3662210e+02
   9.4327325e+00   3.3690345e+02
   9.5602608e+00   4.6264236e+02
   9.6876866e+00   3.6884210e+02
   9.8150122e+00   4.2410933e+02
   9.9422403e+00   2.9081627e+02
   1.0069374e+01   3.9328794e+02
   1.0196415e+01   3.1485766e+02
   1.0323368e+01   3.7021585e+02
   1.0450236e+01   2.9164209e+02
   1.0577022e+01   3.2337862e+02
   1.0703731e+01   2.5254759e+02
   1.0830366e+01   2.5269405e+02
   1.0956933e+01   2.2912894e+02
   1.1083435e+01   1.9762556e+02
   1.1209877e+01   1.8980991e+02
   1.1336265e+01   1.6615519e+02
   1.1462604e+01   2.2162624e+02
   1.1588899e+01   2.3753823e+02
   1.1715157e+01   2.2176809e+02
   1.1841384e+01   1.7428946e+02
   1.1967586e+01   2.3771404e+02
   1.2093770e+01   1.5849859e+02
   1.2219943e+01   1.3473545e+02
   1.2346113e+01   1.5851675e+02
   1.2472287e+01   1.5851160e+02
   1.2598472e+01   1.3472199e+02
   1.2724678e+01   1.1092967e+02
   1.2850913e+01   1.2674778e+02
   1.2977186e+01   6.3354948e+01
   1.3103506e+01   9.4997123e+01
   1.3229882e+01   1.2660628e+02
   1.3356324e+01   1.1072246e+02
   1.3482843e+01   1.3436754e+02
   1.3609448e+01   1.5007248e+02
   1.3736151e+01   1.3417193e+02
   1.3862963e+01   1.1828549e+02
   1.3989895e+01   8.6660576e+01
   1.4116959e+01   7.0830492e+01
   1.4244167e+01   1.1791718e+02
   1.4371531e+01   1.5702980e+02
   1.4499065e+01   1.1761613e+02
   1.4626781e+01   5.4809208e+01
   1.4754692e+01   7.0361203e+01
   1.4882813e+01   7.8051367e+01
   1.5011157e+01   1.0129017e+02
   1.5139739e+01   1.1665716e+02
   1.5268573e+01   5.4333340e+01
   1.5397675e+01   1.2393323e+02
   1.5527059e+01   6.9560102e+01
   1.5656742e+01   9.2533424e+01
   1.5786739e+01   1.3077210e+02
   1.5917067e+01   8.4402659e+01
   1.6047742e+01   6.8873336e+01
   1.6178780e+01   9.1576148e+01
   1.6310200e+01   1.0652917e+02
   1.6442017e+01   1.0620728e+02
   1.6574251e+01   1.2856033e+02
   1.6706919e+01   1.2813991e+02
   1.6840038e+01   1.8028911e+02
   1.6973628e+01   1.1976946e+02
   1.7107707e+01   1.2679082e+02
   1.7242294e+01   1.4860259e+02
   1.7377409e+01   1.2581936e+02
   1.7513070e+01   1.3268378e+02
   1.7649297e+01   1.2479169e+02
   1.7786109e+01   1.5349426e+02
   1.7923528e+01   2.1831069e+02
   1.8061573e+01   1.4488040e+02
   1.8200265e+01   1.8025642e+02
   1.8339623e+01   1.1481201e+02
   1.8479669e+01   1.4281038e+02
   1.8620423e+01   1.4919618e+02
   1.8761907e+01   1.4135908e+02
   1.8904141e+01   1.3358254e+02
   1.9047147e+01   1.3985441e+02
   1.9190945e+01   1.2517482e+02
   1.9335559e+01   1.1755485e+02
   1.9481008e+01   1.3062970e+02
   1.9627315e+01   1.7770865e+02
   1.9774501e+01   1.0870589e+02
   1.9922588e+01   1.0804451e+02
   2.0071598e+01   1.3421930e+02
   2.0221553e+01   1.3337383e+02
   2.0372473e+01   1.3251975e+02
   2.0524383e+01   1.5140621e+02
   2.0677302e+01   1.3078782e+02
   2.0831254e+01   1.4939764e+02
   2.0986259e+01   1.4193038e+02
   2.1142341e+01   1.7939349e+02
   2.1299520e+01   1.2088111e+02
   2.1457819e+01   8.8440330e+01
   2.1617259e+01   8.7807214e+01
   2.1777862e+01   1.5566302e+02
   2.1939650e+01   1.1125660e+02
   2.2102645e+01   1.0429794e+02
   2.2266868e+01   1.0351803e+02
   2.2432340e+01   1.0273636e+02
   2.2599083e+01   8.9958813e+01
   2.2767118e+01   7.1413624e+01
   2.2936466e+01   1.5943448e+02
   2.3107150e+01   1.3475268e+02
   2.3279188e+01   1.1044036e+02
   2.3452603e+01   1.0379729e+02
   2.3627415e+01   7.4365585e+01
   2.3803645e+01   8.5116143e+01
   2.3981313e+01   1.2382645e+02
   2.4160439e+01   7.8157009e+01
   2.4341045e+01   1.1073866e+02
   2.4523149e+01   1.0433584e+02
   2.4706772e+01   8.7135057e+01
   2.4891934e+01   1.0261313e+02
   2.5078653e+01   1.0175688e+02
   2.5266950e+01   1.2214743e+02
   2.5456844e+01   1.1585425e+02
   2.5648354e+01   6.7881729e+01
   2.5841498e+01   6.2129734e+01
   2.6036295e+01   9.2403595e+01
   2.6232765e+01   6.6168027e+01
   2.6430925e+01   4.0371471e+01
   2.6630793e+01   4.5029699e+01
   2.6832387e+01   5.4565011e+01
   2.7035726e+01   8.8522376e+01
   2.7240825e+01   7.3135060e+01
   2.7447704e+01   5.8004952e+01
   2.7656379e+01   7.6674287e+01
   2.7866867e+01   5.2259550e+01
   2.8079185e+01   3.2969495e+01
   2.8293348e+01   6.5370587e+01
   2.8509374e+01   2.7774437e+01
   2.8727279e+01   5.5070018e+01
   2.8947077e+01   1.3648854e+01
   2.9168786e+01   3.6083412e+01
   2.9392420e+01   3.5772776e+01
   2.9617994e+01   2.6598796e+01
   2.9845523e+01   1.7580146e+01
   3.0075022e+01   4.3573106e+01
   3.0306506e+01   3.8879617e+01
   3.0539989e+01   2.1414893e+01
   3.0775484e+01   1.2739126e+01
   3.1013005e+01   1.6840597e+01
   3.1252566e+01   1.2522903e+01
   3.1494180e+01   8.2776628e+00
   3.1737860e+01   2.0518703e+01
   3.1983619e+01   2.0345143e+01
   3.2231469e+01   2.8242870e+01
   3.2481423e+01   4.0007412e+00
   3.2733492e+01   3.9671647e+00
   3.2987688e+01   1.5735862e+01
   3.3244024e+01   1.5604570e+01
   3.3502509e+01   3.8686950e+00
   3.3763155e+01   3.8366213e+00
   3.4025972e+01   1.1414761e+01
   3.4290972e+01   1.1320771e+01
   3.4558164e+01   1.8713147e+01
   3.4827558e+01   1.1136109e+01
   3.5099163e+01   1.1045426e+01
   3.5372990e+01   1.0955834e+01
   3.5649047e+01   7.2448835e+00
   3.5927343e+01   1.4373193e+01
   3.6207886e+01   7.1290226e+00
   3.6490685e+01   1.7680394e+01
   3.6775748e+01   7.0159966e+00
   3.7063082e+01   6.9605342e+00
   3.7352695e+01   6.9057653e+00
   3.7644594e+01   0.0000000e+00
   3.7938786e+01   3.3991432e+00
   3.8235277e+01   0.0000000e+00
   3.8534074e+01   3.3467580e+00
   3.8835182e+01   9.9631986e+00
   3.9138607e+01   3.2957045e+00
   3.9444355e+01   0.0000000e+00
   3.9752430e+01   3.2459596e+00
   4.0062838e+01   3.2215707e+00
   4.0375582e+01   9.5925001e+00
   4.0690668e+01   6.3474896e+00
   4.1008097e+01   6.3006040e+00
   4.1327876e+01   6.2543373e+00
   4.1650005e+01   3.1043418e+00
   4.1974489e+01   3.0818184e+00
   4.2301329e+01   0.0000000e+00
   4.2630529e+01   3.0376703e+00
   4.2962090e+01   3.0160397e+00
   4.3296013e+01   0.0000000e+00
   4.3632300e+01   8.9209511e+00
   4.3970952e+01   5.9057717e+00
   4.4311969e+01   1.7594426e+01
   4.4655351e+01   0.0000000e+00
   4.5001100e+01   2.8922783e+00
   4.5349213e+01   0.0000000e+00
   4.5699690e+01   2.8532496e+00
   4.6052531e+01   2.8341397e+00
   4.6407734e+01   0.0000000e+00
   4.6765296e+01   2.7967149e+00
   4.7125216e+01   2.7783946e+00
   4.7487491e+01   8.2809960e+00
   4.7852119e+01   0.0000000e+00
   4.8219095e+01   5.4499392e+00
   4.8588417e+01   2.7076646e+00
   4.8960081e+01   5.3812137e+00
   4.9334081e+01   5.3475879e+00
   4.9710414e+01   2.6572233e+00
   5.0089074e+01   5.2817851e+00
   5.0470055e+01   0.0000000e+00
   5.0853353e+01   7.8268226e+00
   5.1238959e+01   5.1866304e+00
   5.1626869e+01   2.5779199e+00
   5.2017074e+01   0.0000000e+00
   5.2409568e+01   2.5478112e+00
   5.2804342e+01   2.5330933e+00
   5.3201389e+01   0.0000000e+00
   5.3600699e+01   0.0000000e+00
   5.4002264e+01   0.0000000e+00
   5.4406073e+01   0.0000000e+00
   5.4812118e+01   0.0000000e+00
   5.5220387e+01   0.0000000e+00
   5.5630871e+01   0.0000000e+00
   5.6043557e+01   2.4231473e+00
   5.6458435e+01   0.0000000e+00
   5.6875492e+01   0.0000000e+00
   5.7294716e+01   0.0000000e+00
   5.7716094e+01   0.0000000e+00
   5.8139612e+01   0.0000000e+00
   5.8565257e+01   0.0000000e+00
   5.8993015e+01   0.0000000e+00
   5.9422871e+01   0.0000000e+00
   5.9854809e+01   0.0000000e+00
   6.0288815e+01   0.0000000e+00
   6.0724872e+01   0.0000000e+00
   6.1162963e+01   0.0000000e+00
   6.1603072e+01   0.0000000e+00
   6.2045181e+01   0.0000000e+00
   6.2489272e+01   0.0000000e+00
   6.2935327e+01   0.0000000e+00
   6.3383326e+01   0.0000000e+00
   6.3833252e+01   0.0000000e+00
   6.4285082e+01   0.0000000e+00
   6.4738798e+01   0.0000000e+00
   6.5194378e+01   0.0000000e+00
   6.5651801e+01   0.0000000e+00
   6.6111045e+01   0.0000000e+00
   6.6572087e+01   0.0000000e+00
   6.7034905e+01   0.0000000e+00
   6.7499476e+01   0.0000000e+00
   6.7965774e+01   0.0000000e+00
   6.8433777e+01   0.0000000e+00
   6.8903458e+01   0.0000000e+00
   6.9374792e+01   0.0000000e+00
   6.9847753e+01   0.0000000e+00
   7.0322315e+01   0.0000000e+00
   7.0798451e+01   0.0000000e+00
   7.1276131e+01   0.0000000e+00
   7.1755330e+01   0.0000000e+00
   7.2236016e+01   0.0000000e+00
   7.2718162e+01   0.0000000e+00
   7.3201737e+01   0.0000000e+00
   7.3686711e+01   0.0000000e+00


==> figs/densities_time/inc70_sub0/den_6.50.dat <==
  -6.5863548e+01   0.0000000e+00
  -6.5635871e+01   0.0000000e+00
  -6.5408711e+01   0.0000000e+00
  -6.5182074e+01   0.0000000e+00
  -6.4955962e+01   0.0000000e+00
  -6.4730379e+01   0.0000000e+00
  -6.4505329e+01   0.0000000e+00
  -6.4280814e+01   0.0000000e+00
  -6.4056838e+01   0.0000000e+00
  -6.3833402e+01   0.0000000e+00
  -6.3610508e+01   0.0000000e+00
  -6.3388159e+01   0.0000000e+00
  -6.3166354e+01   0.0000000e+00
  -6.2945097e+01   0.0000000e+00
  -6.2724387e+01   0.0000000e+00
  -6.2504225e+01   0.0000000e+00
  -6.2284611e+01   0.0000000e+00
  -6.2065545e+01   0.0000000e+00
  -6.1847026e+01   0.0000000e+00
  -6.1629055e+01   0.0000000e+00
  -6.1411630e+01   0.0000000e+00
  -6.1194750e+01   0.0000000e+00
  -6.0978413e+01   0.0000000e+00
  -6.0762618e+01   4.6340299e+00
  -6.0547363e+01   0.0000000e+00
  -6.0332646e+01   0.0000000e+00
  -6.0118463e+01   4.6689192e+00
  -5.9904813e+01   0.0000000e+00
  -5.9691693e+01   0.0000000e+00
  -5.9479099e+01   0.0000000e+00
  -5.9267027e+01   0.0000000e+00
  -5.9055475e+01   0.0000000e+00
  -5.8844438e+01   0.0000000e+00
  -5.8633913e+01   0.0000000e+00
  -5.8423894e+01   4.7614797e+00
  -5.8214378e+01   0.0000000e+00
  -5.8005359e+01   0.0000000e+00
  -5.7796833e+01   4.7955684e+00
  -5.7588795e+01   0.0000000e+00
  -5.7381239e+01   4.8179826e+00
  -5.7174160e+01   0.0000000e+00
  -5.6967553e+01   0.0000000e+00
  -5.6761411e+01   0.0000000e+00
  -5.6555728e+01   9.7237272e+00
  -5.6350499e+01   4.8726049e+00
  -5.6145718e+01   0.0000000e+00
  -5.5941376e+01   4.8937759e+00
  -5.5737469e+01   0.0000000e+00
  -5.5533990e+01   9.8289953e+00
  -5.5330931e+01   1.4774033e+01
  -5.5128285e+01   9.8694613e+00
  -5.4926047e+01   3.4612564e+01
  -5.4724207e+01   9.9088744e+00
  -5.4522760e+01   1.9856327e+01
  -5.4321698e+01   9.9471627e+00
  -5.4121013e+01   1.9931727e+01
  -5.3920698e+01   9.9842582e+00
  -5.3720744e+01   2.0004677e+01
  -5.3521145e+01   1.0020097e+01
  -5.3321893e+01   3.0112580e+01
  -5.3122980e+01   2.5136551e+01
  -5.2924397e+01   5.0356858e+01
  -5.2726137e+01   4.5394983e+01
  -5.2528192e+01   2.0207643e+01
  -5.2330554e+01   5.5657297e+01
  -5.2133215e+01   2.5337074e+01
  -5.1936166e+01   6.5973571e+01
  -5.1739400e+01   6.6068310e+01
  -5.1542909e+01   6.6160580e+01
  -5.1346683e+01   5.6057995e+01
  -5.1150716e+01   4.0823151e+01
  -5.0954999e+01   7.6641168e+01
  -5.0759523e+01   6.1388784e+01
  -5.0564282e+01   2.5609276e+01
  -5.0369265e+01   8.7172251e+01
  -5.0174467e+01   7.1869059e+01
  -4.9979877e+01   5.6529315e+01
  -4.9785489e+01   4.6299171e+01
  -4.9591295e+01   5.1494749e+01
  -4.9397286e+01   7.2161550e+01
  -4.9203454e+01   6.7068518e+01
  -4.9009792e+01   4.6472726e+01
  -4.8816292e+01   5.1679552e+01
  -4.8622946e+01   5.6892818e+01
  -4.8429746e+01   7.2463922e+01
  -4.8236686e+01   6.2156596e+01
  -4.8043756e+01   5.7015652e+01
  -4.7850951e+01   5.1865701e+01
  -4.7658261e+01   7.2655866e+01
  -4.7465681e+01   5.1926465e+01
  -4.7273203e+01   6.7540163e+01
  -4.7080820e+01   1.1955305e+02
  -4.6888525e+01   5.2003328e+01
  -4.6696310e+01   5.7227741e+01
  -4.6504170e+01   5.2045281e+01
  -4.6312097e+01   7.2888956e+01
  -4.6120085e+01   6.7704025e+01
  -4.5928127e+01   5.7304221e+01
  -4.5736217e+01   6.7740073e+01
  -4.5544348e+01   8.3390487e+01
  -4.5352515e+01   7.2980171e+01
  -4.5160712e+01   5.2136696e+01
  -4.4968932e+01   1.1471481e+02
  -4.4777170e+01   7.8221880e+01
  -4.4585420e+01   8.8657051e+01
  -4.4393676e+01   6.2583585e+01
  -4.4201934e+01   3.6507308e+01
  -4.4010187e+01   1.0430434e+02
  -4.3818431e+01   1.0951426e+02
  -4.3626661e+01   8.3433211e+01
  -4.3434872e+01   4.1712432e+01
  -4.3243058e+01   4.6920630e+01
  -4.3051217e+01   8.8614668e+01
  -4.2859342e+01   8.3387683e+01
  -4.2667429e+01   8.3371444e+01
  -4.2475476e+01   4.1676692e+01
  -4.2283476e+01   8.3333564e+01
  -4.2091427e+01   8.8519050e+01
  -4.1899325e+01   8.8494450e+01
  -4.1707165e+01   6.2448126e+01
  -4.1514945e+01   7.8035560e+01
  -4.1322661e+01   6.2407682e+01
  -4.1130310e+01   6.7584699e+01
  -4.0937888e+01   9.3544612e+01
  -4.0745393e+01   7.2729213e+01
  -4.0552822e+01   6.7507562e+01
  -4.0360173e+01   5.1907635e+01
  -4.0167441e+01   6.2262840e+01
  -3.9974626e+01   6.7422063e+01
  -3.9781725e+01   5.7023944e+01
  -3.9588735e+01   3.1089724e+01
  -3.9395654e+01   6.7329514e+01
  -3.9202482e+01   6.7297320e+01
  -3.9009215e+01   1.0865809e+02
  -3.8815852e+01   8.7917710e+01
  -3.8622392e+01   3.6183186e+01
  -3.8428834e+01   7.2329430e+01
  -3.8235175e+01   4.6473453e+01
  -3.8041414e+01   8.7737297e+01
  -3.7847552e+01   6.1899510e+01
  -3.7653586e+01   4.6399907e+01
  -3.7459516e+01   5.1527789e+01
  -3.7265341e+01   7.2099952e+01
  -3.7071061e+01   6.6913616e+01
  -3.6876674e+01   7.7165939e+01
  -3.6682182e+01   7.1982169e+01
  -3.6487582e+01   4.6248902e+01
  -3.6292877e+01   4.6223539e+01
  -3.6098064e+01   5.6464452e+01
  -3.5903144e+01   4.1042554e+01
  -3.5708118e+01   8.7167721e+01
  -3.5512985e+01   7.6870738e+01
  -3.5317746e+01   5.6341234e+01
  -3.5122401e+01   7.1668224e+01
  -3.4926952e+01   6.1396845e+01
  -3.4731397e+01   5.6250341e+01
  -3.4535739e+01   6.1331421e+01
  -3.4339978e+01   7.1515630e+01
  -3.4144114e+01   6.1267103e+01
  -3.3948149e+01   7.1441325e+01
  -3.3752084e+01   4.5903067e+01
  -3.3555919e+01   8.1564175e+01
  -3.3359656e+01   8.6618638e+01
  -3.3163297e+01   5.0927018e+01
  -3.2966842e+01   6.6172938e+01
  -3.2770293e+01   6.6141248e+01
  -3.2573651e+01   7.6280857e+01
  -3.2376918e+01   5.5913372e+01
  -3.2180096e+01   1.3209872e+02
  -3.1983185e+01   7.1098304e+01
  -3.1786189e+01   8.1219620e+01
  -3.1589107e+01   7.1036687e+01
  -3.1391943e+01   1.0651032e+02
  -3.1194699e+01   1.1153649e+02
  -3.0997375e+01   7.6017167e+01
  -3.0799974e+01   1.0131667e+02
  -3.0602498e+01   9.1150355e+01
  -3.0404949e+01   1.5186112e+02
  -3.0207329e+01   1.2650551e+02
  -3.0009640e+01   1.1128610e+02
  -2.9811885e+01   1.1630534e+02
  -2.9614065e+01   1.5670829e+02
  -2.9416183e+01   1.1117735e+02
  -2.9218241e+01   1.0103968e+02
  -2.9020242e+01   1.7676790e+02
  -2.8822186e+01   1.4642385e+02
  -2.8624078e+01   1.7667109e+02
  -2.8425919e+01   1.8167232e+02
  -2.8227712e+01   1.0090445e+02
  -2.8029459e+01   1.5132159e+02
  -2.7831162e+01   1.9163193e+02
  -2.7632824e+01   1.5125701e+02
  -2.7434447e+01   1.7643212e+02
  -2.7236035e+01   1.7135992e+02
  -2.7037588e+01   2.2172219e+02
  -2.6839110e+01   1.2595866e+02
  -2.6640604e+01   1.5616609e+02
  -2.6442071e+01   1.7629319e+02
  -2.6243514e+01   1.4605397e+02
  -2.6044936e+01   1.7121730e+02
  -2.5846339e+01   2.0141300e+02
  -2.5647726e+01   2.3160588e+02
  -2.5449099e+01   1.8627867e+02
  -2.5250460e+01   1.5102810e+02
  -2.5051813e+01   2.0639580e+02
  -2.4853159e+01   1.9128745e+02
  -2.4654501e+01   2.3658760e+02
  -2.4455841e+01   2.6175443e+02
  -2.4257183e+01   2.3155301e+02
  -2.4058527e+01   2.6679375e+02
  -2.3859878e+01   2.9700532e+02
  -2.3661236e+01   2.0640191e+02
  -2.3462605e+01   2.5675733e+02
  -2.3263987e+01   2.0139126e+02
  -2.3065383e+01   2.4168789e+02
  -2.2866797e+01   2.6185150e+02
  -2.2668231e+01   2.7698577e+02
  -2.2469687e+01   2.5686973e+02
  -2.2271167e+01   2.2164008e+02
  -2.2072673e+01   2.4182130e+02
  -2.1874208e+01   2.6201075e+02
  -2.1675774e+01   2.6709072e+02
  -2.1477372e+01   2.5201403e+02
  -2.1279005e+01   2.6718184e+02
  -2.1080676e+01   3.1261054e+02
  -2.0882385e+01   2.0172382e+02
  -2.0684135e+01   2.5220683e+02
  -2.0485928e+01   2.5226137e+02
  -2.0287765e+01   2.3717927e+02
  -2.0089649e+01   2.2713999e+02
  -1.9891582e+01   2.8273228e+02
  -1.9693565e+01   2.8280405e+02
  -1.9495600e+01   2.3741577e+02
  -1.9297689e+01   3.3348287e+02
  -1.9099833e+01   2.2238416e+02
  -1.8902035e+01   3.5389499e+02
  -1.8704294e+01   2.8319991e+02
  -1.8506614e+01   2.8328609e+02
  -1.8308996e+01   3.0867575e+02
  -1.8111441e+01   2.7334122e+02
  -1.7913950e+01   3.3925637e+02
  -1.7716525e+01   3.3430433e+02
  -1.7519167e+01   2.9388260e+02
  -1.7321878e+01   3.7508374e+02
  -1.7124658e+01   3.7014574e+02
  -1.6927510e+01   3.1955562e+02
  -1.6730433e+01   2.9430147e+02
  -1.6533429e+01   3.1979079e+02
  -1.6336499e+01   3.4530081e+02
  -1.6139645e+01   3.4543241e+02
  -1.5942866e+01   3.5064759e+02
  -1.5746164e+01   3.5078454e+02
  -1.5549540e+01   3.1023634e+02
  -1.5352994e+01   3.8667818e+02
  -1.5156527e+01   2.9521539e+02
  -1.4960140e+01   3.1570333e+02
  -1.4763834e+01   2.8526824e+02
  -1.4567608e+01   2.9557837e+02
  -1.4371464e+01   3.6707739e+02
  -1.4175402e+01   2.7542319e+02
  -1.3979423e+01   3.5718020e+02
  -1.3783526e+01   3.9816898e+02
  -1.3587712e+01   3.5748278e+02
  -1.3391982e+01   2.9632617e+02
  -1.3196335e+01   3.8845533e+02
  -1.3000772e+01   2.9657969e+02
  -1.2805293e+01   2.4555055e+02
  -1.2609898e+01   2.6612734e+02
  -1.2414587e+01   3.0208193e+02
  -1.2219360e+01   2.3050048e+02
  -1.2024216e+01   2.9209266e+02
  -1.1829156e+01   2.7171143e+02
  -1.1634180e+01   2.1028186e+02
  -1.1439287e+01   3.0272999e+02
  -1.1244476e+01   3.7985696e+02
  -1.1049749e+01   3.7488280e+02
  -1.0855104e+01   3.6476615e+02
  -1.0660540e+01   3.1866218e+02
  -1.0466058e+01   3.9078162e+02
  -1.0271657e+01   3.2921615e+02
  -1.0077336e+01   4.6829767e+02
  -9.8830951e+00   3.6037680e+02
  -9.6889330e+00   3.6567388e+02
  -9.4948493e+00   3.4521188e+02
  -9.3008432e+00   2.5256943e+02
  -9.1069140e+00   3.3001735e+02
  -8.9130609e+00   1.9602468e+02
  -8.7192829e+00   2.4770620e+02
  -8.5255793e+00   1.3938818e+02
  -8.3319490e+00   1.8592133e+02
  -8.1383911e+00   1.1366108e+02
  -7.9449046e+00   1.2920797e+02
  -7.7514884e+00   1.1891456e+02
  -7.5581415e+00   1.5516151e+02
  -7.3648627e+00   1.2934684e+02
  -7.1716509e+00   1.6562135e+02
  -6.9785049e+00   2.0709722e+02
  -6.7854235e+00   2.2788314e+02
  -6.5924054e+00   2.9530911e+02
  -6.3994493e+00   4.8715762e+02
  -6.2065541e+00   4.6657439e+02
  -6.0137182e+00   3.5263148e+02
  -5.8209404e+00   3.4755034e+02
  -5.6282192e+00   3.7878558e+02
  -5.4355533e+00   3.3737153e+02
  -5.2429411e+00   3.1669864e+02
  -5.0503813e+00   2.3369364e+02
  -4.8578724e+00   1.9219886e+02
  -4.6654128e+00   1.6626865e+02
  -4.4730010e+00   1.4032404e+02
  -4.2806354e+00   1.3515935e+02
  -4.0883146e+00   1.5078969e+02
  -3.8960369e+00   1.0401621e+02
  -3.7038007e+00   1.1444254e+02
  -3.5116044e+00   1.3007534e+02
  -3.3194463e+00   9.3672899e+01
  -3.1273249e+00   9.8895802e+01
  -2.9352385e+00   1.3535574e+02
  -2.7431854e+00   1.0934476e+02
  -2.5511640e+00   1.8227129e+02
  -2.3591725e+00   9.8962714e+01
  -2.1672092e+00   1.2502394e+02
  -1.9752726e+00   1.9277194e+02
  -1.7833608e+00   1.4590038e+02
  -1.5914722e+00   2.0324293e+02
  -1.3996051e+00   2.0326567e+02
  -1.2077577e+00   2.0849908e+02
  -1.0159284e+00   2.1373166e+02
  -8.2411541e-01   2.4503034e+02
  -6.3231706e-01   2.3983523e+02
  -4.4053164e-01   1.1471154e+02
  -2.4875745e-01   6.7788057e+01
  -5.6992783e-02   2.6073625e+01
   1.3476404e-01   3.6504567e+01
   3.2651472e-01   3.1290633e+01
   5.1826092e-01   6.2582727e+01
   7.1000431e-01   1.9818154e+02
   9.0174655e-01   2.9205875e+02
   1.0934893e+00   2.3468946e+02
   1.2852342e+00   1.7210369e+02
   1.4769828e+00   1.6688515e+02
   1.6687368e+00   1.7209549e+02
   1.8604978e+00   1.6687442e+02
   2.0522673e+00   1.6165239e+02
   2.2440469e+00   1.8250114e+02
   2.4358382e+00   1.4599204e+02
   2.6276427e+00   1.2512743e+02
   2.8194618e+00   1.6161056e+02
   3.0112971e+00   1.2510730e+02
   3.2031501e+00   1.5115741e+02
   3.3950222e+00   1.3550695e+02
   3.5869148e+00   1.1464747e+02
   3.7788293e+00   1.4068763e+02
   3.9707671e+00   1.3025051e+02
   4.1627296e+00   1.1981508e+02
   4.3547181e+00   1.2500752e+02
   4.5467338e+00   8.3326502e+01
   4.7387781e+00   1.0934977e+02
   4.9308522e+00   1.8222133e+02
   5.1229574e+00   2.2904125e+02
   5.3150947e+00   2.0818440e+02
   5.5072655e+00   2.9140752e+02
   5.6994707e+00   3.0696350e+02
   5.8917116e+00   3.6412651e+02
   6.0839892e+00   4.2126598e+02
   6.2763045e+00   4.1078374e+02
   6.4686585e+00   4.0030350e+02
   6.6610523e+00   3.4304645e+02
   6.8534867e+00   2.8581163e+02
   7.0459627e+00   2.1301355e+02
   7.2384812e+00   1.8699504e+02
   7.4310430e+00   1.0905591e+02
   7.6236489e+00   1.7652627e+02
   7.8162997e+00   1.8167587e+02
   8.0089961e+00   9.3411178e+01
   8.2017389e+00   1.7640091e+02
   8.3945287e+00   1.2448792e+02
   8.5873661e+00   1.4001430e+02
   8.7802518e+00   1.7627019e+02
   8.9731864e+00   1.6585937e+02
   9.1661702e+00   1.6581695e+02
   9.3592040e+00   2.6420251e+02
   9.5522880e+00   2.1234275e+02
   9.7454228e+00   2.4335335e+02
   9.9386088e+00   2.7434710e+02
   1.0131846e+01   3.0532390e+02
   1.0325135e+01   3.3628365e+02
   1.0518477e+01   4.5515369e+02
   1.0711870e+01   4.0332252e+02
   1.0905316e+01   2.8431685e+02
   1.1098815e+01   3.6692723e+02
   1.1292367e+01   2.7382864e+02
   1.1485972e+01   3.3573572e+02
   1.1679629e+01   3.7179006e+02
   1.1873340e+01   2.7360384e+02
   1.2067104e+01   2.6320708e+02
   1.2260921e+01   2.9409215e+02
   1.2454790e+01   2.0116599e+02
   1.2648713e+01   2.4752144e+02
   1.2842688e+01   2.6292007e+02
   1.3036716e+01   2.2161768e+02
   1.3230796e+01   2.9369306e+02
   1.3424929e+01   2.7816086e+02
   1.3619113e+01   1.8539108e+02
   1.3813348e+01   3.0890315e+02
   1.4007635e+01   3.2940986e+02
   1.4201973e+01   2.6242982e+02
   1.4396361e+01   3.3952692e+02
   1.4590799e+01   3.7029771e+02
   1.4785287e+01   3.6506162e+02
   1.4979824e+01   2.9300368e+02
   1.5174409e+01   3.9571316e+02
   1.5369042e+01   2.9285821e+02
   1.5563723e+01   3.5442611e+02
   1.5758451e+01   3.5434076e+02
   1.5953225e+01   3.2858581e+02
   1.6148045e+01   3.7983835e+02
   1.6342910e+01   2.9251068e+02
   1.6537819e+01   2.8218304e+02
   1.6732771e+01   4.1035635e+02
   1.6927766e+01   3.1282801e+02
   1.7122804e+01   2.6661555e+02
   1.7317883e+01   3.2807279e+02
   1.7513002e+01   3.1775459e+02
   1.7708160e+01   3.0231794e+02
   1.7903358e+01   2.5102770e+02
   1.8098594e+01   3.1244314e+02
   1.8293866e+01   2.6629442e+02
   1.8489175e+01   2.8672550e+02
   1.8684519e+01   3.4298468e+02
   1.8879897e+01   3.3268788e+02
   1.9075309e+01   3.4286586e+02
   1.9270753e+01   2.8141037e+02
   1.9466229e+01   2.7113365e+02
   1.9661735e+01   2.3528689e+02
   1.9857270e+01   2.6082225e+02
   2.0052834e+01   3.2725874e+02
   2.0248425e+01   2.8119854e+02
   2.0444043e+01   3.3228070e+02
   2.0639686e+01   2.8623549e+02
   2.0835354e+01   2.7086778e+02
   2.1031044e+01   3.7303770e+02
   2.1226757e+01   2.4014771e+02
   2.1422491e+01   2.6566665e+02
   2.1618245e+01   2.1455491e+02
   2.1814018e+01   2.2475001e+02
   2.2009809e+01   3.1155673e+02
   2.2205617e+01   1.8896079e+02
   2.2401441e+01   2.6554515e+02
   2.2597279e+01   1.7871893e+02
   2.2793131e+01   2.9614225e+02
   2.2988995e+01   2.1953972e+02
   2.3184871e+01   2.0931636e+02
   2.3380757e+01   2.3993535e+02
   2.3576652e+01   1.6335250e+02
   2.3772556e+01   2.8075036e+02
   2.3968467e+01   2.7053140e+02
   2.4164383e+01   2.4500198e+02
   2.4360305e+01   2.1437124e+02
   2.4556231e+01   2.7561457e+02
   2.4752160e+01   1.7353250e+02
   2.4948090e+01   2.5519238e+02
   2.5144022e+01   1.6332239e+02
   2.5339953e+01   2.1946461e+02
   2.5535883e+01   1.7863502e+02
   2.5731811e+01   2.0926044e+02
   2.5927736e+01   2.2457573e+02
   2.6123657e+01   1.8374760e+02
   2.6319573e+01   2.0416923e+02
   2.6515483e+01   2.6542807e+02
   2.6711386e+01   1.8886892e+02
   2.6907282e+01   1.7356213e+02
   2.7103168e+01   1.3272987e+02
   2.7299045e+01   2.1442026e+02
   2.7494912e+01   1.8890409e+02
   2.7690767e+01   1.9912657e+02
   2.7886610e+01   1.7871437e+02
   2.8082441e+01   1.8893905e+02
   2.8278257e+01   1.3277726e+02
   2.8474060e+01   2.1960937e+02
   2.8669847e+01   1.6855050e+02
   2.8865618e+01   1.4813218e+02
   2.9061372e+01   1.7368696e+02
   2.9257109e+01   1.8392010e+02
   2.9452829e+01   2.2481187e+02
   2.9648529e+01   1.4307570e+02
   2.9844210e+01   1.7375185e+02
   3.0039872e+01   1.0732819e+02
   3.0235513e+01   1.4311916e+02
   3.0431133e+01   1.5847031e+02
   3.0626732e+01   1.1247513e+02
   3.0822309e+01   1.3805315e+02
   3.1017864e+01   1.9431930e+02
   3.1213395e+01   1.5854218e+02
   3.1408903e+01   1.2275695e+02
   3.1604388e+01   1.1765633e+02
   3.1799849e+01   1.4325141e+02
   3.1995285e+01   1.5350282e+02
   3.2190696e+01   1.1258297e+02
   3.2386083e+01   1.1771544e+02
   3.2581444e+01   1.1773066e+02
   3.2776779e+01   2.0477571e+02
   3.2972089e+01   1.6896221e+02
   3.3167373e+01   1.1777716e+02
   3.3362631e+01   8.7064300e+01
   3.3557863e+01   1.1268656e+02
   3.3753069e+01   7.6842095e+01
   3.3948248e+01   1.2296396e+02
   3.4143401e+01   9.7359647e+01
   3.4338527e+01   8.7123066e+01
   3.4533627e+01   1.0763719e+02
   3.4728700e+01   1.4866195e+02
   3.4923747e+01   1.6406292e+02
   3.5118768e+01   1.1793610e+02
   3.5313763e+01   1.0769522e+02
   3.5508732e+01   9.7451522e+01
   3.5703674e+01   1.1285355e+02
   3.5898592e+01   8.2086102e+01
   3.6093484e+01   1.0262100e+02
   3.6288350e+01   7.6975686e+01
   3.6483192e+01   1.1291209e+02
   3.6678009e+01   7.6995222e+01
   3.6872803e+01   1.2320768e+02
   3.7067572e+01   9.2417091e+01
   3.7262317e+01   1.3350746e+02
   3.7457040e+01   1.4892981e+02
   3.7651740e+01   7.7041619e+01
   3.7846418e+01   9.7597165e+01
   3.8041074e+01   1.1815709e+02
   3.8235709e+01   1.1816994e+02
   3.8430323e+01   1.1304409e+02
   3.8624917e+01   1.2847241e+02
   3.8819492e+01   1.4904289e+02
   3.9014048e+01   1.0279813e+02
   3.9208586e+01   1.6449235e+02
   3.9403107e+01   1.4394373e+02
   3.9597610e+01   1.1824968e+02
   3.9792098e+01   1.0283427e+02
   3.9986571e+01   9.7700214e+01
   4.0181029e+01   1.2856246e+02
   4.0375473e+01   1.5428576e+02
   4.0569905e+01   1.5429589e+02
   4.0764324e+01   1.1315723e+02
   4.0958733e+01   1.1316362e+02
   4.1153132e+01   1.2345758e+02
   4.1347522e+01   1.6976207e+02
   4.1541903e+01   1.5433553e+02
   4.1736278e+01   1.3376227e+02
   4.1930647e+01   1.5949063e+02
   4.2125011e+01   1.3891463e+02
   4.2319371e+01   1.1319183e+02
   4.2513729e+01   1.3377386e+02
   4.2708085e+01   1.9037172e+02
   4.2902442e+01   1.6464581e+02
   4.3096800e+01   1.4406412e+02
   4.3291161e+01   1.8522278e+02
   4.3485525e+01   1.4920415e+02
   4.3679895e+01   1.2347583e+02
   4.3874272e+01   1.3376071e+02
   4.4068657e+01   1.1832164e+02
   4.4263053e+01   1.8004539e+02
   4.4457460e+01   1.8003460e+02
   4.4651880e+01   1.2858733e+02
   4.4846316e+01   1.5429284e+02
   4.5040768e+01   1.4913682e+02
   4.5235239e+01   2.1082831e+02
   4.5429731e+01   1.9023951e+02
   4.5624245e+01   1.9021738e+02
   4.5818784e+01   1.2336859e+02
   4.6013350e+01   2.1072563e+02
   4.6207945e+01   1.3874984e+02
   4.6402571e+01   1.6441779e+02
   4.6597231e+01   1.5925216e+02
   4.6791927e+01   2.0544849e+02
   4.6986661e+01   1.7973168e+02
   4.7181438e+01   2.1049810e+02
   4.7376258e+01   1.8991866e+02
   4.7571125e+01   2.0526795e+02
   4.7766042e+01   1.7956340e+02
   4.7961013e+01   1.9490147e+02
   4.8156039e+01   1.4357016e+02
   4.8351125e+01   1.1789658e+02
   4.8546275e+01   1.9472264e+02
   4.8741491e+01   1.7928848e+02
   4.8936778e+01   1.1265492e+02
   4.9132139e+01   1.3308690e+02
   4.9327578e+01   1.4326677e+02
   4.9523101e+01   1.4832062e+02
   4.9718710e+01   1.5847893e+02
   4.9914412e+01   1.9928317e+02
   5.0110210e+01   1.7364830e+02
   5.0306109e+01   1.5824424e+02
   5.0502116e+01   1.8876918e+02
   5.0698235e+01   1.3767160e+02
   5.0894472e+01   2.1402709e+02
   5.1090832e+01   1.1713137e+02
   5.1287323e+01   8.6518071e+01
   5.1483950e+01   1.6783031e+02
   5.1680721e+01   1.8295445e+02
   5.1877641e+01   1.3711126e+02
   5.2074719e+01   1.1670524e+02
   5.2271961e+01   1.6223677e+02
   5.2469377e+01   2.2288036e+02
   5.2666973e+01   1.2145977e+02
   5.2864759e+01   1.8707109e+02
   5.3062743e+01   2.2224001e+02
   5.3260935e+01   1.7155101e+02
   5.3459344e+01   1.9152351e+02
   5.3657980e+01   1.5102975e+02
   5.3856854e+01   1.3576428e+02
   5.4055977e+01   1.6572695e+02
   5.4255359e+01   1.5547996e+02
   5.4455014e+01   1.2020780e+02
   5.4654952e+01   1.6505105e+02
   5.4855187e+01   1.8977727e+02
   5.5055731e+01   1.8948413e+02
   5.5256599e+01   1.2445984e+02
   5.5457805e+01   1.6401122e+02
   5.5659363e+01   1.9845375e+02
   5.5861289e+01   1.2380760e+02
   5.6063599e+01   1.4828724e+02
   5.6266310e+01   1.1346232e+02
   5.6469438e+01   1.4276711e+02
   5.6673001e+01   1.3263683e+02
   5.6877018e+01   1.1273561e+02
   5.7081509e+01   1.4181617e+02
   5.7286491e+01   1.0732608e+02
   5.7491987e+01   8.2726666e+01
   5.7698018e+01   9.7073030e+01
   5.7904605e+01   9.1971005e+01
   5.8111771e+01   1.1102210e+02
   5.8319539e+01   1.1070010e+02
   5.8527935e+01   7.1978541e+01
   5.8736982e+01   9.5672077e+01
   5.8946707e+01   1.0966727e+02
   5.9157137e+01   9.0291351e+01
   5.9368299e+01   8.0506863e+01
   5.9580222e+01   1.0853008e+02
   5.9792935e+01   6.5816425e+01
   6.0006468e+01   7.0246698e+01
   6.0220853e+01   6.9967696e+01
   6.0436121e+01   8.3616610e+01
   6.0652306e+01   5.0882379e+01
   6.0869441e+01   7.3686710e+01
   6.1087562e+01   3.2092266e+01
   6.1306705e+01   1.8252952e+01
   6.1526906e+01   5.9036941e+01
   6.1748204e+01   2.2594016e+01
   6.1970637e+01   5.8444593e+01
   6.2194245e+01   4.4721074e+01
   6.2419069e+01   4.4479129e+01
   6.2645152e+01   3.5385251e+01
   6.2872537e+01   5.2774091e+01
   6.3101266e+01   5.2463642e+01
   6.3331387e+01   1.7382196e+01
   6.3562944e+01   3.4548666e+01
   6.3795986e+01   1.7164317e+01
   6.4030560e+01   2.1315224e+01
   6.4266716e+01   3.8110396e+01
   6.4504505e+01   1.6821678e+01
   6.4743977e+01   2.0879242e+01
   6.4985186e+01   1.6583145e+01
   6.5228185e+01   1.6460980e+01
   6.5473028e+01   1.6336952e+01
   6.5719773e+01   1.2158337e+01
   6.5968474e+01   2.0104411e+01
   6.6219191e+01   2.7919942e+01
   6.6471982e+01   1.5823351e+01
   6.6726907e+01   1.1768168e+01
   6.6984027e+01   3.1113884e+01
   6.7243404e+01   3.8553940e+00
   6.7505101e+01   3.8212165e+00
   6.7769181e+01   3.7867220e+00
   6.8035711e+01   7.5038597e+00
   6.8304755e+01   3.7168597e+00
   6.8576381e+01   0.0000000e+00
   6.8850657e+01   3.6459660e+00
   6.9127651e+01   0.0000000e+00
   6.9407434e+01   3.5742040e+00
   6.9690075e+01   1.0614147e+01
   6.9975648e+01   0.0000000e+00
   7.0264223e+01   3.4652950e+00
   7.0555876e+01   0.0000000e+00
   7.0850680e+01   0.0000000e+00
   7.1148710e+01   0.0000000e+00


==> figs/densities_time/inc70_sub0/den_6.70.dat <==
  -2.6524555e+01   0.0000000e+00
  -2.6215104e+01   3.2315261e+00
  -2.5915294e+01   1.0006329e+01
  -2.5624813e+01   3.4425654e+00
  -2.5343352e+01   3.5528942e+00
  -2.5070606e+01   1.4665651e+01
  -2.4806271e+01   1.1349252e+01
  -2.4550048e+01   0.0000000e+00
  -2.4301640e+01   1.6102492e+01
  -2.4060751e+01   1.6605178e+01
  -2.3827091e+01   8.5594433e+00
  -2.3600371e+01   8.8214596e+00
  -2.3380306e+01   9.0882202e+00
  -2.3166613e+01   0.0000000e+00
  -2.2959014e+01   1.4450907e+01
  -2.2757232e+01   1.4867532e+01
  -2.2560995e+01   4.0767072e+01
  -2.2370035e+01   2.6183466e+01
  -2.2184087e+01   5.3778415e+00
  -2.2002890e+01   1.6556600e+01
  -2.1826189e+01   5.6592798e+00
  -2.1653733e+01   5.7985695e+00
  -2.1485275e+01   2.3744840e+01
  -2.1320576e+01   2.4286669e+01
  -2.1159400e+01   3.7226454e+01
  -2.1001520e+01   6.3339126e+00
  -2.0846713e+01   6.4596749e+00
  -2.0694766e+01   1.3162443e+01
  -2.0545470e+01   2.6792462e+01
  -2.0398626e+01   4.0859796e+01
  -2.0254043e+01   4.1498611e+01
  -2.0111537e+01   2.1051729e+01
  -1.9970933e+01   2.8448689e+01
  -1.9832065e+01   5.0407496e+01
  -1.9694775e+01   2.9135406e+01
  -1.9558914e+01   3.6802457e+01
  -1.9424343e+01   6.6879261e+01
  -1.9290931e+01   1.4991119e+01
  -1.9158555e+01   9.8205003e+01
  -1.9027101e+01   1.0650130e+02
  -1.8896464e+01   1.1482210e+02
  -1.8766547e+01   1.4624693e+02
  -1.8637260e+01   1.3922506e+02
  -1.8508521e+01   1.4758574e+02
  -1.8380256e+01   1.7151995e+02
  -1.8252397e+01   1.7206469e+02
  -1.8124883e+01   2.1174155e+02
  -1.7997659e+01   1.8078360e+02
  -1.7870676e+01   1.1025095e+02
  -1.7743891e+01   2.2873219e+02
  -1.7617263e+01   2.4481308e+02
  -1.7490761e+01   2.4505441e+02
  -1.7364353e+01   2.3732795e+02
  -1.7238016e+01   2.0579757e+02
  -1.7111726e+01   2.6130337e+02
  -1.6985465e+01   3.4056504e+02
  -1.6859218e+01   1.5841962e+02
  -1.6732972e+01   1.4257885e+02
  -1.6606717e+01   2.9305747e+02
  -1.6480445e+01   2.4550125e+02
  -1.6354149e+01   3.0088173e+02
  -1.6227826e+01   2.1373790e+02
  -1.6101473e+01   3.2448737e+02
  -1.5975088e+01   3.7188032e+02
  -1.5848672e+01   2.9268311e+02
  -1.5722224e+01   2.5306909e+02
  -1.5595747e+01   3.0044939e+02
  -1.5469242e+01   2.5295548e+02
  -1.5342714e+01   3.3193988e+02
  -1.5216163e+01   3.6349222e+02
  -1.5089595e+01   2.5282883e+02
  -1.4963014e+01   3.1600129e+02
  -1.4836422e+01   3.5547329e+02
  -1.4709824e+01   3.7125422e+02
  -1.4583224e+01   3.3175332e+02
  -1.4456625e+01   3.1595952e+02
  -1.4330032e+01   3.3967053e+02
  -1.4203448e+01   3.7129319e+02
  -1.4076875e+01   2.8442137e+02
  -1.3950317e+01   2.5284839e+02
  -1.3823776e+01   2.4498030e+02
  -1.3697255e+01   3.0824842e+02
  -1.3570755e+01   2.2924891e+02
  -1.3444277e+01   3.0835556e+02
  -1.3317824e+01   3.0841333e+02
  -1.3191394e+01   2.4519613e+02
  -1.3064989e+01   3.2435432e+02
  -1.2938608e+01   2.8485333e+02
  -1.2812251e+01   2.4533586e+02
  -1.2685916e+01   2.4537915e+02
  -1.2559601e+01   2.5333618e+02
  -1.2433306e+01   3.0879932e+02
  -1.2307027e+01   2.6924457e+02
  -1.2180761e+01   2.6135377e+02
  -1.2054506e+01   2.8513682e+02
  -1.1928258e+01   2.2970619e+02
  -1.1802012e+01   2.1386964e+02
  -1.1675766e+01   2.8515711e+02
  -1.1549515e+01   2.0593776e+02
  -1.1423252e+01   2.5344120e+02
  -1.1296975e+01   3.2468218e+02
  -1.1170677e+01   2.8504040e+02
  -1.1044353e+01   3.4039483e+02
  -1.0917998e+01   2.8491033e+02
  -1.0791605e+01   4.0350333e+02
  -1.0665168e+01   3.0845544e+02
  -1.0538683e+01   2.8461673e+02
  -1.0412141e+01   3.0819926e+02
  -1.0285538e+01   3.6333952e+02
  -1.0158866e+01   3.2367199e+02
  -1.0032120e+01   3.1559225e+02
  -9.9052939e+00   4.0212425e+02
  -9.7783806e+00   3.3881381e+02
  -9.6513741e+00   3.7793358e+02
  -9.5242685e+00   4.3271089e+02
  -9.3970576e+00   4.1663100e+02
  -9.2697355e+00   5.8120337e+02
  -9.1422965e+00   5.1789490e+02
  -9.0147350e+00   5.5659399e+02
  -8.8870454e+00   5.6386731e+02
  -8.7592224e+00   5.8674906e+02
  -8.6312610e+00   5.8611430e+02
  -8.5031563e+00   7.2596869e+02
  -8.3749037e+00   6.0817451e+02
  -8.2464986e+00   4.6727138e+02
  -8.1179370e+00   7.3894547e+02
  -7.9892150e+00   6.9918100e+02
  -7.8603289e+00   6.9053207e+02
  -7.7312753e+00   9.3759514e+02
  -7.6020512e+00   6.9646454e+02
  -7.4726538e+00   7.7281301e+02
  -7.3430806e+00   7.4861154e+02
  -7.2133294e+00   8.4777635e+02
  -7.0833983e+00   8.3890627e+02
  -6.9532858e+00   7.6856541e+02
  -6.8229905e+00   9.2098502e+02
  -6.6925115e+00   8.6603987e+02
  -6.5618482e+00   9.1839073e+02
  -6.4310001e+00   8.1009996e+02
  -6.2999673e+00   9.1580122e+02
  -6.1687500e+00   7.3161086e+02
  -6.0373488e+00   9.0562317e+02
  -5.9057645e+00   8.8156408e+02
  -5.7739983e+00   1.0397201e+03
  -5.6420515e+00   1.1292436e+03
  -5.5099260e+00   1.0595987e+03
  -5.3776238e+00   1.2169104e+03
  -5.2451470e+00   1.2530499e+03
  -5.1124983e+00   1.1081900e+03
  -4.9796804e+00   1.2121859e+03
  -4.8466963e+00   1.2933882e+03
  -4.7135494e+00   1.3368692e+03
  -4.5802431e+00   1.1027239e+03
  -4.4467813e+00   1.1239166e+03
  -4.3131678e+00   1.1151567e+03
  -4.1794068e+00   1.0466429e+03
  -4.0455027e+00   1.0679283e+03
  -3.9114600e+00   1.0369831e+03
  -3.7772834e+00   7.0802249e+02
  -3.6429780e+00   7.7435418e+02
  -3.5085486e+00   9.8192849e+02
  -3.3740006e+00   1.2263281e+03
  -3.2393393e+00   1.1510359e+03
  -3.1045702e+00   1.3578777e+03
  -2.9696988e+00   1.0750987e+03
  -2.8347310e+00   9.0391911e+02
  -2.6996725e+00   6.2195273e+02
  -2.5645293e+00   5.9196447e+02
  -2.4293073e+00   5.6203873e+02
  -2.2940126e+00   5.1738917e+02
  -2.1586514e+00   7.3876403e+02
  -2.0232298e+00   8.1966261e+02
  -1.8877541e+00   8.7100498e+02
  -1.7522306e+00   7.2312164e+02
  -1.6166655e+00   9.0731330e+02
  -1.4810652e+00   1.0103222e+03
  -1.3454360e+00   1.0690912e+03
  -1.2097842e+00   6.4871978e+02
  -1.0741161e+00   7.3709323e+02
  -9.3843814e-01   5.5277935e+02
  -8.0275646e-01   5.0117302e+02
  -6.6707734e-01   5.0118250e+02
  -5.3140699e-01   3.9065279e+02
  -3.9575157e-01   4.6441197e+02
  -2.6011718e-01   6.4143026e+02
  -1.2450987e-01   6.6368102e+02
   1.1064401e-02   6.6384278e+02
   1.4659973e-01   7.9684021e+02
   2.8209031e-01   6.9377519e+02
   4.1753040e-01   8.1955050e+02
   5.5291439e-01   6.2784381e+02
   6.8823674e-01   4.2121645e+02
   8.2349203e-01   3.7706474e+02
   9.5867495e-01   5.2521429e+02
   1.0937803e+00   4.3669626e+02
   1.2288030e+00   7.7764698e+02
   1.3637381e+00   8.3743951e+02
   1.4985808e+00   9.3442200e+02
   1.6333265e+00   9.5735942e+02
   1.7679705e+00   1.0323519e+03
   1.9025085e+00   9.4397131e+02
   2.0369362e+00   7.3645528e+02
   2.1712495e+00   6.8496545e+02
   2.3054445e+00   4.8436967e+02
   2.4395175e+00   5.8177298e+02
   2.5734646e+00   3.8821274e+02
   2.7072826e+00   4.4089744e+02
   2.8409681e+00   5.5353815e+02
   2.9745179e+00   6.4395452e+02
   3.1079291e+00   9.9691793e+02
   3.2411988e+00   1.2530975e+03
   3.3743245e+00   1.2319183e+03
   3.5073037e+00   1.2257555e+03
   3.6401342e+00   1.1443161e+03
   3.7728137e+00   9.0443488e+02
   3.9053404e+00   7.6211048e+02
   4.0377126e+00   8.1588161e+02
   4.1699286e+00   9.6811278e+02
   4.3019870e+00   8.4810925e+02
   4.4338867e+00   1.1448093e+03
   4.5656266e+00   1.1310165e+03
   4.6972059e+00   1.1627975e+03
   4.8286237e+00   1.3011927e+03
   4.9598798e+00   1.3408907e+03
   5.0909736e+00   1.3654339e+03
   5.2219052e+00   9.8524782e+02
   5.3526744e+00   1.1241177e+03
   5.4832815e+00   9.4175571e+02
   5.6137269e+00   8.5093078e+02
   5.7440111e+00   1.1973822e+03
   5.8741349e+00   1.0297888e+03
   6.0040991e+00   1.0387474e+03
   6.1339049e+00   1.0708308e+03
   6.2635534e+00   9.7957153e+02
   6.3930461e+00   8.8808093e+02
   6.5223846e+00   8.1182342e+02
   6.6515706e+00   7.1215151e+02
   6.7806060e+00   7.5948130e+02
   6.9094930e+00   7.7587363e+02
   7.0382337e+00   7.0684685e+02
   7.1668307e+00   8.7093808e+02
   7.2952865e+00   7.8626281e+02
   7.4236038e+00   7.9490429e+02
   7.5517856e+00   7.4893619e+02
   7.6798350e+00   7.5752027e+02
   7.8077552e+00   7.1919840e+02
   7.9355496e+00   5.8688004e+02
   8.0632219e+00   5.8744169e+02
   8.1907757e+00   6.8206506e+02
   8.3182150e+00   6.0420924e+02
   8.4455438e+00   6.0473327e+02
   8.5727665e+00   4.7947423e+02
   8.6998875e+00   3.9332625e+02
   8.8269112e+00   4.8809758e+02
   8.9538426e+00   4.6481801e+02
   9.0806866e+00   5.3609171e+02
   9.2074483e+00   5.1277331e+02
   9.3341330e+00   3.8678710e+02
   9.4607462e+00   5.2127269e+02
   9.5872936e+00   5.1364154e+02
   9.7137810e+00   5.1388484e+02
   9.8402147e+00   3.2428075e+02
   9.9666008e+00   3.2440273e+02
   1.0092946e+01   3.8782677e+02
   1.0219257e+01   2.7709442e+02
   1.0345540e+01   3.6426024e+02
   1.0471803e+01   3.1679879e+02
   1.0598053e+01   2.1386091e+02
   1.0724298e+01   1.7426420e+02
   1.0850546e+01   2.5346974e+02
   1.0976805e+01   2.9304913e+02
   1.1103083e+01   2.5340913e+02
   1.1229389e+01   1.9793194e+02
   1.1355732e+01   1.9787389e+02
   1.1482122e+01   1.5824104e+02
   1.1608567e+01   2.2143931e+02
   1.1735078e+01   2.5294150e+02
   1.1861666e+01   1.9749143e+02
   1.1988341e+01   1.4999042e+02
   1.2115114e+01   2.2875569e+02
   1.2241996e+01   1.6550772e+02
   1.2369000e+01   1.8897094e+02
   1.2496137e+01   1.0225165e+02
   1.2623421e+01   2.1998104e+02
   1.2750864e+01   1.0985278e+02
   1.2878481e+01   1.3321154e+02
   1.3006285e+01   1.7996298e+02
   1.3134291e+01   1.5624233e+02
   1.3262515e+01   1.4817843e+02
   1.3390972e+01   1.1677044e+02
   1.3519679e+01   1.4762211e+02
   1.3648653e+01   1.6282358e+02
   1.3777912e+01   1.7020139e+02
   1.3907473e+01   1.1577490e+02
   1.4037357e+01   1.4628433e+02
   1.4167584e+01   1.4589998e+02
   1.4298173e+01   1.7612508e+02
   1.4429146e+01   2.0614891e+02
   1.4560526e+01   1.5984186e+02
   1.4692335e+01   1.8208086e+02
   1.4824599e+01   2.1169887e+02
   1.4957341e+01   1.5820151e+02
   1.5090588e+01   1.8011689e+02
   1.5224366e+01   2.0182621e+02
   1.5358704e+01   2.8286837e+02
   1.5493631e+01   1.6305137e+02
   1.5629177e+01   1.6968450e+02
   1.5765372e+01   2.0558628e+02
   1.5902251e+01   1.6803219e+02
   1.6039846e+01   2.1076359e+02
   1.6178192e+01   1.5179302e+02
   1.6317326e+01   1.4374641e+02
   1.6457285e+01   1.7862357e+02
   1.6598109e+01   1.9883071e+02
   1.6739836e+01   1.6228283e+02
   1.6882511e+01   1.4718844e+02
   1.7026175e+01   1.6705657e+02
   1.7170873e+01   1.5204040e+02
   1.7316652e+01   1.6463252e+02
   1.7463560e+01   1.4294661e+02
   1.7611646e+01   1.4180916e+02
   1.7760962e+01   1.9421908e+02
   1.7911561e+01   2.3240618e+02
   1.8063496e+01   1.8428870e+02
   1.8216825e+01   1.6956999e+02
   1.8371606e+01   9.0450566e+01
   1.8527898e+01   1.4716015e+02
   1.8685764e+01   1.2668991e+02
   1.8845267e+01   1.4419801e+02
   1.9006473e+01   1.5508146e+02
   1.9169448e+01   9.8174091e+01
   1.9334264e+01   1.2134787e+02
   1.9500990e+01   1.0796129e+02
   1.9669701e+01   1.3632794e+02
   1.9840472e+01   1.6396263e+02
   2.0013380e+01   1.0988513e+02
   2.0188504e+01   1.3133513e+02
   2.0365927e+01   1.1272515e+02
   2.0545731e+01   7.2300744e+01
   2.0728003e+01   1.1521241e+02
   2.0912831e+01   1.1361954e+02
   2.1100303e+01   9.0679887e+01
   2.1290513e+01   1.4194833e+02
   2.1483555e+01   9.3244099e+01
   2.1679525e+01   1.1226220e+02
   2.1878521e+01   9.5479071e+01
   2.2080645e+01   1.2863390e+02
   2.2286000e+01   1.0226215e+02
   2.2494690e+01   1.0541932e+02
   2.2706824e+01   7.0710112e+01
   2.2922511e+01   7.4181625e+01
   2.3141863e+01   5.0147712e+01
   2.3364994e+01   4.0334968e+01
   2.3592022e+01   6.6071277e+01
   2.3823064e+01   8.6564124e+01
   2.4058243e+01   5.5277062e+01
   2.4297682e+01   5.4293603e+01
   2.4541507e+01   6.5620873e+01
   2.4789846e+01   4.4294253e+01
   2.5042831e+01   5.1386574e+01
   2.5300593e+01   5.0433974e+01
   2.5563270e+01   2.6648717e+01
   2.5830999e+01   4.1086321e+01
   2.6103921e+01   3.6640526e+01
   2.6382179e+01   2.8750314e+01
   2.6665918e+01   3.5243594e+01
   2.6955288e+01   3.8013689e+01
   2.7250438e+01   2.7104842e+01
   2.7551523e+01   1.3285309e+01
   2.7858697e+01   1.3021901e+01
   2.8172121e+01   1.5952833e+01
   2.8491956e+01   1.2506465e+01
   2.8818365e+01   3.0636369e+01
   2.9151517e+01   9.0049182e+00
   2.9491580e+01   1.4703162e+01
   2.9838727e+01   1.4403114e+01
   3.0193134e+01   1.1286463e+01
   3.0554979e+01   2.7636144e+00
   3.0924443e+01   1.8946345e+01
   3.1301711e+01   1.8554445e+01
   3.1686970e+01   1.5573936e+01
   3.2080411e+01   1.0166724e+01
   3.2482226e+01   7.4661203e+00
   3.2892612e+01   9.7469123e+00
   3.3311769e+01   1.4314435e+01
   3.3739900e+01   1.1678665e+01
   3.4177212e+01   6.8601050e+00
   3.4623912e+01   4.4772734e+00
   3.5080215e+01   2.1915286e+00
   3.5546335e+01   8.5814693e+00
   3.6022493e+01   6.3004262e+00
   3.6508912e+01   0.0000000e+00
   3.7005818e+01   4.0249080e+00
   3.7513441e+01   7.8798688e+00
   3.8032014e+01   5.7851055e+00
   3.8561774e+01   5.6629349e+00
   3.9102963e+01   3.6955667e+00
   3.9655825e+01   0.0000000e+00
   4.0220608e+01   3.5411833e+00
   4.0797564e+01   0.0000000e+00
   4.1386950e+01   3.3933665e+00
   4.1989024e+01   9.9655514e+00
   4.2604050e+01   0.0000000e+00
   4.3232297e+01   0.0000000e+00
   4.3874036e+01   0.0000000e+00
   4.4529543e+01   3.0510743e+00
   4.5199098e+01   1.4935301e+00
   4.5882984e+01   1.4622309e+00
   4.6581491e+01   4.2948763e+00
   4.7294910e+01   1.4016997e+00
   4.8023540e+01   2.7448800e+00
   4.8767680e+01   2.6876652e+00
   4.9527637e+01   1.3158639e+00
   5.0303721e+01   2.5770410e+00
   5.1096246e+01   0.0000000e+00
   5.1905533e+01   1.2356568e+00
   5.2731903e+01   1.2101106e+00
   5.3575687e+01   0.0000000e+00
   5.4437217e+01   0.0000000e+00
   5.5316832e+01   0.0000000e+00
   5.6214873e+01   2.2270686e+00
   5.7131689e+01   1.0907312e+00
   5.8067633e+01   0.0000000e+00


==> figs/densities_time/inc70_sub3808/den_6.00.dat <==
  -2.0038868e+01   0.0000000e+00
  -1.9833693e+01   0.0000000e+00
  -1.9628628e+01   0.0000000e+00
  -1.9423673e+01   0.0000000e+00
  -1.9218827e+01   0.0000000e+00
  -1.9014089e+01   0.0000000e+00
  -1.8809458e+01   0.0000000e+00
  -1.8604933e+01   0.0000000e+00
  -1.8400514e+01   0.0000000e+00
  -1.8196200e+01   0.0000000e+00
  -1.7991989e+01   0.0000000e+00
  -1.7787880e+01   0.0000000e+00
  -1.7583874e+01   0.0000000e+00
  -1.7379969e+01   0.0000000e+00
  -1.7176164e+01   9.8133032e+00
  -1.6972458e+01   1.4727131e+01
  -1.6768851e+01   9.8228342e+00
  -1.6565342e+01   4.9137716e+00
  -1.6361929e+01   4.9161070e+00
  -1.6158611e+01   4.9184234e+00
  -1.5955389e+01   1.9682882e+01
  -1.5752261e+01   3.9383988e+01
  -1.5549226e+01   3.4476800e+01
  -1.5346283e+01   2.4637481e+01
  -1.5143431e+01   2.4648580e+01
  -1.4940671e+01   3.9455328e+01
  -1.4737999e+01   2.4670482e+01
  -1.4535417e+01   1.9745028e+01
  -1.4332922e+01   2.9630386e+01
  -1.4130514e+01   3.9524148e+01
  -1.3928192e+01   3.4598335e+01
  -1.3725955e+01   4.9447000e+01
  -1.3523803e+01   2.9680563e+01
  -1.3321734e+01   7.4232012e+01
  -1.3119747e+01   8.9114773e+01
  -1.2917842e+01   7.4292304e+01
  -1.2716017e+01   7.9276789e+01
  -1.2514272e+01   1.2887570e+02
  -1.2312606e+01   1.3388478e+02
  -1.2111018e+01   1.4385777e+02
  -1.1909507e+01   1.8361283e+02
  -1.1708073e+01   1.6878907e+02
  -1.1506713e+01   1.3905469e+02
  -1.1305428e+01   1.3910602e+02
  -1.1104216e+01   1.5406642e+02
  -1.0903076e+01   1.0440519e+02
  -1.0702008e+01   1.1438925e+02
  -1.0501011e+01   8.4578305e+01
  -1.0300084e+01   1.1446920e+02
  -1.0099225e+01   1.0455118e+02
  -9.8984347e+00   1.1454717e+02
  -9.6977110e+00   1.0960344e+02
  -9.4970535e+00   1.0963954e+02
  -9.2964611e+00   1.4457181e+02
  -9.0959330e+00   1.4960497e+02
  -8.8954683e+00   1.3468702e+02
  -8.6950660e+00   1.4470889e+02
  -8.4947251e+00   1.4475332e+02
  -8.2944449e+00   9.9860068e+01
  -8.0942243e+00   2.0477413e+02
  -7.8940624e+00   1.9484231e+02
  -7.6939583e+00   1.7490899e+02
  -7.4939112e+00   2.2994576e+02
  -7.2939199e+00   2.1500944e+02
  -7.0939838e+00   2.3007340e+02
  -6.8941017e+00   2.8016517e+02
  -6.6942728e+00   3.2527825e+02
  -6.4944961e+00   3.7041363e+02
  -6.2947707e+00   4.8566694e+02
  -6.0950958e+00   4.9079763e+02
  -5.8954703e+00   5.9110681e+02
  -5.6958933e+00   5.3613395e+02
  -5.4963639e+00   6.5153306e+02
  -5.2968811e+00   7.6698365e+02
  -5.0974441e+00   7.4208892e+02
  -4.8980519e+00   9.8800240e+02
  -4.6987035e+00   8.4776212e+02
  -4.4993981e+00   9.4829316e+02
  -4.3001346e+00   1.0538811e+03
  -4.1009122e+00   1.1293909e+03
  -3.9017298e+00   1.0944746e+03
  -3.7025867e+00   1.2001417e+03
  -3.5034818e+00   1.2405520e+03
  -3.3044141e+00   1.4467445e+03
  -3.1053829e+00   1.4419844e+03
  -2.9063870e+00   1.5326952e+03
  -2.7074256e+00   1.6686655e+03
  -2.5084978e+00   1.8298091e+03
  -2.3096025e+00   1.0608598e+03
  -2.1107389e+00   6.7885719e+02
  -1.9119059e+00   6.4878594e+02
  -1.7131028e+00   1.2726156e+03
  -1.5143285e+00   2.4449836e+03
  -1.3155820e+00   1.1924741e+03
  -1.1168625e+00   4.8309293e+02
  -9.1816892e-01   3.2210407e+02
  -7.1950041e-01   5.5368615e+02
  -5.2085601e-01   8.5580058e+02
  -3.2223475e-01   9.6666390e+02
  -1.2363569e-01   5.9919721e+02
   7.4942103e-02   4.5825869e+02
   2.7349959e-01   5.8421368e+02
   4.7203771e-01   9.8721595e+02
   6.7055741e-01   1.1031651e+03
   8.6905965e-01   7.0024401e+02
   1.0675454e+00   3.4259393e+02
   1.2660155e+00   4.4339164e+02
   1.4644710e+00   7.0544778e+02
   1.6629128e+00   1.8342907e+03
   1.8613419e+00   2.0359917e+03
   2.0597593e+00   1.0835747e+03
   2.2581658e+00   6.6026066e+02
   2.4565624e+00   7.0061682e+02
   2.6549500e+00   1.0030865e+03
   2.8533297e+00   1.4315982e+03
   3.0517024e+00   1.2753774e+03
   3.2500690e+00   1.5022693e+03
   3.4484304e+00   1.2754495e+03
   3.6467876e+00   1.1393584e+03
   3.8451417e+00   9.6292481e+02
   4.0434934e+00   1.0889746e+03
   4.2418438e+00   7.9657015e+02
   4.4401938e+00   8.6715401e+02
   4.6385443e+00   9.1252576e+02
   4.8368964e+00   8.0664645e+02
   5.0352510e+00   7.8142905e+02
   5.2336089e+00   7.5116726e+02
   5.4319712e+00   8.1164610e+02
   5.6303388e+00   7.6121292e+02
   5.8287127e+00   6.6036917e+02
   6.0270938e+00   4.4863145e+02
   6.2254831e+00   5.1414074e+02
   6.4238815e+00   5.3931895e+02
   6.6222899e+00   5.8969269e+02
   6.8207093e+00   4.3846511e+02
   7.0191407e+00   4.9387347e+02
   7.2175850e+00   4.5856697e+02
   7.4160432e+00   5.0388457e+02
   7.6145161e+00   4.5346229e+02
   7.8130048e+00   4.4335017e+02
   8.0115102e+00   4.4331287e+02
   8.2100333e+00   3.3749230e+02
   8.4085749e+00   3.4753415e+02
   8.6071361e+00   3.4246372e+02
   8.8057178e+00   2.4171416e+02
   9.0043209e+00   3.6756727e+02
   9.2029463e+00   2.8193765e+02
   9.4015951e+00   2.3659845e+02
   9.6002682e+00   2.5670313e+02
   9.7989665e+00   1.7614646e+02
   9.9976910e+00   2.0128373e+02
   1.0196443e+01   1.9622488e+02
   1.0395222e+01   2.3141207e+02
   1.0594031e+01   1.9113861e+02
   1.0792869e+01   1.9613904e+02
   1.0991739e+01   1.9108016e+02
   1.1190640e+01   1.8602197e+02
   1.1389574e+01   1.5080378e+02
   1.1588542e+01   1.6083012e+02
   1.1787544e+01   1.9095251e+02
   1.1986582e+01   1.6579753e+02
   1.2185656e+01   1.8083685e+02
   1.2384768e+01   1.5066902e+02
   1.2583919e+01   1.0544797e+02
   1.2783108e+01   1.5563055e+02
   1.2982338e+01   1.0038650e+02
   1.3181610e+01   1.1040231e+02
   1.3380923e+01   1.6556844e+02
   1.3580279e+01   1.2038739e+02
   1.3779680e+01   1.3540590e+02
   1.3979125e+01   1.6044489e+02
   1.4178617e+01   1.5539523e+02
   1.4378155e+01   1.3531247e+02
   1.4577741e+01   1.2525934e+02
   1.4777375e+01   1.9034775e+02
   1.4977059e+01   2.1533998e+02
   1.5176794e+01   1.3017261e+02
   1.5376581e+01   1.9520859e+02
   1.5576419e+01   1.7514125e+02
   1.5776311e+01   2.3512691e+02
   1.5976258e+01   1.3503624e+02
   1.6176259e+01   2.3999817e+02
   1.6376317e+01   1.2496398e+02
   1.6576431e+01   1.8489395e+02
   1.6776604e+01   1.8983609e+02
   1.6976836e+01   2.0975711e+02
   1.7177127e+01   2.1967991e+02
   1.7377479e+01   1.6970118e+02
   1.7577893e+01   1.8461799e+02
   1.7778370e+01   1.4964353e+02
   1.7978910e+01   1.6455575e+02
   1.8179514e+01   1.2960834e+02
   1.8380184e+01   1.7939926e+02
   1.8580920e+01   1.8930338e+02
   1.8781723e+01   1.5438003e+02
   1.8982594e+01   1.3939276e+02
   1.9183534e+01   1.4432149e+02
   1.9384545e+01   1.6914564e+02
   1.9585626e+01   1.6908605e+02
   1.9786778e+01   1.2925498e+02
   1.9988004e+01   1.4411696e+02
   2.0189303e+01   1.1425788e+02
   2.0390676e+01   1.5890869e+02
   2.0592125e+01   1.1417288e+02
   2.0793650e+01   1.1412966e+02
   2.0995253e+01   1.3888725e+02
   2.1196933e+01   8.9250081e+01
   2.1398693e+01   1.0408432e+02
   2.1600532e+01   7.4316508e+01
   2.1802452e+01   6.4381864e+01
   2.2004454e+01   6.9306268e+01
   2.2206539e+01   3.4638968e+01
   2.2408707e+01   5.4410180e+01
   2.2610959e+01   2.4721579e+01
   2.2813297e+01   4.9422313e+00
   2.3015721e+01   1.9760507e+01
   2.3218232e+01   9.8760044e+00
   2.3420831e+01   2.4679289e+01
   2.3623519e+01   9.8673870e+00
   2.3826297e+01   4.9315095e+00
   2.4029165e+01   4.9293058e+00
   2.4232125e+01   0.0000000e+00
   2.4435177e+01   0.0000000e+00
   2.4638323e+01   0.0000000e+00
   2.4841563e+01   0.0000000e+00
   2.5044898e+01   0.0000000e+00
   2.5248328e+01   0.0000000e+00
   2.5451856e+01   0.0000000e+00
   2.5655482e+01   0.0000000e+00
   2.5859206e+01   0.0000000e+00
   2.6063029e+01   0.0000000e+00
   2.6266953e+01   0.0000000e+00
   2.6470978e+01   0.0000000e+00
   2.6675105e+01   0.0000000e+00
   2.6879335e+01   0.0000000e+00
   2.7083669e+01   0.0000000e+00
   2.7288108e+01   0.0000000e+00
   2.7492652e+01   0.0000000e+00
   2.7697303e+01   0.0000000e+00
   2.7902061e+01   0.0000000e+00
   2.8106927e+01   0.0000000e+00
   2.8311902e+01   0.0000000e+00
   2.8516987e+01   0.0000000e+00
   2.8722183e+01   0.0000000e+00
   2.8927491e+01   0.0000000e+00
   2.9132911e+01   0.0000000e+00
   2.9338444e+01   0.0000000e+00
   2.9544091e+01   0.0000000e+00
   2.9749854e+01   0.0000000e+00
   2.9955732e+01   0.0000000e+00
   3.0161727e+01   0.0000000e+00
   3.0367840e+01   0.0000000e+00
   3.0574071e+01   0.0000000e+00
   3.0780421e+01   0.0000000e+00


==> figs/densities_time/inc70_sub3808/den_6.20.dat <==
  -4.5763030e+01   0.0000000e+00
  -4.5562564e+01   0.0000000e+00
  -4.5362099e+01   0.0000000e+00
  -4.5161634e+01   0.0000000e+00
  -4.4961169e+01   0.0000000e+00
  -4.4760704e+01   0.0000000e+00
  -4.4560239e+01   0.0000000e+00
  -4.4359774e+01   0.0000000e+00
  -4.4159309e+01   0.0000000e+00
  -4.3958844e+01   0.0000000e+00
  -4.3758379e+01   0.0000000e+00
  -4.3557914e+01   0.0000000e+00
  -4.3357448e+01   0.0000000e+00
  -4.3156983e+01   0.0000000e+00
  -4.2956518e+01   0.0000000e+00
  -4.2756053e+01   0.0000000e+00
  -4.2555588e+01   0.0000000e+00
  -4.2355123e+01   0.0000000e+00
  -4.2154658e+01   0.0000000e+00
  -4.1954193e+01   0.0000000e+00
  -4.1753728e+01   0.0000000e+00
  -4.1553263e+01   0.0000000e+00
  -4.1352798e+01   0.0000000e+00
  -4.1152333e+01   0.0000000e+00
  -4.0951867e+01   0.0000000e+00
  -4.0751402e+01   0.0000000e+00
  -4.0550937e+01   0.0000000e+00
  -4.0350472e+01   0.0000000e+00
  -4.0150007e+01   0.0000000e+00
  -3.9949542e+01   0.0000000e+00
  -3.9749077e+01   0.0000000e+00
  -3.9548612e+01   0.0000000e+00
  -3.9348147e+01   0.0000000e+00
  -3.9147682e+01   0.0000000e+00
  -3.8947217e+01   0.0000000e+00
  -3.8746752e+01   0.0000000e+00
  -3.8546287e+01   0.0000000e+00
  -3.8345822e+01   0.0000000e+00
  -3.8145357e+01   0.0000000e+00
  -3.7944892e+01   0.0000000e+00
  -3.7744426e+01   0.0000000e+00
  -3.7543961e+01   0.0000000e+00
  -3.7343496e+01   0.0000000e+00
  -3.7143031e+01   0.0000000e+00
  -3.6942566e+01   0.0000000e+00
  -3.6742101e+01   0.0000000e+00
  -3.6541636e+01   0.0000000e+00
  -3.6341171e+01   0.0000000e+00
  -3.6140706e+01   0.0000000e+00
  -3.5940241e+01   0.0000000e+00
  -3.5739776e+01   0.0000000e+00
  -3.5539311e+01   0.0000000e+00
  -3.5338846e+01   0.0000000e+00
  -3.5138381e+01   0.0000000e+00
  -3.4937916e+01   0.0000000e+00
  -3.4737451e+01   0.0000000e+00
  -3.4536986e+01   0.0000000e+00
  -3.4336521e+01   0.0000000e+00
  -3.4136056e+01   0.0000000e+00
  -3.3935591e+01   0.0000000e+00
  -3.3735126e+01   0.0000000e+00
  -3.3534661e+01   0.0000000e+00
  -3.3334196e+01   0.0000000e+00
  -3.3133731e+01   0.0000000e+00
  -3.2933266e+01   4.9884013e+00
  -3.2732801e+01   4.9884013e+00
  -3.2532335e+01   0.0000000e+00
  -3.2331870e+01   4.9884014e+00
  -3.2131405e+01   0.0000000e+00
  -3.1930940e+01   4.9884014e+00
  -3.1730475e+01   4.9884014e+00
  -3.1530010e+01   0.0000000e+00
  -3.1329545e+01   0.0000000e+00
  -3.1129080e+01   0.0000000e+00
  -3.0928615e+01   0.0000000e+00
  -3.0728150e+01   9.9768031e+00
  -3.0527685e+01   0.0000000e+00
  -3.0327220e+01   4.9884016e+00
  -3.0126755e+01   4.9884016e+00
  -2.9926290e+01   1.9953607e+01
  -2.9725825e+01   4.9884017e+00
  -2.9525360e+01   0.0000000e+00
  -2.9324895e+01   9.9768035e+00
  -2.9124430e+01   4.9884018e+00
  -2.8923965e+01   9.9768036e+00
  -2.8723500e+01   0.0000000e+00
  -2.8523035e+01   0.0000000e+00
  -2.8322570e+01   9.9768037e+00
  -2.8122105e+01   4.9884019e+00
  -2.7921640e+01   0.0000000e+00
  -2.7721175e+01   0.0000000e+00
  -2.7520710e+01   4.9884020e+00
  -2.7320245e+01   4.9884020e+00
  -2.7119780e+01   9.9768040e+00
  -2.6919315e+01   0.0000000e+00
  -2.6718850e+01   0.0000000e+00
  -2.6518385e+01   1.9953608e+01
  -2.6317920e+01   4.9884021e+00
  -2.6117455e+01   1.4965206e+01
  -2.5916990e+01   9.9768043e+00
  -2.5716525e+01   1.9953609e+01
  -2.5516060e+01   4.9884022e+00
  -2.5315595e+01   1.4965207e+01
  -2.5115130e+01   9.9768045e+00
  -2.4914665e+01   1.4965207e+01
  -2.4714200e+01   9.9768046e+00
  -2.4513735e+01   9.9768047e+00
  -2.4313270e+01   4.4895621e+01
  -2.4112805e+01   5.4872426e+01
  -2.3912340e+01   3.9907219e+01
  -2.3711875e+01   2.4942012e+01
  -2.3511410e+01   1.9953610e+01
  -2.3310945e+01   1.9953610e+01
  -2.3110480e+01   1.4965208e+01
  -2.2910015e+01   2.9930415e+01
  -2.2709550e+01   2.4942013e+01
  -2.2509086e+01   1.4965208e+01
  -2.2308621e+01   1.9953610e+01
  -2.2108156e+01   1.4965208e+01
  -2.1907691e+01   4.9884027e+00
  -2.1707226e+01   1.4965208e+01
  -2.1506761e+01   9.9768054e+00
  -2.1306296e+01   1.9953611e+01
  -2.1105831e+01   1.4965208e+01
  -2.0905366e+01   1.9953611e+01
  -2.0704901e+01   3.4918820e+01
  -2.0504436e+01   1.4965208e+01
  -2.0303971e+01   1.4965209e+01
  -2.0103506e+01   0.0000000e+00
  -1.9903041e+01   4.9884029e+00
  -1.9702576e+01   2.9930418e+01
  -1.9502111e+01   1.9953612e+01
  -1.9301646e+01   2.9930418e+01
  -1.9101181e+01   1.9953612e+01
  -1.8900716e+01   2.9930418e+01
  -1.8700251e+01   2.9930418e+01
  -1.8499786e+01   1.4965209e+01
  -1.8299321e+01   4.9884031e+00
  -1.8098856e+01   2.9930419e+01
  -1.7898391e+01   2.4942016e+01
  -1.7697926e+01   2.4942016e+01
  -1.7497461e+01   9.9768063e+00
  -1.7296996e+01   1.4965210e+01
  -1.7096532e+01   1.9953613e+01
  -1.6896067e+01   1.4965210e+01
  -1.6695602e+01   2.4942016e+01
  -1.6495137e+01   3.4918823e+01
  -1.6294672e+01   1.4965210e+01
  -1.6094207e+01   3.9907227e+01
  -1.5893742e+01   2.9930420e+01
  -1.5693277e+01   2.4942017e+01
  -1.5492812e+01   1.9953614e+01
  -1.5292347e+01   2.4942017e+01
  -1.5091882e+01   9.9768069e+00
  -1.4891417e+01   1.9953614e+01
  -1.4690952e+01   2.9930421e+01
  -1.4490487e+01   2.9930421e+01
  -1.4290022e+01   2.4942018e+01
  -1.4089557e+01   3.9907228e+01
  -1.3889092e+01   5.9860843e+01
  -1.3688628e+01   4.9884036e+01
  -1.3488163e+01   5.4872440e+01
  -1.3287698e+01   5.9860844e+01
  -1.3087233e+01   4.4895633e+01
  -1.2886768e+01   4.4895633e+01
  -1.2686303e+01   4.4895633e+01
  -1.2485838e+01   7.4826056e+01
  -1.2285373e+01   7.4826056e+01
  -1.2084908e+01   6.4849249e+01
  -1.1884443e+01   8.9791268e+01
  -1.1683978e+01   7.9814461e+01
  -1.1483513e+01   8.4802865e+01
  -1.1283048e+01   9.9768077e+01
  -1.1082583e+01   1.1972169e+02
  -1.0882119e+01   1.5464052e+02
  -1.0681654e+01   9.4779674e+01
  -1.0481189e+01   1.6960573e+02
  -1.0280724e+01   1.0974489e+02
  -1.0080259e+01   1.4965212e+02
  -9.8797939e+00   1.4965212e+02
  -9.6793290e+00   1.8457095e+02
  -9.4788641e+00   1.5464053e+02
  -9.2783992e+00   1.2969851e+02
  -9.0779343e+00   1.8457095e+02
  -8.8774694e+00   2.1948978e+02
  -8.6770044e+00   2.0951297e+02
  -8.4765395e+00   2.6438542e+02
  -8.2760746e+00   3.0928106e+02
  -8.0756097e+00   3.1925787e+02
  -7.8751448e+00   3.0928106e+02
  -7.6746799e+00   3.1925787e+02
  -7.4742150e+00   4.4396798e+02
  -7.2737501e+00   3.6914192e+02
  -7.0732852e+00   4.8387522e+02
  -6.8728203e+00   3.9408394e+02
  -6.6723554e+00   5.0881724e+02
  -6.4718905e+00   4.8886363e+02
  -6.2714256e+00   4.7888682e+02
  -6.0709606e+00   5.8364331e+02
  -5.8704957e+00   6.0359693e+02
  -5.6700308e+00   7.1833024e+02
  -5.4695659e+00   7.2830705e+02
  -5.2691010e+00   7.1833024e+02
  -5.0686361e+00   7.8816791e+02
  -4.8681712e+00   8.7297079e+02
  -4.6677064e+00   8.8294760e+02
  -4.4672415e+00   8.9292441e+02
  -4.2667766e+00   7.4826068e+02
  -4.0663117e+00   4.6891003e+02
  -3.8658468e+00   3.2923470e+02
  -3.6653819e+00   2.6937385e+02
  -3.4649170e+00   4.1403759e+02
  -3.2644521e+00   5.2378249e+02
  -3.0639872e+00   7.3828389e+02
  -2.8635223e+00   6.8341144e+02
  -2.6630574e+00   8.8294764e+02
  -2.4625925e+00   8.0313316e+02
  -2.2621276e+00   5.2378250e+02
  -2.0616628e+00   4.7389845e+02
  -1.8611979e+00   5.3874772e+02
  -1.6607330e+00   7.5823753e+02
  -1.4602681e+00   9.0788968e+02
  -1.2598032e+00   9.1786649e+02
  -1.0593383e+00   6.9837668e+02
  -8.5887345e-01   7.5324914e+02
  -6.5840857e-01   8.0812159e+02
  -4.5794369e-01   9.1287810e+02
  -2.5747881e-01   1.0625303e+03
  -5.7013932e-02   9.5777375e+02
   1.4345095e-01   9.5777376e+02
   3.4391582e-01   1.0226230e+03
   5.4438070e-01   1.0824839e+03
   7.4484558e-01   7.3329554e+02
   9.4531045e-01   8.7795929e+02
   1.1457753e+00   8.1311003e+02
   1.3462402e+00   9.1786654e+02
   1.5467051e+00   1.0026694e+03
   1.7471700e+00   1.0026694e+03
   1.9476348e+00   5.9860862e+02
   2.1480997e+00   5.2378254e+02
   2.3485646e+00   7.9315642e+02
   2.5490294e+00   1.0226231e+03
   2.7494943e+00   9.7273902e+02
   2.9499592e+00   8.6299411e+02
   3.1504240e+00   6.7343471e+02
   3.3508889e+00   4.6891010e+02
   3.5513538e+00   3.4918837e+02
   3.7518186e+00   4.5394488e+02
   3.9522835e+00   7.4327239e+02
   4.1527484e+00   8.5800572e+02
   4.3532132e+00   1.1473332e+03
   4.5536781e+00   1.0575419e+03
   4.7541430e+00   9.8271586e+02
   4.9546078e+00   9.5278543e+02
   5.1550727e+00   9.0788979e+02
   5.3555375e+00   9.7772747e+02
   5.5560024e+00   8.1809850e+02
   5.7564673e+00   7.9315647e+02
   5.9569321e+00   7.1833039e+02
   6.1573970e+00   6.7343474e+02
   6.3578618e+00   6.6345794e+02
   6.5583267e+00   6.0858548e+02
   6.7587915e+00   6.0858548e+02
   6.9592564e+00   5.2877099e+02
   7.1597213e+00   4.5893331e+02
   7.3601861e+00   4.6891013e+02
   7.5606510e+00   3.5916521e+02
   7.7611158e+00   3.3921158e+02
   7.9615807e+00   3.5916521e+02
   8.1620455e+00   3.0429275e+02
   8.3625104e+00   2.5939710e+02
   8.5629752e+00   1.6461739e+02
   8.7634401e+00   2.1948985e+02
   8.9639049e+00   2.3944348e+02
   9.1643698e+00   1.9454782e+02
   9.3648346e+00   1.7459420e+02
   9.5652995e+00   1.9953623e+02
   9.7657643e+00   1.8955942e+02
   9.9662291e+00   2.1450145e+02
   1.0166694e+01   1.4466377e+02
   1.0367159e+01   1.1972174e+02
   1.0567624e+01   1.1473334e+02
   1.0768089e+01   1.0974493e+02
   1.0968553e+01   1.2969855e+02
   1.1169018e+01   5.9860871e+01
   1.1369483e+01   1.1473334e+02
   1.1569948e+01   9.9768119e+01
   1.1770413e+01   8.9791307e+01
   1.1970878e+01   9.4779714e+01
   1.2171342e+01   7.9814496e+01
   1.2371807e+01   8.9791308e+01
   1.2572272e+01   4.9884060e+01
   1.2772737e+01   5.4872466e+01
   1.2973202e+01   6.9837685e+01
   1.3173667e+01   6.9837685e+01
   1.3374131e+01   6.4849279e+01
   1.3574596e+01   6.9837685e+01
   1.3775061e+01   4.9884061e+01
   1.3975526e+01   7.9814498e+01
   1.4175991e+01   4.9884061e+01
   1.4376456e+01   4.9884062e+01
   1.4576920e+01   3.9907249e+01
   1.4777385e+01   2.9930437e+01
   1.4977850e+01   7.9814499e+01
   1.5178315e+01   3.9907250e+01
   1.5378780e+01   3.9907250e+01
   1.5579245e+01   3.4918844e+01
   1.5779709e+01   5.4872469e+01
   1.5980174e+01   6.9837688e+01
   1.6180639e+01   5.4872469e+01
   1.6381104e+01   6.9837688e+01
   1.6581569e+01   8.9791314e+01
   1.6782034e+01   7.9814501e+01
   1.6982498e+01   1.0475653e+02
   1.7182963e+01   1.0475653e+02
   1.7383428e+01   1.0475653e+02
   1.7583893e+01   5.4872470e+01
   1.7784358e+01   8.4802909e+01
   1.7984822e+01   6.4849284e+01
   1.8185287e+01   9.4779722e+01
   1.8385752e+01   7.4826097e+01
   1.8586217e+01   8.4802910e+01
   1.8786682e+01   8.9791317e+01
   1.8987147e+01   5.9860878e+01
   1.9187611e+01   5.9860878e+01
   1.9388076e+01   7.4826098e+01
   1.9588541e+01   5.4872472e+01
   1.9789006e+01   4.9884065e+01
   1.9989471e+01   6.4849285e+01
   2.0189935e+01   7.9814505e+01
   2.0390400e+01   6.4849286e+01
   2.0590865e+01   5.9860879e+01
   2.0791330e+01   8.4802912e+01
   2.0991795e+01   8.4802913e+01
   2.1192259e+01   6.9837693e+01
   2.1392724e+01   5.4872473e+01
   2.1593189e+01   3.4918847e+01
   2.1793654e+01   4.4895660e+01
   2.1994119e+01   5.9860880e+01
   2.2194584e+01   6.9837694e+01
   2.2395048e+01   2.9930440e+01
   2.2595513e+01   7.4826101e+01
   2.2795978e+01   2.9930440e+01
   2.2996443e+01   2.9930441e+01
   2.3196908e+01   1.9953627e+01
   2.3397372e+01   1.4965220e+01
   2.3597837e+01   1.9953627e+01
   2.3798302e+01   4.9884068e+00
   2.3998767e+01   9.9768136e+00
   2.4199232e+01   9.9768137e+00
   2.4399696e+01   1.9953627e+01
   2.4600161e+01   1.4965221e+01
   2.4800626e+01   0.0000000e+00
   2.5001091e+01   0.0000000e+00
   2.5201556e+01   0.0000000e+00
   2.5402020e+01   4.9884069e+00
   2.5602485e+01   0.0000000e+00
   2.5802950e+01   4.9884069e+00
   2.6003415e+01   0.0000000e+00
   2.6203880e+01   0.0000000e+00
   2.6404344e+01   0.0000000e+00
   2.6604809e+01   0.0000000e+00
   2.6805274e+01   0.0000000e+00
   2.7005739e+01   0.0000000e+00
   2.7206204e+01   0.0000000e+00
   2.7406668e+01   0.0000000e+00
   2.7607133e+01   0.0000000e+00
   2.7807598e+01   0.0000000e+00
   2.8008063e+01   0.0000000e+00
   2.8208528e+01   0.0000000e+00
   2.8408992e+01   0.0000000e+00
   2.8609457e+01   0.0000000e+00
   2.8809922e+01   0.0000000e+00
   2.9010387e+01   0.0000000e+00
   2.9210852e+01   0.0000000e+00
   2.9411316e+01   0.0000000e+00
   2.9611781e+01   0.0000000e+00
   2.9812246e+01   0.0000000e+00
   3.0012711e+01   0.0000000e+00
   3.0213176e+01   0.0000000e+00
   3.0413640e+01   0.0000000e+00
   3.0614105e+01   0.0000000e+00
   3.0814570e+01   0.0000000e+00
   3.1015035e+01   0.0000000e+00
   3.1215499e+01   0.0000000e+00
   3.1415964e+01   0.0000000e+00
   3.1616429e+01   0.0000000e+00
   3.1816894e+01   0.0000000e+00
   3.2017359e+01   0.0000000e+00
   3.2217823e+01   0.0000000e+00
   3.2418288e+01   0.0000000e+00
   3.2618753e+01   0.0000000e+00
   3.2819218e+01   0.0000000e+00
   3.3019683e+01   0.0000000e+00
   3.3220147e+01   0.0000000e+00
   3.3420612e+01   0.0000000e+00
   3.3621077e+01   0.0000000e+00
   3.3821542e+01   0.0000000e+00
   3.4022006e+01   0.0000000e+00
   3.4222471e+01   0.0000000e+00
   3.4422936e+01   0.0000000e+00
   3.4623401e+01   0.0000000e+00
   3.4823866e+01   0.0000000e+00
   3.5024330e+01   0.0000000e+00
   3.5224795e+01   0.0000000e+00
   3.5425260e+01   0.0000000e+00
   3.5625725e+01   0.0000000e+00
   3.5826189e+01   0.0000000e+00
   3.6026654e+01   0.0000000e+00
   3.6227119e+01   0.0000000e+00
   3.6427584e+01   0.0000000e+00
   3.6628049e+01   0.0000000e+00
   3.6828513e+01   0.0000000e+00
   3.7028978e+01   0.0000000e+00
   3.7229443e+01   0.0000000e+00
   3.7429908e+01   0.0000000e+00
   3.7630372e+01   0.0000000e+00
   3.7830837e+01   0.0000000e+00
   3.8031302e+01   0.0000000e+00
   3.8231767e+01   0.0000000e+00
   3.8432232e+01   0.0000000e+00
   3.8632696e+01   0.0000000e+00
   3.8833161e+01   0.0000000e+00
   3.9033626e+01   0.0000000e+00
   3.9234091e+01   0.0000000e+00
   3.9434555e+01   0.0000000e+00
   3.9635020e+01   0.0000000e+00
   3.9835485e+01   0.0000000e+00
   4.0035950e+01   0.0000000e+00
   4.0236415e+01   0.0000000e+00
   4.0436879e+01   0.0000000e+00
   4.0637344e+01   0.0000000e+00
   4.0837809e+01   0.0000000e+00
   4.1038274e+01   0.0000000e+00
   4.1238738e+01   0.0000000e+00
   4.1439203e+01   0.0000000e+00
   4.1639668e+01   0.0000000e+00
   4.1840133e+01   0.0000000e+00
   4.2040597e+01   0.0000000e+00
   4.2241062e+01   0.0000000e+00
   4.2441527e+01   0.0000000e+00
   4.2641992e+01   0.0000000e+00
   4.2842456e+01   0.0000000e+00
   4.3042921e+01   0.0000000e+00
   4.3243386e+01   0.0000000e+00
   4.3443851e+01   0.0000000e+00
   4.3644316e+01   0.0000000e+00
   4.3844780e+01   0.0000000e+00
   4.4045245e+01   0.0000000e+00
   4.4245710e+01   0.0000000e+00
   4.4446175e+01   0.0000000e+00
   4.4646639e+01   0.0000000e+00
   4.4847104e+01   0.0000000e+00
   4.5047569e+01   0.0000000e+00
   4.5248034e+01   0.0000000e+00
   4.5448498e+01   0.0000000e+00
   4.5648963e+01   0.0000000e+00
   4.5849428e+01   0.0000000e+00
   4.6049893e+01   0.0000000e+00
   4.6250357e+01   0.0000000e+00
   4.6450822e+01   0.0000000e+00
   4.6651287e+01   0.0000000e+00
   4.6851752e+01   0.0000000e+00
   4.7052217e+01   0.0000000e+00
   4.7252681e+01   0.0000000e+00
   4.7453146e+01   0.0000000e+00
   4.7653611e+01   0.0000000e+00
   4.7854076e+01   0.0000000e+00
   4.8054540e+01   0.0000000e+00
   4.8255005e+01   0.0000000e+00
   4.8455470e+01   0.0000000e+00
   4.8655935e+01   0.0000000e+00
   4.8856399e+01   0.0000000e+00
   4.9056864e+01   0.0000000e+00
   4.9257329e+01   0.0000000e+00
   4.9457794e+01   0.0000000e+00
   4.9658258e+01   0.0000000e+00
   4.9858723e+01   0.0000000e+00
   5.0059188e+01   0.0000000e+00
   5.0259653e+01   0.0000000e+00
   5.0460117e+01   0.0000000e+00
   5.0660582e+01   0.0000000e+00


==> figs/densities_time/inc70_sub3808/den_6.50.dat <==
  -3.6973958e+01   0.0000000e+00
  -3.6696204e+01   0.0000000e+00
  -3.6419428e+01   0.0000000e+00
  -3.6143631e+01   3.6258545e+00
  -3.5868812e+01   0.0000000e+00
  -3.5594969e+01   0.0000000e+00
  -3.5322102e+01   0.0000000e+00
  -3.5050209e+01   0.0000000e+00
  -3.4779291e+01   0.0000000e+00
  -3.4509345e+01   3.7044505e+00
  -3.4240371e+01   0.0000000e+00
  -3.3972369e+01   0.0000000e+00
  -3.3705336e+01   0.0000000e+00
  -3.3439273e+01   0.0000000e+00
  -3.3174178e+01   0.0000000e+00
  -3.2910050e+01   7.5720838e+00
  -3.2646888e+01   0.0000000e+00
  -3.2384691e+01   7.6278561e+00
  -3.2123458e+01   0.0000000e+00
  -3.1863188e+01   0.0000000e+00
  -3.1603881e+01   0.0000000e+00
  -3.1345534e+01   0.0000000e+00
  -3.1088147e+01   3.8851991e+00
  -3.0831718e+01   0.0000000e+00
  -3.0576248e+01   3.9143434e+00
  -3.0321733e+01   0.0000000e+00
  -3.0068175e+01   3.9438590e+00
  -2.9815570e+01   7.9175154e+00
  -2.9563919e+01   1.1921254e+01
  -2.9313219e+01   0.0000000e+00
  -2.9063471e+01   8.0080504e+00
  -2.8814672e+01   8.0386141e+00
  -2.8566821e+01   8.0693728e+00
  -2.8319917e+01   8.1003278e+00
  -2.8073960e+01   0.0000000e+00
  -2.7828947e+01   1.6325664e+01
  -2.7584877e+01   0.0000000e+00
  -2.7341750e+01   0.0000000e+00
  -2.7099563e+01   8.2580937e+00
  -2.6858316e+01   4.1451272e+00
  -2.6618007e+01   1.2483931e+01
  -2.6378635e+01   1.2532792e+01
  -2.6140198e+01   1.2581964e+01
  -2.5902696e+01   3.3683871e+01
  -2.5666126e+01   2.1135426e+01
  -2.5430488e+01   2.1218963e+01
  -2.5195780e+01   2.9824248e+01
  -2.4962000e+01   2.1387643e+01
  -2.4729147e+01   1.2883676e+01
  -2.4497220e+01   1.2935092e+01
  -2.4266217e+01   1.2986836e+01
  -2.4036136e+01   4.3463037e+00
  -2.3806977e+01   0.0000000e+00
  -2.3578737e+01   1.3144059e+01
  -2.3351414e+01   2.1995227e+01
  -2.3125009e+01   3.9751653e+01
  -2.2899518e+01   4.4347685e+01
  -2.2674940e+01   2.2264003e+01
  -2.2451274e+01   8.9418943e+00
  -2.2228517e+01   2.2446044e+01
  -2.2006669e+01   3.6060688e+01
  -2.1785727e+01   1.8104318e+01
  -2.1565690e+01   2.2723449e+01
  -2.1346556e+01   2.7380505e+01
  -2.1128324e+01   4.1240368e+01
  -2.0910990e+01   4.1411045e+01
  -2.0694555e+01   2.3101552e+01
  -2.0479015e+01   2.3197565e+01
  -2.0264369e+01   2.3294178e+01
  -2.0050615e+01   3.7426231e+01
  -1.9837751e+01   4.6978430e+01
  -1.9625776e+01   2.3587643e+01
  -1.9414687e+01   3.3161354e+01
  -1.9204482e+01   5.7087194e+01
  -1.8995160e+01   1.9109275e+01
  -1.8786718e+01   4.7974947e+01
  -1.8579154e+01   7.7084706e+01
  -1.8372466e+01   4.8382174e+01
  -1.8166652e+01   3.4011355e+01
  -1.7961711e+01   6.3432682e+01
  -1.7757639e+01   3.9201873e+01
  -1.7554435e+01   3.4448093e+01
  -1.7352096e+01   1.9768814e+01
  -1.7150620e+01   3.9707013e+01
  -1.6950005e+01   5.4831430e+01
  -1.6750249e+01   4.5054902e+01
  -1.6551349e+01   3.5193557e+01
  -1.6353303e+01   4.5443953e+01
  -1.6156108e+01   4.0569051e+01
  -1.5959762e+01   3.0558365e+01
  -1.5764263e+01   6.6496518e+01
  -1.5569609e+01   3.5961092e+01
  -1.5375795e+01   3.6117251e+01
  -1.5182821e+01   4.6638375e+01
  -1.4990684e+01   4.1636816e+01
  -1.4799380e+01   5.7500170e+01
  -1.4608907e+01   3.6750699e+01
  -1.4419263e+01   4.7457331e+01
  -1.4230445e+01   3.7072690e+01
  -1.4042450e+01   4.7873565e+01
  -1.3855275e+01   4.8083359e+01
  -1.3668917e+01   1.6098089e+01
  -1.3483374e+01   3.7727109e+01
  -1.3298643e+01   3.2479601e+01
  -1.3114720e+01   6.5244825e+01
  -1.2931603e+01   7.0992893e+01
  -1.2749289e+01   4.9365317e+01
  -1.2567775e+01   4.9582785e+01
  -1.2387057e+01   3.8734362e+01
  -1.2207132e+01   5.5578800e+01
  -1.2027997e+01   1.0606553e+02
  -1.1849650e+01   6.1677315e+01
  -1.1672086e+01   2.2527101e+01
  -1.1495302e+01   7.9192893e+01
  -1.1319296e+01   8.5224106e+01
  -1.1144063e+01   7.9893653e+01
  -1.0969600e+01   6.8782572e+01
  -1.0795904e+01   9.7872060e+01
  -1.0622971e+01   8.0956187e+01
  -1.0450797e+01   8.7121405e+01
  -1.0279380e+01   8.7505571e+01
  -1.0108714e+01   1.6406365e+02
  -9.9387971e+00   1.3536019e+02
  -9.7696247e+00   8.8666973e+01
  -9.6011932e+00   1.0093123e+02
  -9.4334986e+00   1.0733800e+02
  -9.2665371e+00   1.4973506e+02
  -9.1003045e+00   9.6250707e+01
  -8.9347970e+00   1.9938665e+02
  -8.7700103e+00   1.6991664e+02
  -8.6059403e+00   2.0113371e+02
  -8.4425829e+00   1.8976792e+02
  -8.2799337e+00   2.2748349e+02
  -8.1179885e+00   1.9142275e+02
  -7.9567429e+00   1.8605154e+02
  -7.7961924e+00   2.4914280e+02
  -7.6363325e+00   2.8149660e+02
  -7.4771588e+00   2.6386266e+02
  -7.3186666e+00   2.2714051e+02
  -7.1608512e+00   3.0415290e+02
  -7.0037080e+00   2.9272656e+02
  -6.8472321e+00   3.3871030e+02
  -6.6914187e+00   3.2089664e+02
  -6.5362629e+00   3.3514693e+02
  -6.3817596e+00   3.9481377e+02
  -6.2279040e+00   3.6397754e+02
  -6.0746908e+00   3.0676213e+02
  -5.9221149e+00   4.1946347e+02
  -5.7701712e+00   4.4095258e+02
  -5.6188542e+00   3.6347538e+02
  -5.4681586e+00   4.0478964e+02
  -5.3180791e+00   6.4632389e+02
  -5.1686100e+00   5.3522789e+02
  -5.0197459e+00   6.7847121e+02
  -4.8714812e+00   7.9587349e+02
  -4.7238100e+00   7.8552922e+02
  -4.5767267e+00   9.2464617e+02
  -4.4302255e+00   8.6688669e+02
  -4.2843003e+00   9.7310159e+02
  -4.1389453e+00   9.4251994e+02
  -3.9941544e+00   1.2086393e+03
  -3.8499214e+00   1.2133150e+03
  -3.7062403e+00   1.2597337e+03
  -3.5631046e+00   1.2086438e+03
  -3.4205082e+00   1.2342524e+03
  -3.2784445e+00   1.3515068e+03
  -3.1369072e+00   1.5684907e+03
  -2.9958896e+00   1.2693453e+03
  -2.8553852e+00   1.5942557e+03
  -2.7153872e+00   1.3714482e+03
  -2.5758889e+00   1.3691922e+03
  -2.4368834e+00   8.4169346e+02
  -2.2983638e+00   7.9411173e+02
  -2.1603232e+00   7.6064571e+02
  -2.0227545e+00   1.0976331e+03
  -1.8856505e+00   1.9911893e+03
  -1.7490041e+00   2.1003107e+03
  -1.6128079e+00   1.3877041e+03
  -1.4770546e+00   6.4086852e+02
  -1.3417368e+00   5.3208084e+02
  -1.2068470e+00   2.8171147e+02
  -1.0723777e+00   6.0980435e+02
  -9.3832110e-01   8.1308960e+02
  -8.0466962e-01   9.7267908e+02
  -6.7141545e-01   1.0656327e+03
  -5.3855073e-01   9.7843884e+02
  -4.0606755e-01   1.2529893e+03
  -2.7395793e-01   1.3397964e+03
  -1.4221381e-01   1.6015895e+03
  -1.0827077e-02   1.4689458e+03
   1.2021047e-01   1.5491743e+03
   2.5090707e-01   1.4920051e+03
   3.8127105e-01   1.2963704e+03
   5.1131079e-01   1.0150743e+03
   6.4103473e-01   9.6358465e+02
   7.7045138e-01   9.8132658e+02
   8.9956931e-01   7.8223065e+02
   1.0283971e+00   4.3468868e+02
   1.1569436e+00   4.6675746e+02
   1.2852173e+00   3.7419972e+02
   1.4132272e+00   5.7026850e+02
   1.5409820e+00   1.0645388e+03
   1.6684908e+00   1.5763625e+03
   1.7957624e+00   2.5850232e+03
   1.9228058e+00   1.9442169e+03
   2.0496301e+00   1.1354287e+03
   2.1762445e+00   7.5030989e+02
   2.3026580e+00   6.0120157e+02
   2.4288799e+00   8.5563626e+02
   2.5549193e+00   1.0631592e+03
   2.6807856e+00   1.3585844e+03
   2.8064881e+00   1.6149245e+03
   2.9320361e+00   1.4018543e+03
   3.0574390e+00   1.3636049e+03
   3.1827062e+00   1.1814743e+03
   3.3078472e+00   1.2066391e+03
   3.4328714e+00   1.4637164e+03
   3.5577884e+00   1.2408242e+03
   3.6826076e+00   1.2578189e+03
   3.8073387e+00   1.3789669e+03
   3.9319911e+00   1.3317027e+03
   4.0565745e+00   1.5411361e+03
   4.1810985e+00   1.4053516e+03
   4.3055727e+00   1.2613057e+03
   4.4300067e+00   1.3260040e+03
   4.5544102e+00   1.1173321e+03
   4.6787928e+00   9.8888446e+02
   4.8031641e+00   1.1337017e+03
   4.9275338e+00   1.0693919e+03
   5.0519116e+00   8.6832214e+02
   5.1763072e+00   7.7173201e+02
   5.3007300e+00   8.1978496e+02
   5.4251899e+00   6.3474274e+02
   5.5496964e+00   7.7104408e+02
   5.6742592e+00   5.7802191e+02
   5.7988878e+00   5.5364494e+02
   5.9235918e+00   5.2925301e+02
   6.0483809e+00   5.6094648e+02
   6.1732646e+00   4.4841731e+02
   6.2982524e+00   4.8804768e+02
   6.4233538e+00   4.7961088e+02
   6.5485783e+00   5.0309633e+02
   6.6739354e+00   3.9088334e+02
   6.7994345e+00   4.0637745e+02
   6.9250850e+00   3.7405350e+02
   7.0508962e+00   3.3383349e+02
   7.1768775e+00   3.5719587e+02
   7.3030382e+00   3.3290885e+02
   7.4293874e+00   2.2160793e+02
   7.5559345e+00   2.8447910e+02
   7.6826886e+00   2.2090022e+02
   7.8096587e+00   2.6777946e+02
   7.9368541e+00   1.9654811e+02
   8.0642836e+00   1.8049194e+02
   8.1919562e+00   1.4098553e+02
   8.3198810e+00   2.5796412e+02
   8.4480667e+00   2.4183660e+02
   8.5765222e+00   2.2575912e+02
   8.7052563e+00   2.0973475e+02
   8.8342775e+00   1.3176122e+02
   8.9635947e+00   1.4692560e+02
   9.0932163e+00   1.2343619e+02
   9.2231509e+00   1.2313885e+02
   9.3534070e+00   1.2283495e+02
   9.4839930e+00   1.6081362e+02
   9.6149171e+00   1.4512219e+02
   9.7461878e+00   1.3712130e+02
   9.8778131e+00   8.3570547e+01
   1.0009801e+01   9.8493690e+01
   1.0142160e+01   9.8217684e+01
   1.0274898e+01   1.2053823e+02
   1.0408023e+01   9.0140963e+01
   1.0541543e+01   1.0485356e+02
   1.0675465e+01   1.2693949e+02
   1.0809797e+01   1.1910759e+02
   1.0944547e+01   3.7105682e+01
   1.1079723e+01   8.1375537e+01
   1.1215332e+01   8.1115689e+01
   1.1351381e+01   1.0290391e+02
   1.1487878e+01   1.0989244e+02
   1.1624830e+01   8.0319965e+01
   1.1762245e+01   5.0940720e+01
   1.1900129e+01   5.0767253e+01
   1.2038490e+01   3.6137409e+01
   1.2177334e+01   9.3629988e+01
   1.2316669e+01   5.0238644e+01
   1.2456502e+01   7.8665602e+01
   1.2596838e+01   2.1377171e+01
   1.2737686e+01   4.9699120e+01
   1.2879051e+01   9.1960430e+01
   1.3020940e+01   3.5238737e+01
   1.3163360e+01   6.3193385e+01
   1.3306317e+01   5.5960861e+01
   1.3449818e+01   6.9686167e+01
   1.3593868e+01   9.7188320e+01
   1.3738474e+01   1.1756068e+02
   1.3883643e+01   6.8885584e+01
   1.4029379e+01   6.1755331e+01
   1.4175690e+01   6.8347768e+01
   1.4322580e+01   8.1693430e+01
   1.4470057e+01   8.8149591e+01
   1.4618125e+01   6.0782758e+01
   1.4766791e+01   4.0358992e+01
   1.4916060e+01   9.3790496e+01
   1.5065937e+01   8.0065366e+01
   1.5216429e+01   1.0631813e+02
   1.5367540e+01   6.6176350e+01
   1.5519277e+01   9.8855636e+01
   1.5671644e+01   6.5631112e+01
   1.5824646e+01   6.5358471e+01
   1.5978289e+01   5.8577300e+01
   1.6132578e+01   5.8332078e+01
   1.6287518e+01   5.8087005e+01
   1.6443114e+01   8.3549740e+01
   1.6599371e+01   2.5598884e+01
   1.6756293e+01   1.0196112e+02
   1.6913887e+01   8.8836372e+01
   1.7072155e+01   6.9502186e+01
   1.7231103e+01   5.6622156e+01
   1.7390736e+01   5.0114956e+01
   1.7551058e+01   2.4949765e+01
   1.7712074e+01   3.1052848e+01
   1.7873788e+01   7.4205101e+01
   1.8036205e+01   6.1570113e+01
   1.8199328e+01   6.7433649e+01
   1.8363162e+01   6.1037229e+01
   1.8527712e+01   6.6849069e+01
   1.8692982e+01   7.8659496e+01
   1.8858974e+01   5.4219176e+01
   1.9025695e+01   5.3982524e+01
   1.9193147e+01   5.9718492e+01
   1.9361335e+01   4.7565827e+01
   1.9530263e+01   4.1437888e+01
   1.9699934e+01   5.3043852e+01
   1.9870352e+01   4.6943358e+01
   2.0041521e+01   4.6737406e+01
   2.0213445e+01   2.9082657e+01
   2.0386127e+01   4.6327908e+01
   2.0559571e+01   4.0358844e+01
   2.0733780e+01   3.4441291e+01
   2.0908759e+01   4.0004916e+01
   2.1084510e+01   2.2759478e+01
   2.1261037e+01   3.3989165e+01
   2.1438343e+01   4.5119711e+01
   2.1616432e+01   6.1766977e+01
   2.1795306e+01   2.7952548e+01
   2.1974970e+01   2.2263819e+01
   2.2155426e+01   2.7707583e+01
   2.2336677e+01   2.7585978e+01
   2.2518727e+01   5.4929933e+00
   2.2701579e+01   3.2813461e+01
   2.2885236e+01   2.1779789e+01
   2.3069700e+01   5.4211055e+01
   2.3254975e+01   2.1589541e+01
   2.3441063e+01   1.6121362e+01
   2.3627968e+01   1.6050938e+01
   2.3815693e+01   1.5980884e+01
   2.4004239e+01   5.3037338e+00
   2.4193610e+01   2.1122523e+01
   2.4383809e+01   1.5772958e+01
   2.4574839e+01   2.0939199e+01
   2.4766701e+01   3.1272433e+01
   2.4959399e+01   1.0378940e+01
   2.5152935e+01   5.1669942e+00
   2.5347312e+01   0.0000000e+00
   2.5542532e+01   0.0000000e+00
   2.5738598e+01   5.1003230e+00
   2.5935512e+01   5.0783517e+00
   2.6133277e+01   1.5169520e+01
   2.6331895e+01   1.0069576e+01
   2.6531369e+01   5.0131957e+00
   2.6731700e+01   4.9917294e+00
   2.6932892e+01   9.9407780e+00
   2.7134946e+01   1.4847524e+01
   2.7337864e+01   9.8561713e+00
   2.7541650e+01   9.8142445e+00
   2.7746304e+01   4.8862840e+00
   2.7951830e+01   1.9462283e+01
   2.8158229e+01   0.0000000e+00
   2.8365504e+01   4.8245179e+00
   2.8573656e+01   4.8041776e+00
   2.8782688e+01   4.7839611e+00
   2.8992601e+01   0.0000000e+00
   2.9203398e+01   0.0000000e+00
   2.9415081e+01   0.0000000e+00
   2.9627651e+01   9.4086473e+00
   2.9841111e+01   0.0000000e+00
   3.0055463e+01   0.0000000e+00
   3.0270707e+01   4.6458741e+00
   3.0486847e+01   9.2532638e+00
   3.0703884e+01   0.0000000e+00
   3.0921820e+01   0.0000000e+00
   3.1140657e+01   0.0000000e+00
   3.1360396e+01   0.0000000e+00
   3.1581039e+01   0.0000000e+00
   3.1802588e+01   4.5136740e+00
   3.2025044e+01   4.4952584e+00
   3.2248410e+01   0.0000000e+00
   3.2472687e+01   4.4587743e+00
   3.2697877e+01   0.0000000e+00
   3.2923980e+01   0.0000000e+00
   3.3151000e+01   0.0000000e+00
   3.3378937e+01   4.3871771e+00
   3.3607793e+01   0.0000000e+00
   3.3837570e+01   0.0000000e+00
   3.4068268e+01   4.3346595e+00
   3.4299890e+01   0.0000000e+00
   3.4532438e+01   0.0000000e+00
   3.4765912e+01   0.0000000e+00
   3.5000313e+01   0.0000000e+00
   3.5235645e+01   0.0000000e+00
   3.5471907e+01   0.0000000e+00
   3.5709102e+01   0.0000000e+00
   3.5947230e+01   0.0000000e+00
   3.6186293e+01   0.0000000e+00
   3.6426293e+01   0.0000000e+00
   3.6667230e+01   0.0000000e+00
   3.6909107e+01   0.0000000e+00
   3.7151924e+01   0.0000000e+00
   3.7395682e+01   0.0000000e+00
   3.7640384e+01   0.0000000e+00
   3.7886030e+01   0.0000000e+00
   3.8132621e+01   0.0000000e+00
   3.8380159e+01   0.0000000e+00
   3.8628646e+01   0.0000000e+00
   3.8878081e+01   0.0000000e+00
   3.9128467e+01   0.0000000e+00
   3.9379804e+01   0.0000000e+00
   3.9632094e+01   0.0000000e+00
   3.9885338e+01   0.0000000e+00
   4.0139536e+01   0.0000000e+00
   4.0394691e+01   0.0000000e+00
   4.0650804e+01   0.0000000e+00
   4.0907874e+01   0.0000000e+00
   4.1165905e+01   0.0000000e+00
   4.1424895e+01   0.0000000e+00
   4.1684848e+01   0.0000000e+00
   4.1945763e+01   0.0000000e+00
   4.2207641e+01   0.0000000e+00
   4.2470485e+01   0.0000000e+00
   4.2734294e+01   0.0000000e+00
   4.2999070e+01   0.0000000e+00
   4.3264814e+01   0.0000000e+00
   4.3531527e+01   0.0000000e+00
   4.3799209e+01   0.0000000e+00
   4.4067862e+01   0.0000000e+00
   4.4337487e+01   0.0000000e+00
   4.4608084e+01   0.0000000e+00
   4.4879655e+01   0.0000000e+00
   4.5152201e+01   0.0000000e+00
   4.5425722e+01   0.0000000e+00
   4.5700219e+01   0.0000000e+00
   4.5975694e+01   0.0000000e+00
   4.6252146e+01   0.0000000e+00
   4.6529578e+01   0.0000000e+00
   4.6807989e+01   0.0000000e+00
   4.7087381e+01   0.0000000e+00
   4.7367755e+01   0.0000000e+00
   4.7649111e+01   0.0000000e+00
   4.7931451e+01   0.0000000e+00
   4.8214774e+01   0.0000000e+00
   4.8499082e+01   0.0000000e+00
   4.8784376e+01   0.0000000e+00
   4.9070657e+01   0.0000000e+00
   4.9357925e+01   0.0000000e+00
   4.9646181e+01   0.0000000e+00
   4.9935425e+01   0.0000000e+00
   5.0225660e+01   0.0000000e+00
   5.0516885e+01   0.0000000e+00
   5.0809100e+01   0.0000000e+00
   5.1102308e+01   0.0000000e+00
   5.1396509e+01   0.0000000e+00
   5.1691702e+01   0.0000000e+00
   5.1987890e+01   0.0000000e+00
   5.2285072e+01   0.0000000e+00
   5.2583250e+01   0.0000000e+00
   5.2882425e+01   0.0000000e+00
   5.3182596e+01   0.0000000e+00
   5.3483764e+01   0.0000000e+00
   5.3785931e+01   0.0000000e+00
   5.4089097e+01   0.0000000e+00
   5.4393262e+01   0.0000000e+00
   5.4698428e+01   0.0000000e+00
   5.5004594e+01   0.0000000e+00
   5.5311762e+01   0.0000000e+00
   5.5619932e+01   0.0000000e+00
   5.5929105e+01   0.0000000e+00
   5.6239282e+01   0.0000000e+00
   5.6550462e+01   0.0000000e+00
   5.6862648e+01   0.0000000e+00
   5.7175838e+01   0.0000000e+00
   5.7490034e+01   0.0000000e+00
   5.7805237e+01   0.0000000e+00
   5.8121447e+01   0.0000000e+00
   5.8438665e+01   0.0000000e+00
   5.8756891e+01   0.0000000e+00
   5.9076126e+01   0.0000000e+00
   5.9396370e+01   0.0000000e+00
   5.9717624e+01   0.0000000e+00
   6.0039889e+01   0.0000000e+00
   6.0363164e+01   0.0000000e+00
   6.0687452e+01   0.0000000e+00
   6.1012751e+01   0.0000000e+00
   6.1339063e+01   0.0000000e+00
   6.1666389e+01   0.0000000e+00
   6.1994728e+01   0.0000000e+00
   6.2324082e+01   0.0000000e+00
   6.2654450e+01   0.0000000e+00
   6.2985834e+01   0.0000000e+00
   6.3318234e+01   0.0000000e+00
   6.3651650e+01   0.0000000e+00
   6.3986082e+01   0.0000000e+00
   6.4321533e+01   0.0000000e+00
   6.4658001e+01   0.0000000e+00
   6.4995487e+01   0.0000000e+00
   6.5333992e+01   0.0000000e+00
   6.5673517e+01   0.0000000e+00
   6.6014061e+01   0.0000000e+00
   6.6355626e+01   0.0000000e+00
   6.6698211e+01   0.0000000e+00
   6.7041817e+01   0.0000000e+00
   6.7386445e+01   0.0000000e+00


==> figs/densities_time/inc70_sub3808/den_6.70.dat <==
  -1.7738572e+02   0.0000000e+00
  -1.7717771e+02   0.0000000e+00
  -1.7696972e+02   0.0000000e+00
  -1.7676175e+02   0.0000000e+00
  -1.7655381e+02   0.0000000e+00
  -1.7634589e+02   0.0000000e+00
  -1.7613800e+02   0.0000000e+00
  -1.7593013e+02   0.0000000e+00
  -1.7572228e+02   0.0000000e+00
  -1.7551446e+02   0.0000000e+00
  -1.7530666e+02   0.0000000e+00
  -1.7509889e+02   0.0000000e+00
  -1.7489113e+02   0.0000000e+00
  -1.7468341e+02   0.0000000e+00
  -1.7447570e+02   0.0000000e+00
  -1.7426802e+02   0.0000000e+00
  -1.7406036e+02   0.0000000e+00
  -1.7385273e+02   0.0000000e+00
  -1.7364512e+02   0.0000000e+00
  -1.7343753e+02   0.0000000e+00
  -1.7322996e+02   0.0000000e+00
  -1.7302242e+02   0.0000000e+00
  -1.7281490e+02   0.0000000e+00
  -1.7260741e+02   0.0000000e+00
  -1.7239994e+02   0.0000000e+00
  -1.7219249e+02   0.0000000e+00
  -1.7198507e+02   0.0000000e+00
  -1.7177767e+02   0.0000000e+00
  -1.7157029e+02   0.0000000e+00
  -1.7136293e+02   0.0000000e+00
  -1.7115560e+02   0.0000000e+00
  -1.7094829e+02   0.0000000e+00
  -1.7074101e+02   0.0000000e+00
  -1.7053374e+02   0.0000000e+00
  -1.7032650e+02   0.0000000e+00
  -1.7011929e+02   0.0000000e+00
  -1.6991209e+02   0.0000000e+00
  -1.6970492e+02   0.0000000e+00
  -1.6949777e+02   0.0000000e+00
  -1.6929065e+02   0.0000000e+00
  -1.6908355e+02   0.0000000e+00
  -1.6887647e+02   0.0000000e+00
  -1.6866941e+02   0.0000000e+00
  -1.6846238e+02   0.0000000e+00
  -1.6825537e+02   0.0000000e+00
  -1.6804838e+02   0.0000000e+00
  -1.6784142e+02   0.0000000e+00
  -1.6763448e+02   0.0000000e+00
  -1.6742756e+02   0.0000000e+00
  -1.6722066e+02   0.0000000e+00
  -1.6701379e+02   0.0000000e+00
  -1.6680693e+02   0.0000000e+00
  -1.6660011e+02   0.0000000e+00
  -1.6639330e+02   0.0000000e+00
  -1.6618652e+02   0.0000000e+00
  -1.6597975e+02   0.0000000e+00
  -1.6577302e+02   0.0000000e+00
  -1.6556630e+02   0.0000000e+00
  -1.6535961e+02   0.0000000e+00
  -1.6515294e+02   0.0000000e+00
  -1.6494629e+02   0.0000000e+00
  -1.6473966e+02   0.0000000e+00
  -1.6453306e+02   0.0000000e+00
  -1.6432648e+02   0.0000000e+00
  -1.6411992e+02   0.0000000e+00
  -1.6391338e+02   0.0000000e+00
  -1.6370687e+02   0.0000000e+00
  -1.6350037e+02   0.0000000e+00
  -1.6329390e+02   0.0000000e+00
  -1.6308746e+02   0.0000000e+00
  -1.6288103e+02   0.0000000e+00
  -1.6267463e+02   0.0000000e+00
  -1.6246825e+02   0.0000000e+00
  -1.6226189e+02   0.0000000e+00
  -1.6205555e+02   0.0000000e+00
  -1.6184924e+02   0.0000000e+00
  -1.6164294e+02   0.0000000e+00
  -1.6143667e+02   0.0000000e+00
  -1.6123043e+02   0.0000000e+00
  -1.6102420e+02   0.0000000e+00
  -1.6081799e+02   0.0000000e+00
  -1.6061181e+02   0.0000000e+00
  -1.6040565e+02   0.0000000e+00
  -1.6019951e+02   0.0000000e+00
  -1.5999339e+02   0.0000000e+00
  -1.5978730e+02   0.0000000e+00
  -1.5958123e+02   0.0000000e+00
  -1.5937518e+02   0.0000000e+00
  -1.5916915e+02   0.0000000e+00
  -1.5896314e+02   0.0000000e+00
  -1.5875715e+02   0.0000000e+00
  -1.5855119e+02   0.0000000e+00
  -1.5834524e+02   0.0000000e+00
  -1.5813932e+02   0.0000000e+00
  -1.5793342e+02   0.0000000e+00
  -1.5772755e+02   0.0000000e+00
  -1.5752169e+02   0.0000000e+00
  -1.5731585e+02   0.0000000e+00
  -1.5711004e+02   0.0000000e+00
  -1.5690425e+02   0.0000000e+00
  -1.5669848e+02   0.0000000e+00
  -1.5649273e+02   0.0000000e+00
  -1.5628700e+02   0.0000000e+00
  -1.5608130e+02   0.0000000e+00
  -1.5587561e+02   0.0000000e+00
  -1.5566995e+02   0.0000000e+00
  -1.5546431e+02   0.0000000e+00
  -1.5525869e+02   0.0000000e+00
  -1.5505309e+02   0.0000000e+00
  -1.5484751e+02   0.0000000e+00
  -1.5464196e+02   0.0000000e+00
  -1.5443642e+02   0.0000000e+00
  -1.5423091e+02   0.0000000e+00
  -1.5402541e+02   0.0000000e+00
  -1.5381994e+02   0.0000000e+00
  -1.5361449e+02   0.0000000e+00
  -1.5340906e+02   0.0000000e+00
  -1.5320365e+02   0.0000000e+00
  -1.5299827e+02   0.0000000e+00
  -1.5279290e+02   0.0000000e+00
  -1.5258756e+02   0.0000000e+00
  -1.5238223e+02   0.0000000e+00
  -1.5217693e+02   0.0000000e+00
  -1.5197165e+02   0.0000000e+00
  -1.5176638e+02   0.0000000e+00
  -1.5156114e+02   0.0000000e+00
  -1.5135593e+02   0.0000000e+00
  -1.5115073e+02   0.0000000e+00
  -1.5094555e+02   0.0000000e+00
  -1.5074039e+02   0.0000000e+00
  -1.5053526e+02   0.0000000e+00
  -1.5033014e+02   0.0000000e+00
  -1.5012505e+02   0.0000000e+00
  -1.4991997e+02   0.0000000e+00
  -1.4971492e+02   0.0000000e+00
  -1.4950989e+02   0.0000000e+00
  -1.4930487e+02   0.0000000e+00
  -1.4909988e+02   0.0000000e+00
  -1.4889491e+02   0.0000000e+00
  -1.4868996e+02   0.0000000e+00
  -1.4848503e+02   0.0000000e+00
  -1.4828012e+02   0.0000000e+00
  -1.4807523e+02   0.0000000e+00
  -1.4787037e+02   0.0000000e+00
  -1.4766552e+02   0.0000000e+00
  -1.4746069e+02   0.0000000e+00
  -1.4725588e+02   0.0000000e+00
  -1.4705110e+02   0.0000000e+00
  -1.4684633e+02   0.0000000e+00
  -1.4664158e+02   0.0000000e+00
  -1.4643686e+02   0.0000000e+00
  -1.4623215e+02   0.0000000e+00
  -1.4602747e+02   0.0000000e+00
  -1.4582280e+02   0.0000000e+00
  -1.4561816e+02   0.0000000e+00
  -1.4541353e+02   0.0000000e+00
  -1.4520893e+02   0.0000000e+00
  -1.4500435e+02   0.0000000e+00
  -1.4479978e+02   0.0000000e+00
  -1.4459524e+02   0.0000000e+00
  -1.4439071e+02   0.0000000e+00
  -1.4418621e+02   0.0000000e+00
  -1.4398173e+02   0.0000000e+00
  -1.4377726e+02   0.0000000e+00
  -1.4357282e+02   0.0000000e+00
  -1.4336840e+02   0.0000000e+00
  -1.4316399e+02   0.0000000e+00
  -1.4295961e+02   0.0000000e+00
  -1.4275524e+02   0.0000000e+00
  -1.4255090e+02   0.0000000e+00
  -1.4234657e+02   0.0000000e+00
  -1.4214227e+02   0.0000000e+00
  -1.4193798e+02   0.0000000e+00
  -1.4173372e+02   0.0000000e+00
  -1.4152947e+02   0.0000000e+00
  -1.4132525e+02   0.0000000e+00
  -1.4112104e+02   0.0000000e+00
  -1.4091686e+02   0.0000000e+00
  -1.4071269e+02   0.0000000e+00
  -1.4050854e+02   0.0000000e+00
  -1.4030441e+02   0.0000000e+00
  -1.4010031e+02   0.0000000e+00
  -1.3989622e+02   0.0000000e+00
  -1.3969215e+02   0.0000000e+00
  -1.3948810e+02   0.0000000e+00
  -1.3928407e+02   0.0000000e+00
  -1.3908006e+02   0.0000000e+00
  -1.3887607e+02   0.0000000e+00
  -1.3867209e+02   0.0000000e+00
  -1.3846814e+02   0.0000000e+00
  -1.3826421e+02   0.0000000e+00
  -1.3806029e+02   0.0000000e+00
  -1.3785640e+02   0.0000000e+00
  -1.3765252e+02   0.0000000e+00
  -1.3744867e+02   0.0000000e+00
  -1.3724483e+02   0.0000000e+00
  -1.3704101e+02   0.0000000e+00
  -1.3683722e+02   0.0000000e+00
  -1.3663344e+02   0.0000000e+00
  -1.3642968e+02   0.0000000e+00
  -1.3622593e+02   0.0000000e+00
  -1.3602221e+02   0.0000000e+00
  -1.3581851e+02   0.0000000e+00
  -1.3561482e+02   0.0000000e+00
  -1.3541116e+02   0.0000000e+00
  -1.3520751e+02   0.0000000e+00
  -1.3500389e+02   0.0000000e+00
  -1.3480028e+02   0.0000000e+00
  -1.3459669e+02   0.0000000e+00
  -1.3439312e+02   0.0000000e+00
  -1.3418957e+02   0.0000000e+00
  -1.3398603e+02   0.0000000e+00
  -1.3378252e+02   0.0000000e+00
  -1.3357902e+02   0.0000000e+00
  -1.3337555e+02   0.0000000e+00
  -1.3317209e+02   0.0000000e+00
  -1.3296865e+02   0.0000000e+00
  -1.3276523e+02   0.0000000e+00
  -1.3256183e+02   0.0000000e+00
  -1.3235845e+02   0.0000000e+00
  -1.3215508e+02   0.0000000e+00
  -1.3195174e+02   0.0000000e+00
  -1.3174841e+02   0.0000000e+00
  -1.3154510e+02   0.0000000e+00
  -1.3134181e+02   0.0000000e+00
  -1.3113854e+02   0.0000000e+00
  -1.3093528e+02   0.0000000e+00
  -1.3073205e+02   0.0000000e+00
  -1.3052883e+02   0.0000000e+00
  -1.3032563e+02   0.0000000e+00
  -1.3012245e+02   0.0000000e+00
  -1.2991929e+02   0.0000000e+00
  -1.2971615e+02   0.0000000e+00
  -1.2951302e+02   0.0000000e+00
  -1.2930992e+02   0.0000000e+00
  -1.2910683e+02   0.0000000e+00
  -1.2890376e+02   0.0000000e+00
  -1.2870071e+02   0.0000000e+00
  -1.2849767e+02   0.0000000e+00
  -1.2829466e+02   0.0000000e+00
  -1.2809166e+02   0.0000000e+00
  -1.2788868e+02   0.0000000e+00
  -1.2768572e+02   0.0000000e+00
  -1.2748277e+02   0.0000000e+00
  -1.2727985e+02   0.0000000e+00
  -1.2707694e+02   0.0000000e+00
  -1.2687405e+02   0.0000000e+00
  -1.2667118e+02   0.0000000e+00
  -1.2646833e+02   0.0000000e+00
  -1.2626549e+02   0.0000000e+00
  -1.2606267e+02   0.0000000e+00
  -1.2585987e+02   0.0000000e+00
  -1.2565709e+02   0.0000000e+00
  -1.2545432e+02   0.0000000e+00
  -1.2525158e+02   0.0000000e+00
  -1.2504885e+02   0.0000000e+00
  -1.2484614e+02   0.0000000e+00
  -1.2464344e+02   0.0000000e+00
  -1.2444077e+02   0.0000000e+00
  -1.2423811e+02   0.0000000e+00
  -1.2403547e+02   0.0000000e+00
  -1.2383285e+02   0.0000000e+00
  -1.2363024e+02   0.0000000e+00
  -1.2342765e+02   0.0000000e+00
  -1.2322508e+02   0.0000000e+00
  -1.2302253e+02   0.0000000e+00
  -1.2281999e+02   0.0000000e+00
  -1.2261747e+02   0.0000000e+00
  -1.2241497e+02   0.0000000e+00
  -1.2221249e+02   0.0000000e+00
  -1.2201002e+02   0.0000000e+00
  -1.2180758e+02   0.0000000e+00
  -1.2160514e+02   0.0000000e+00
  -1.2140273e+02   0.0000000e+00
  -1.2120033e+02   0.0000000e+00
  -1.2099795e+02   0.0000000e+00
  -1.2079559e+02   0.0000000e+00
  -1.2059325e+02   0.0000000e+00
  -1.2039092e+02   0.0000000e+00
  -1.2018861e+02   0.0000000e+00
  -1.1998631e+02   0.0000000e+00
  -1.1978404e+02   0.0000000e+00
  -1.1958178e+02   0.0000000e+00
  -1.1937954e+02   0.0000000e+00
  -1.1917731e+02   0.0000000e+00
  -1.1897510e+02   0.0000000e+00
  -1.1877291e+02   0.0000000e+00
  -1.1857074e+02   0.0000000e+00
  -1.1836858e+02   0.0000000e+00
  -1.1816644e+02   0.0000000e+00
  -1.1796431e+02   0.0000000e+00
  -1.1776221e+02   0.0000000e+00
  -1.1756012e+02   0.0000000e+00
  -1.1735804e+02   0.0000000e+00
  -1.1715599e+02   0.0000000e+00
  -1.1695395e+02   0.0000000e+00
  -1.1675192e+02   0.0000000e+00
  -1.1654992e+02   0.0000000e+00
  -1.1634793e+02   0.0000000e+00
  -1.1614595e+02   0.0000000e+00
  -1.1594400e+02   0.0000000e+00
  -1.1574206e+02   0.0000000e+00
  -1.1554013e+02   0.0000000e+00
  -1.1533822e+02   0.0000000e+00
  -1.1513633e+02   0.0000000e+00
  -1.1493446e+02   0.0000000e+00
  -1.1473260e+02   0.0000000e+00
  -1.1453076e+02   0.0000000e+00
  -1.1432894e+02   0.0000000e+00
  -1.1412713e+02   0.0000000e+00
  -1.1392534e+02   0.0000000e+00
  -1.1372356e+02   0.0000000e+00
  -1.1352180e+02   0.0000000e+00
  -1.1332006e+02   0.0000000e+00
  -1.1311833e+02   0.0000000e+00
  -1.1291662e+02   0.0000000e+00
  -1.1271493e+02   0.0000000e+00
  -1.1251325e+02   0.0000000e+00
  -1.1231159e+02   0.0000000e+00
  -1.1210994e+02   0.0000000e+00
  -1.1190831e+02   0.0000000e+00
  -1.1170670e+02   0.0000000e+00
  -1.1150510e+02   0.0000000e+00
  -1.1130352e+02   0.0000000e+00
  -1.1110195e+02   0.0000000e+00
  -1.1090040e+02   0.0000000e+00
  -1.1069887e+02   0.0000000e+00
  -1.1049735e+02   0.0000000e+00
  -1.1029585e+02   0.0000000e+00
  -1.1009437e+02   0.0000000e+00
  -1.0989290e+02   0.0000000e+00
  -1.0969144e+02   4.9639090e+00
  -1.0949000e+02   0.0000000e+00
  -1.0928858e+02   0.0000000e+00
  -1.0908717e+02   0.0000000e+00
  -1.0888578e+02   0.0000000e+00
  -1.0868441e+02   0.0000000e+00
  -1.0848305e+02   0.0000000e+00
  -1.0828170e+02   0.0000000e+00
  -1.0808038e+02   0.0000000e+00
  -1.0787906e+02   0.0000000e+00
  -1.0767777e+02   0.0000000e+00
  -1.0747648e+02   0.0000000e+00
  -1.0727522e+02   0.0000000e+00
  -1.0707397e+02   0.0000000e+00
  -1.0687273e+02   0.0000000e+00
  -1.0667151e+02   0.0000000e+00
  -1.0647031e+02   0.0000000e+00
  -1.0626912e+02   0.0000000e+00
  -1.0606795e+02   0.0000000e+00
  -1.0586679e+02   0.0000000e+00
  -1.0566564e+02   0.0000000e+00
  -1.0546452e+02   0.0000000e+00
  -1.0526340e+02   0.0000000e+00
  -1.0506231e+02   0.0000000e+00
  -1.0486123e+02   0.0000000e+00
  -1.0466016e+02   0.0000000e+00
  -1.0445911e+02   0.0000000e+00
  -1.0425807e+02   0.0000000e+00
  -1.0405705e+02   0.0000000e+00
  -1.0385604e+02   0.0000000e+00
  -1.0365505e+02   0.0000000e+00
  -1.0345408e+02   0.0000000e+00
  -1.0325312e+02   0.0000000e+00
  -1.0305217e+02   0.0000000e+00
  -1.0285124e+02   0.0000000e+00
  -1.0265032e+02   0.0000000e+00
  -1.0244942e+02   0.0000000e+00
  -1.0224854e+02   0.0000000e+00
  -1.0204767e+02   0.0000000e+00
  -1.0184681e+02   0.0000000e+00
  -1.0164597e+02   0.0000000e+00
  -1.0144514e+02   0.0000000e+00
  -1.0124433e+02   0.0000000e+00
  -1.0104353e+02   0.0000000e+00
  -1.0084275e+02   0.0000000e+00
  -1.0064198e+02   0.0000000e+00
  -1.0044123e+02   0.0000000e+00
  -1.0024049e+02   0.0000000e+00
  -1.0003977e+02   0.0000000e+00
  -9.9839056e+01   0.0000000e+00
  -9.9638361e+01   0.0000000e+00
  -9.9437681e+01   0.0000000e+00
  -9.9237015e+01   0.0000000e+00
  -9.9036364e+01   0.0000000e+00
  -9.8835727e+01   0.0000000e+00
  -9.8635104e+01   0.0000000e+00
  -9.8434496e+01   0.0000000e+00
  -9.8233903e+01   0.0000000e+00
  -9.8033324e+01   0.0000000e+00
  -9.7832759e+01   0.0000000e+00
  -9.7632208e+01   0.0000000e+00
  -9.7431672e+01   0.0000000e+00
  -9.7231150e+01   0.0000000e+00
  -9.7030642e+01   0.0000000e+00
  -9.6830148e+01   0.0000000e+00
  -9.6629668e+01   0.0000000e+00
  -9.6429203e+01   0.0000000e+00
  -9.6228752e+01   0.0000000e+00
  -9.6028315e+01   0.0000000e+00
  -9.5827892e+01   0.0000000e+00
  -9.5627483e+01   0.0000000e+00
  -9.5427088e+01   0.0000000e+00
  -9.5226707e+01   0.0000000e+00
  -9.5026340e+01   0.0000000e+00
  -9.4825987e+01   0.0000000e+00
  -9.4625648e+01   0.0000000e+00
  -9.4425322e+01   0.0000000e+00
  -9.4225011e+01   0.0000000e+00
  -9.4024714e+01   0.0000000e+00
  -9.3824430e+01   4.9929176e+00
  -9.3624160e+01   0.0000000e+00
  -9.3423904e+01   0.0000000e+00
  -9.3223661e+01   0.0000000e+00
  -9.3023433e+01   0.0000000e+00
  -9.2823218e+01   0.0000000e+00
  -9.2623016e+01   0.0000000e+00
  -9.2422829e+01   0.0000000e+00
  -9.2222655e+01   0.0000000e+00
  -9.2022494e+01   0.0000000e+00
  -9.1822347e+01   0.0000000e+00
  -9.1622214e+01   0.0000000e+00
  -9.1422094e+01   0.0000000e+00
  -9.1221988e+01   0.0000000e+00
  -9.1021895e+01   0.0000000e+00
  -9.0821815e+01   0.0000000e+00
  -9.0621749e+01   0.0000000e+00
  -9.0421696e+01   0.0000000e+00
  -9.0221657e+01   0.0000000e+00
  -9.0021631e+01   0.0000000e+00
  -8.9821618e+01   0.0000000e+00
  -8.9621619e+01   0.0000000e+00
  -8.9421632e+01   0.0000000e+00
  -8.9221659e+01   0.0000000e+00
  -8.9021700e+01   0.0000000e+00
  -8.8821753e+01   0.0000000e+00
  -8.8621819e+01   0.0000000e+00
  -8.8421899e+01   5.0019919e+00
  -8.8221992e+01   5.0023196e+00
  -8.8022098e+01   5.0026466e+00
  -8.7822217e+01   0.0000000e+00
  -8.7622348e+01   0.0000000e+00
  -8.7422493e+01   0.0000000e+00
  -8.7222651e+01   0.0000000e+00
  -8.7022822e+01   0.0000000e+00
  -8.6823006e+01   0.0000000e+00
  -8.6623202e+01   0.0000000e+00
  -8.6423412e+01   0.0000000e+00
  -8.6223634e+01   0.0000000e+00
  -8.6023869e+01   0.0000000e+00
  -8.5824117e+01   0.0000000e+00
  -8.5624377e+01   0.0000000e+00
  -8.5424651e+01   0.0000000e+00
  -8.5224937e+01   0.0000000e+00
  -8.5025236e+01   0.0000000e+00
  -8.4825547e+01   0.0000000e+00
  -8.4625871e+01   0.0000000e+00
  -8.4426208e+01   0.0000000e+00
  -8.4226557e+01   0.0000000e+00
  -8.4026919e+01   0.0000000e+00
  -8.3827293e+01   0.0000000e+00
  -8.3627680e+01   0.0000000e+00
  -8.3428079e+01   0.0000000e+00
  -8.3228491e+01   0.0000000e+00
  -8.3028915e+01   0.0000000e+00
  -8.2829351e+01   0.0000000e+00
  -8.2629800e+01   0.0000000e+00
  -8.2430261e+01   0.0000000e+00
  -8.2230735e+01   0.0000000e+00
  -8.2031221e+01   0.0000000e+00
  -8.1831719e+01   0.0000000e+00
  -8.1632229e+01   5.0127913e+00
  -8.1432752e+01   0.0000000e+00
  -8.1233287e+01   0.0000000e+00
  -8.1033833e+01   0.0000000e+00
  -8.0834393e+01   0.0000000e+00
  -8.0634964e+01   5.0143197e+00
  -8.0435547e+01   5.0146235e+00
  -8.0236142e+01   0.0000000e+00
  -8.0036750e+01   0.0000000e+00
  -7.9837369e+01   0.0000000e+00
  -7.9638000e+01   0.0000000e+00
  -7.9438643e+01   5.0161334e+00
  -7.9239299e+01   0.0000000e+00
  -7.9039966e+01   0.0000000e+00
  -7.8840645e+01   0.0000000e+00
  -7.8641335e+01   1.0034660e+01
  -7.8442038e+01   0.0000000e+00
  -7.8242753e+01   0.0000000e+00
  -7.8043479e+01   0.0000000e+00
  -7.7844217e+01   5.0185168e+00
  -7.7644966e+01   5.0188119e+00
  -7.7445728e+01   0.0000000e+00
  -7.7246501e+01   5.0194003e+00
  -7.7047285e+01   5.0196935e+00
  -7.6848082e+01   0.0000000e+00
  -7.6648889e+01   0.0000000e+00
  -7.6449709e+01   0.0000000e+00
  -7.6250540e+01   0.0000000e+00
  -7.6051382e+01   0.0000000e+00
  -7.5852236e+01   0.0000000e+00
  -7.5653102e+01   0.0000000e+00
  -7.5453978e+01   0.0000000e+00
  -7.5254867e+01   0.0000000e+00
  -7.5055766e+01   0.0000000e+00
  -7.4856677e+01   5.0228781e+00
  -7.4657599e+01   5.0231638e+00
  -7.4458533e+01   0.0000000e+00
  -7.4259478e+01   1.0047467e+01
  -7.4060434e+01   5.0240172e+00
  -7.3861401e+01   0.0000000e+00
  -7.3662380e+01   0.0000000e+00
  -7.3463369e+01   0.0000000e+00
  -7.3264370e+01   0.0000000e+00
  -7.3065382e+01   0.0000000e+00
  -7.2866405e+01   0.0000000e+00
  -7.2667439e+01   0.0000000e+00
  -7.2468484e+01   5.0262654e+00
  -7.2269541e+01   0.0000000e+00
  -7.2070608e+01   0.0000000e+00
  -7.1871686e+01   5.0270980e+00
  -7.1672775e+01   0.0000000e+00
  -7.1473875e+01   0.0000000e+00
  -7.1274986e+01   5.0279249e+00
  -7.1076107e+01   5.0281993e+00
  -7.0877240e+01   0.0000000e+00
  -7.0678383e+01   5.0287461e+00
  -7.0479537e+01   0.0000000e+00
  -7.0280702e+01   5.0292904e+00
  -7.0081877e+01   0.0000000e+00
  -6.9883063e+01   5.0298322e+00
  -6.9684260e+01   0.0000000e+00
  -6.9485468e+01   5.0303714e+00
  -6.9286686e+01   0.0000000e+00
  -6.9087915e+01   5.0309081e+00
  -6.8889154e+01   5.0311754e+00
  -6.8690404e+01   5.0314422e+00
  -6.8491664e+01   5.0317083e+00
  -6.8292935e+01   5.0319737e+00
  -6.8094216e+01   5.0322386e+00
  -6.7895508e+01   0.0000000e+00
  -6.7696810e+01   5.0327663e+00
  -6.7498123e+01   0.0000000e+00
  -6.7299445e+01   0.0000000e+00
  -6.7100779e+01   5.0335531e+00
  -6.6902122e+01   5.0338140e+00
  -6.6703476e+01   0.0000000e+00
  -6.6504840e+01   5.0343341e+00
  -6.6306214e+01   1.0069186e+01
  -6.6107598e+01   0.0000000e+00
  -6.5908993e+01   1.5105328e+01
  -6.5710398e+01   0.0000000e+00
  -6.5511813e+01   0.0000000e+00
  -6.5313238e+01   1.5107636e+01
  -6.5114673e+01   0.0000000e+00
  -6.4916118e+01   5.0363886e+00
  -6.4717573e+01   1.0073285e+01
  -6.4519038e+01   1.5110687e+01
  -6.4320513e+01   1.5111445e+01
  -6.4121998e+01   1.5112201e+01
  -6.3923492e+01   1.5112955e+01
  -6.3724997e+01   2.0151609e+01
  -6.3526512e+01   5.0381524e+00
  -6.3328036e+01   1.5115205e+01
  -6.3129570e+01   1.0077301e+01
  -6.2931114e+01   0.0000000e+00
  -6.2732668e+01   0.0000000e+00
  -6.2534231e+01   0.0000000e+00
  -6.2335804e+01   2.0158556e+01
  -6.2137387e+01   1.0079769e+01
  -6.1938979e+01   1.5120388e+01
  -6.1740581e+01   5.0403737e+00
  -6.1542193e+01   1.0081234e+01
  -6.1343814e+01   0.0000000e+00
  -6.1145445e+01   2.0164410e+01
  -6.0947085e+01   5.0413440e+00
  -6.0748735e+01   1.0083170e+01
  -6.0550394e+01   5.0418253e+00
  -6.0352062e+01   5.0420650e+00
  -6.0153740e+01   1.5126912e+01
  -5.9955428e+01   2.0170169e+01
  -5.9757124e+01   1.0085560e+01
  -5.9558830e+01   0.0000000e+00
  -5.9360546e+01   5.0432536e+00
  -5.9162270e+01   0.0000000e+00
  -5.8964004e+01   3.5306071e+01
  -5.8765747e+01   1.0087918e+01
  -5.8567499e+01   1.5132578e+01
  -5.8369261e+01   2.0177703e+01
  -5.8171031e+01   1.0089317e+01
  -5.7972811e+01   2.0179561e+01
  -5.7774600e+01   3.0270728e+01
  -5.7576397e+01   2.0181407e+01
  -5.7378204e+01   2.0182327e+01
  -5.7180020e+01   1.0091622e+01
  -5.6981845e+01   2.5230198e+01
  -5.6783678e+01   1.0092535e+01
  -5.6585521e+01   1.0092989e+01
  -5.6387373e+01   5.0467213e+00
  -5.6189233e+01   1.5140842e+01
  -5.5991102e+01   2.5235862e+01
  -5.5792980e+01   5.0473971e+00
  -5.5594867e+01   1.5142863e+01
  -5.5396763e+01   5.0478444e+00
  -5.5198667e+01   2.0192268e+01
  -5.5000580e+01   1.0096578e+01
  -5.4802502e+01   3.0291062e+01
  -5.4604433e+01   1.5146193e+01
  -5.4406372e+01   1.0097902e+01
  -5.4208319e+01   2.5245852e+01
  -5.4010276e+01   2.0197557e+01
  -5.3812240e+01   3.0297643e+01
  -5.3614214e+01   2.5249123e+01
  -5.3416195e+01   3.0300248e+01
  -5.3218186e+01   2.5251287e+01
  -5.3020184e+01   2.5252364e+01
  -5.2822192e+01   1.5152062e+01
  -5.2624207e+01   2.5254508e+01
  -5.2426231e+01   1.0102230e+01
  -5.2228263e+01   2.5256639e+01
  -5.2030304e+01   5.0515398e+00
  -5.1832353e+01   5.0517513e+00
  -5.1634410e+01   5.0519620e+00
  -5.1436475e+01   1.5156516e+01
  -5.1238549e+01   1.0104763e+01
  -5.1040630e+01   1.5157771e+01
  -5.0842720e+01   5.0527985e+00
  -5.0644818e+01   2.5265030e+01
  -5.0446924e+01   1.0106425e+01
  -5.0249039e+01   2.5267094e+01
  -5.0051161e+01   0.0000000e+00
  -4.9853291e+01   2.0215316e+01
  -4.9655429e+01   1.5162100e+01
  -4.9457575e+01   1.5162710e+01
  -4.9259730e+01   1.0108879e+01
  -4.9061892e+01   1.5163925e+01
  -4.8864062e+01   3.0329059e+01
  -4.8666239e+01   1.0110088e+01
  -4.8468425e+01   5.0552441e+00
  -4.8270618e+01   0.0000000e+00
  -4.8072820e+01   2.0222569e+01
  -4.7875028e+01   1.5167521e+01
  -4.7677245e+01   2.0224152e+01
  -4.7479470e+01   1.0112469e+01
  -4.7281702e+01   3.0338585e+01
  -4.7083941e+01   5.0566263e+00
  -4.6886189e+01   3.5397748e+01
  -4.6688443e+01   5.0570153e+00
  -4.6490706e+01   2.0228835e+01
  -4.6292976e+01   2.0229606e+01
  -4.6095253e+01   0.0000000e+00
  -4.5897538e+01   5.0577851e+00
  -4.5699831e+01   2.5289879e+01
  -4.5502131e+01   3.0348996e+01
  -4.5304438e+01   1.0116711e+01
  -4.5106753e+01   1.5175633e+01
  -4.4909075e+01   1.0117465e+01
  -4.4711404e+01   0.0000000e+00
  -4.4513741e+01   1.0118213e+01
  -4.4316085e+01   1.0118585e+01
  -4.4118436e+01   1.0118956e+01
  -4.3920794e+01   1.0119325e+01
  -4.3723160e+01   1.0119694e+01
  -4.3525532e+01   1.0120060e+01
  -4.3327912e+01   1.0120426e+01
  -4.3130299e+01   2.0241580e+01
  -4.2932693e+01   1.0121153e+01
  -4.2735094e+01   1.0121514e+01
  -4.2537503e+01   2.5304686e+01
  -4.2339918e+01   1.5183349e+01
  -4.2142340e+01   1.0122590e+01
  -4.1944769e+01   2.5307366e+01
  -4.1747205e+01   2.0246602e+01
  -4.1549648e+01   2.5309136e+01
  -4.1352097e+01   1.0124006e+01
  -4.1154554e+01   1.5186535e+01
  -4.0957017e+01   4.0498825e+01
  -4.0759488e+01   2.5312635e+01
  -4.0561965e+01   5.0627004e+00
  -4.0364448e+01   1.5188619e+01
  -4.0166939e+01   2.0252180e+01
  -3.9969436e+01   1.5189649e+01
  -3.9771939e+01   2.5316934e+01
  -3.9574450e+01   3.5444897e+01
  -3.9376967e+01   3.0382356e+01
  -3.9179490e+01   2.0255578e+01
  -3.8982020e+01   1.0128125e+01
  -3.8784557e+01   2.5321148e+01
  -3.8587100e+01   2.5321980e+01
  -3.8389650e+01   2.0258248e+01
  -3.8192206e+01   4.5582544e+01
  -3.7994768e+01   1.5194675e+01
  -3.7797337e+01   3.5455388e+01
  -3.7599912e+01   1.5195656e+01
  -3.7402493e+01   2.5326905e+01
  -3.7205081e+01   2.5327714e+01
  -3.7007675e+01   4.0525631e+01
  -3.6810276e+01   2.5329321e+01
  -3.6612882e+01   2.0264096e+01
  -3.6415495e+01   3.0397099e+01
  -3.6218114e+01   1.0132683e+01
  -3.6020739e+01   2.5332496e+01
  -3.5823370e+01   2.5333281e+01
  -3.5626007e+01   2.0267250e+01
  -3.5428651e+01   2.0267873e+01
  -3.5231300e+01   1.0134246e+01
  -3.5033955e+01   1.5201832e+01
  -3.4836617e+01   4.0539448e+01
  -3.4639284e+01   2.0270336e+01
  -3.4441957e+01   2.5338681e+01
  -3.4244636e+01   3.5475215e+01
  -3.4047321e+01   2.5340193e+01
  -3.3850012e+01   1.5204567e+01
  -3.3652709e+01   3.5478369e+01
  -3.3455411e+01   2.0273949e+01
  -3.3258120e+01   3.5480448e+01
  -3.3060834e+01   3.0412697e+01
  -3.2863553e+01   3.5482508e+01
  -3.2666279e+01   3.5483531e+01
  -3.2469010e+01   2.5346106e+01
  -3.2271746e+01   4.5624294e+01
  -3.2074489e+01   3.0417060e+01
  -3.1877237e+01   3.0417920e+01
  -3.1679990e+01   4.0558369e+01
  -3.1482749e+01   5.0699381e+01
  -3.1285513e+01   5.0700794e+01
  -3.1088283e+01   3.0421320e+01
  -3.0891059e+01   4.0562880e+01
  -3.0693839e+01   3.5493495e+01
  -3.0496626e+01   6.0847654e+01
  -3.0299417e+01   6.0849309e+01
  -3.0102214e+01   3.5496391e+01
  -2.9905016e+01   4.0568396e+01
  -2.9707823e+01   3.0427112e+01
  -2.9510636e+01   6.0855845e+01
  -2.9313454e+01   5.0714549e+01
  -2.9116277e+01   4.0572710e+01
  -2.8919106e+01   3.5502053e+01
  -2.8721939e+01   4.0574834e+01
  -2.8524778e+01   8.6223761e+01
  -2.8327621e+01   6.0865403e+01
  -2.8130470e+01   7.1011462e+01
  -2.7933324e+01   8.1158031e+01
  -2.7736182e+01   7.1015083e+01
  -2.7539046e+01   4.0581074e+01
  -2.7341915e+01   7.1018665e+01
  -2.7144789e+01   7.6093331e+01
  -2.6947667e+01   6.5949194e+01
  -2.6750551e+01   7.6097107e+01
  -2.6553439e+01   5.0732653e+01
  -2.6356332e+01   7.1027452e+01
  -2.6159230e+01   8.1176207e+01
  -2.5962133e+01   6.0883628e+01
  -2.5765040e+01   1.0147516e+02
  -2.5567952e+01   7.1034308e+01
  -2.5370869e+01   4.0591999e+01
  -2.5173791e+01   7.6111799e+01
  -2.4976717e+01   1.0148478e+02
  -2.4779647e+01   6.0892294e+01
  -2.4582583e+01   1.3193637e+02
  -2.4385523e+01   8.1193489e+01
  -2.4188467e+01   9.6419483e+01
  -2.3991416e+01   9.1346859e+01
  -2.3794369e+01   8.6273992e+01
  -2.3597327e+01   9.6426049e+01
  -2.3400289e+01   8.1202704e+01
  -2.3203256e+01   9.1355078e+01
  -2.3006227e+01   1.0150789e+02
  -2.2809202e+01   1.1673664e+02
  -2.2612182e+01   1.4211729e+02
  -2.2415166e+01   1.8780192e+02
  -2.2218154e+01   1.1166842e+02
  -2.2021146e+01   1.1167082e+02
  -2.1824143e+01   9.6445037e+01
  -2.1627144e+01   1.3198022e+02
  -2.1430149e+01   1.0660165e+02
  -2.1233158e+01   1.5229126e+02
  -2.1036171e+01   1.7767683e+02
  -2.0839188e+01   1.6245074e+02
  -2.0642209e+01   2.1829766e+02
  -2.0445234e+01   1.4722700e+02
  -2.0248264e+01   1.6246067e+02
  -2.0051297e+01   1.5738694e+02
  -1.9854334e+01   2.1323817e+02
  -1.9657375e+01   1.9293360e+02
  -1.9460420e+01   2.3355579e+02
  -1.9263469e+01   2.0817337e+02
  -1.9066521e+01   1.6247993e+02
  -1.8869578e+01   2.1325902e+02
  -1.8672638e+01   2.2849618e+02
  -1.8475702e+01   2.3357831e+02
  -1.8278769e+01   2.6912791e+02
  -1.8081841e+01   2.0311921e+02
  -1.7884916e+01   2.7929410e+02
  -1.7687994e+01   2.4375208e+02
  -1.7491077e+01   2.9453916e+02
  -1.7294162e+01   2.8946616e+02
  -1.7097252e+01   3.1994205e+02
  -1.6900345e+01   3.0471217e+02
  -1.6703441e+01   2.7424583e+02
  -1.6506541e+01   3.5551012e+02
  -1.6309644e+01   3.4027993e+02
  -1.6112751e+01   3.4536473e+02
  -1.5915861e+01   3.1997577e+02
  -1.5718974e+01   3.7077191e+02
  -1.5522091e+01   3.5554073e+02
  -1.5325211e+01   3.6570519e+02
  -1.5128335e+01   4.1142519e+02
  -1.4931461e+01   4.6222607e+02
  -1.4734591e+01   4.0127976e+02
  -1.4537724e+01   4.8763903e+02
  -1.4340860e+01   4.2161138e+02
  -1.4144000e+01   3.0478418e+02
  -1.3947142e+01   3.8098626e+02
  -1.3750288e+01   4.1147163e+02
  -1.3553437e+01   3.9623811e+02
  -1.3356588e+01   3.1496336e+02
  -1.3159743e+01   3.4036883e+02
  -1.2962901e+01   2.7433128e+02
  -1.2766061e+01   2.8449597e+02
  -1.2569225e+01   3.1498237e+02
  -1.2372391e+01   3.9119355e+02
  -1.2175561e+01   3.2515264e+02
  -1.1978733e+01   3.0991559e+02
  -1.1781908e+01   3.0483938e+02
  -1.1585086e+01   3.1500516e+02
  -1.1388266e+01   3.3025199e+02
  -1.1191450e+01   2.8960963e+02
  -1.0994636e+01   3.7598961e+02
  -1.0797825e+01   3.6583272e+02
  -1.0601016e+01   3.4043227e+02
  -1.0404210e+01   3.1503109e+02
  -1.0207407e+01   3.2519769e+02
  -1.0010606e+01   3.7093347e+02
  -9.8138076e+00   3.0488078e+02
  -9.6170119e+00   3.9635009e+02
  -9.4202187e+00   2.8964412e+02
  -9.2234279e+00   2.8964776e+02
  -9.0266396e+00   3.0997776e+02
  -8.8298537e+00   2.9981824e+02
  -8.6330702e+00   2.6424979e+02
  -8.4362891e+00   2.5917117e+02
  -8.2395103e+00   2.9982903e+02
  -8.0427338e+00   3.4556971e+02
  -7.8459595e+00   3.7606551e+02
  -7.6491875e+00   3.4049564e+02
  -7.4524178e+00   3.8623823e+02
  -7.2556502e+00   4.3706393e+02
  -7.0588849e+00   4.1673997e+02
  -6.8621216e+00   3.7100426e+02
  -6.6653605e+00   3.6084364e+02
  -6.4686015e+00   2.9985917e+02
  -6.2718445e+00   2.5412060e+02
  -6.0750896e+00   2.1346351e+02
  -5.8783366e+00   2.5920834e+02
  -5.6815857e+00   2.3888068e+02
  -5.4848367e+00   1.3723069e+02
  -5.2880896e+00   2.8462940e+02
  -5.0913444e+00   2.2872226e+02
  -4.8946012e+00   2.6938656e+02
  -4.6978597e+00   3.5071409e+02
  -4.5011201e+00   3.7613163e+02
  -4.3043822e+00   5.2353934e+02
  -4.1076461e+00   6.7603258e+02
  -3.9109118e+00   6.1504259e+02
  -3.7141792e+00   5.5913448e+02
  -3.5174482e+00   4.7272683e+02
  -3.3207189e+00   3.6090202e+02
  -3.1239912e+00   2.7449113e+02
  -2.9272652e+00   3.6599115e+02
  -2.7305407e+00   2.1857980e+02
  -2.5338177e+00   3.4058050e+02
  -2.3370963e+00   2.6941650e+02
  -2.1403764e+00   2.5925181e+02
  -1.9436579e+00   2.0333627e+02
  -1.7469409e+00   2.4908875e+02
  -1.5502252e+00   2.1350617e+02
  -1.3535110e+00   2.0334064e+02
  -1.1567981e+00   2.6942821e+02
  -9.6008656e-01   2.7451361e+02
  -7.6337630e-01   4.4735848e+02
  -5.6666732e-01   3.9652486e+02
  -3.6995959e-01   2.7451895e+02
  -1.7325308e-01   4.5753442e+01
   2.3452235e-02   1.5251240e+01
   2.2015639e-01   1.5251330e+01
   4.1685940e-01   7.1173287e+01
   6.1356130e-01   3.3044927e+02
   8.1026211e-01   4.5246381e+02
   1.0069619e+00   4.5246624e+02
   1.2036606e+00   2.6944760e+02
   1.4003583e+00   2.8470080e+02
   1.5970551e+00   2.4403047e+02
   1.7937509e+00   2.0335971e+02
   1.9904457e+00   2.1861271e+02
   2.1871397e+00   2.7962218e+02
   2.3838328e+00   2.6945529e+02
   2.5805251e+00   2.3895194e+02
   2.7772166e+00   2.9487808e+02
   2.9739073e+00   3.3046813e+02
   3.1705972e+00   3.7622671e+02
   3.3672864e+00   4.4232223e+02
   3.5639748e+00   4.7282891e+02
   3.7606627e+00   5.1858833e+02
   3.9573498e+00   5.6434799e+02
   4.1540363e+00   7.1179251e+02
   4.3507223e+00   5.2367750e+02
   4.5474076e+00   4.1182525e+02
   4.7440925e+00   3.0505658e+02
   4.9407768e+00   2.4404590e+02
   5.1374606e+00   2.2370930e+02
   5.3341440e+00   2.6438433e+02
   5.5308269e+00   2.4404761e+02
   5.7275094e+00   2.8980714e+02
   5.9241916e+00   2.5421728e+02
   6.1208734e+00   3.2031434e+02
   6.3175548e+00   3.5590541e+02
   6.5142360e+00   3.6607469e+02
   6.7109169e+00   3.7624395e+02
   6.9075976e+00   4.8301647e+02
   7.1042780e+00   4.8301700e+02
   7.3009583e+00   3.7116079e+02
   7.4976384e+00   4.9318666e+02
   7.6943184e+00   4.5251178e+02
   7.8909982e+00   3.5590833e+02
   8.0876780e+00   3.1523322e+02
   8.2843577e+00   3.6607739e+02
   8.4810374e+00   3.2031775e+02
   8.6777171e+00   3.5082420e+02
   8.8743969e+00   4.1183705e+02
   9.0710766e+00   3.9658371e+02
   9.2677565e+00   4.2200556e+02
   9.4644365e+00   3.4065490e+02
   9.6611166e+00   3.6099225e+02
   9.8577969e+00   4.2200468e+02
   1.0054477e+01   3.5590721e+02
   1.0251158e+01   3.2031613e+02
   1.0447839e+01   3.6607512e+02
   1.0644520e+01   3.9658083e+02
   1.0841202e+01   3.3556788e+02
   1.1037884e+01   3.9657956e+02
   1.1234566e+01   3.3556672e+02
   1.1431248e+01   3.1522873e+02
   1.1627931e+01   3.5081834e+02
   1.1824615e+01   3.5081756e+02
   1.2021299e+01   2.9997373e+02
   1.2217983e+01   3.0505726e+02
   1.2414668e+01   3.0505646e+02
   1.2611353e+01   3.4064544e+02
   1.2808039e+01   3.2539171e+02
   1.3004726e+01   4.1182263e+02
   1.3201413e+01   3.3555811e+02
   1.3398101e+01   3.7114637e+02
   1.3594790e+01   4.4232359e+02
   1.3791479e+01   3.0504966e+02
   1.3988169e+01   3.3046922e+02
   1.4184860e+01   3.9656153e+02
   1.4381551e+01   3.3555072e+02
   1.4578244e+01   3.9147421e+02
   1.4774937e+01   3.5080006e+02
   1.4971631e+01   3.5588254e+02
   1.5168326e+01   2.9995677e+02
   1.5365022e+01   3.2537531e+02
   1.5561719e+01   2.6945012e+02
   1.5758417e+01   2.4402908e+02
   1.5955116e+01   2.6436349e+02
   1.6151816e+01   2.5927821e+02
   1.6348517e+01   3.1011540e+02
   1.6545219e+01   2.5419154e+02
   1.6741922e+01   2.0843588e+02
   1.6938626e+01   1.9826713e+02
   1.7135332e+01   2.0843343e+02
   1.7332038e+01   2.3385072e+02
   1.7528746e+01   1.5251039e+02
   1.7725455e+01   1.3725848e+02
   1.7922166e+01   1.7792650e+02
   1.8118878e+01   1.5250742e+02
   1.8315591e+01   1.9825830e+02
   1.8512305e+01   1.6267235e+02
   1.8709021e+01   1.2708688e+02
   1.8905738e+01   1.3216940e+02
   1.9102457e+01   1.3216843e+02
   1.9299177e+01   1.5250090e+02
   1.9495899e+01   1.1183314e+02
   1.9692622e+01   5.5916139e+01
   1.9889347e+01   1.1691464e+02
   2.0086073e+01   1.0674729e+02
   2.0282801e+01   1.1691275e+02
   2.0479530e+01   9.6579297e+01
   2.0676262e+01   1.1182772e+02
   2.0872994e+01   6.0996414e+01
   2.1069729e+01   8.6410834e+01
   2.1266465e+01   1.1690774e+02
   2.1463203e+01   5.0828996e+01
   2.1659943e+01   7.1159945e+01
   2.1856685e+01   6.6076480e+01
   2.2053429e+01   4.0662067e+01
   2.2250174e+01   8.6406069e+01
   2.2446921e+01   5.0826608e+01
   2.2643671e+01   4.5743498e+01
   2.2840422e+01   5.0825603e+01
   2.3037175e+01   5.5907600e+01
   2.3233930e+01   6.0989485e+01
   2.3430688e+01   5.0824044e+01
   2.3627447e+01   3.5576457e+01
   2.3824208e+01   6.6069861e+01
   2.4020972e+01   4.5740180e+01
   2.4217738e+01   4.0657494e+01
   2.4414505e+01   4.0657045e+01
   2.4611276e+01   5.5902811e+01
   2.4808048e+01   5.5902178e+01
   2.5004822e+01   5.0819579e+01
   2.5201599e+01   5.0818990e+01
   2.5398378e+01   3.0491036e+01
   2.5595160e+01   2.0327116e+01
   2.5791944e+01   3.0490307e+01
   2.5988730e+01   3.0489937e+01
   2.6185519e+01   5.0815937e+01
   2.6382310e+01   5.5896836e+01
   2.6579103e+01   3.5570267e+01
   2.6775899e+01   2.0325608e+01
   2.6972698e+01   4.0650695e+01
   2.7169499e+01   5.0812709e+01
   2.7366303e+01   2.5406021e+01
   2.7563109e+01   2.0324548e+01
   2.7759918e+01   2.0324275e+01
   2.7956730e+01   2.5405001e+01
   2.8153544e+01   3.0485584e+01
   2.8350361e+01   3.5566024e+01
   2.8547181e+01   2.5403948e+01
   2.8744004e+01   1.5242154e+01
   2.8940829e+01   1.0161292e+01
   2.9137657e+01   2.0322292e+01
   2.9334488e+01   2.5402497e+01
   2.9531322e+01   2.5402125e+01
   2.9728159e+01   1.5241050e+01
   2.9924999e+01   2.5401371e+01
   3.0121841e+01   3.5561385e+01
   3.0318687e+01   4.0640966e+01
   3.0515536e+01   1.5240129e+01
   3.0712388e+01   1.5239893e+01
   3.0909242e+01   2.0319541e+01
   3.1106100e+01   5.0798053e+00
   3.1302961e+01   1.5239174e+01
   3.1499826e+01   1.0159287e+01
   3.1696693e+01   5.0795614e+00
   3.1893564e+01   4.5715309e+01
   3.2090437e+01   1.5238186e+01
   3.2287315e+01   3.0475868e+01
   3.2484195e+01   2.0316906e+01
   3.2681079e+01   3.0474846e+01
   3.2877966e+01   1.0158110e+01
   3.3074856e+01   2.5394840e+01
   3.3271750e+01   5.0788804e+00
   3.3468647e+01   1.0157584e+01
   3.3665548e+01   1.5236110e+01
   3.3862452e+01   2.5393068e+01
   3.4059359e+01   1.0157046e+01
   3.4256271e+01   2.5392161e+01
   3.4453185e+01   5.0783405e+00
   3.4650104e+01   2.0312992e+01
   3.4847026e+01   1.0156310e+01
   3.5043951e+01   1.5234183e+01
   3.5240880e+01   1.5233900e+01
   3.5437813e+01   3.5545100e+01
   3.5634750e+01   3.5544428e+01
   3.5831690e+01   3.5543752e+01
   3.6028634e+01   2.0310326e+01
   3.6225582e+01   0.0000000e+00
   3.6422534e+01   1.5232155e+01
   3.6619490e+01   0.0000000e+00
   3.6816449e+01   1.5231557e+01
   3.7013413e+01   1.5231254e+01
   3.7210380e+01   1.0153967e+01
   3.7407351e+01   1.0153762e+01
   3.7604327e+01   1.5230335e+01
   3.7801306e+01   2.0306699e+01
   3.7998289e+01   5.0765706e+00
   3.8195277e+01   1.0152931e+01
   3.8392268e+01   0.0000000e+00
   3.8589264e+01   2.0305015e+01
   3.8786264e+01   0.0000000e+00
   3.8983268e+01   0.0000000e+00
   3.9180276e+01   5.0759307e+00
   3.9377289e+01   1.5227465e+01
   3.9574305e+01   3.0454271e+01
   3.9771326e+01   1.5226804e+01
   3.9968352e+01   2.0301961e+01
   4.0165381e+01   5.0753785e+00
   4.0362415e+01   1.5225798e+01
   4.0559454e+01   0.0000000e+00
   4.0756496e+01   1.5225116e+01
   4.0953544e+01   1.5224773e+01
   4.1150595e+01   2.0299236e+01
   4.1347652e+01   2.0298772e+01
   4.1544713e+01   5.0745763e+00
   4.1741778e+01   2.5372295e+01
   4.1938848e+01   1.5223023e+01
   4.2135922e+01   1.0148444e+01
   4.2333002e+01   1.0148205e+01
   4.2530085e+01   2.0295930e+01
   4.2727174e+01   2.5369309e+01
   4.2924267e+01   1.5221221e+01
   4.3121365e+01   5.0736181e+00
   4.3318468e+01   5.0734952e+00
   4.3515575e+01   0.0000000e+00
   4.3712688e+01   2.0292990e+01
   4.3909805e+01   1.5219367e+01
   4.4106927e+01   3.5510978e+01
   4.4304054e+01   1.5218612e+01
   4.4501186e+01   5.0727435e+00
   4.4698323e+01   1.0145232e+01
   4.4895465e+01   1.0144975e+01
   4.5092612e+01   1.0144717e+01
   4.5289764e+01   2.5361143e+01
   4.5486921e+01   5.0720982e+00
   4.5684083e+01   0.0000000e+00
   4.5881251e+01   1.5215506e+01
   4.6078423e+01   2.0286811e+01
   4.6275601e+01   1.5214709e+01
   4.6472784e+01   5.0714357e+00
   4.6669972e+01   1.0142602e+01
   4.6867165e+01   1.5213498e+01
   4.7064364e+01   5.0710299e+00
   4.7261567e+01   2.0283573e+01
   4.7458777e+01   3.0424536e+01
   4.7655991e+01   2.5353090e+01
   4.7853211e+01   1.5211438e+01
   4.8050437e+01   5.0703399e+00
   4.8247668e+01   1.0140400e+01
   4.8444904e+01   1.0140118e+01
   4.8642146e+01   1.5209753e+01
   4.8839393e+01   5.0697756e+00
   4.9036646e+01   1.0139266e+01
   4.9233905e+01   5.0694894e+00
   4.9431169e+01   1.5208036e+01
   4.9628439e+01   1.0138401e+01
   4.9825714e+01   5.0690549e+00
   5.0022995e+01   1.0137817e+01
   5.0220282e+01   5.0687618e+00
   5.0417575e+01   1.5205843e+01
   5.0614873e+01   2.0273864e+01
   5.0812177e+01   5.0683170e+00
   5.1009487e+01   3.0409004e+01
   5.1206803e+01   1.0136034e+01
   5.1404125e+01   1.5203598e+01
   5.1601452e+01   1.0135429e+01
   5.1798786e+01   2.0270248e+01
   5.1996125e+01   0.0000000e+00
   5.2193471e+01   1.5201766e+01
   5.2390822e+01   1.0134202e+01
   5.2588180e+01   1.0133892e+01
   5.2785543e+01   1.0133580e+01
   5.2982913e+01   1.0133267e+01
   5.3180289e+01   1.0132953e+01
   5.3377671e+01   1.0132638e+01
   5.3575059e+01   1.5198481e+01
   5.3772453e+01   1.0132002e+01
   5.3969854e+01   2.0263365e+01
   5.4167261e+01   1.5197042e+01
   5.4364674e+01   1.0131039e+01
   5.4562093e+01   5.0653577e+00
   5.4759519e+01   2.0260781e+01
   5.4956951e+01   1.5195096e+01
   5.5154390e+01   5.0648680e+00
   5.5351835e+01   0.0000000e+00
   5.5549286e+01   1.5193615e+01
   5.5746744e+01   1.5193117e+01
   5.5944208e+01   0.0000000e+00
   5.6141679e+01   5.0640383e+00
   5.6339157e+01   1.0127741e+01
   5.6536641e+01   1.0127403e+01
   5.6734131e+01   5.0635323e+00
   5.6931628e+01   1.0126725e+01
   5.7129132e+01   0.0000000e+00
   5.7326643e+01   5.0630203e+00
   5.7524160e+01   0.0000000e+00
   5.7721684e+01   1.0125351e+01
   5.7919215e+01   0.0000000e+00
   5.8116752e+01   0.0000000e+00
   5.8314297e+01   0.0000000e+00
   5.8511848e+01   5.0619779e+00
   5.8709406e+01   1.0123604e+01
   5.8906971e+01   5.0616251e+00
   5.9104543e+01   5.0614477e+00
   5.9302122e+01   5.0612696e+00
   5.9499708e+01   0.0000000e+00
   5.9697301e+01   0.0000000e+00
   5.9894901e+01   1.0121462e+01
   6.0092508e+01   0.0000000e+00
   6.0290122e+01   1.0120738e+01
   6.0487743e+01   5.0601867e+00
   6.0685371e+01   0.0000000e+00
   6.0883007e+01   0.0000000e+00
   6.1080649e+01   0.0000000e+00
   6.1278299e+01   0.0000000e+00
   6.1475956e+01   5.0592659e+00
   6.1673621e+01   5.0590797e+00
   6.1871292e+01   0.0000000e+00
   6.2068971e+01   0.0000000e+00
   6.2266658e+01   0.0000000e+00
   6.2464352e+01   5.0583283e+00
   6.2662053e+01   5.0581387e+00
   6.2859761e+01   0.0000000e+00
   6.3057477e+01   0.0000000e+00
   6.3255201e+01   0.0000000e+00
   6.3452932e+01   0.0000000e+00
   6.3650671e+01   0.0000000e+00
   6.3848417e+01   5.0569874e+00
   6.4046171e+01   0.0000000e+00
   6.4243932e+01   0.0000000e+00
   6.4441701e+01   0.0000000e+00
   6.4639478e+01   0.0000000e+00
   6.4837262e+01   0.0000000e+00
   6.5035055e+01   0.0000000e+00
   6.5232854e+01   0.0000000e+00
   6.5430662e+01   0.0000000e+00
   6.5628478e+01   0.0000000e+00
   6.5826301e+01   0.0000000e+00
   6.6024132e+01   0.0000000e+00
   6.6221971e+01   0.0000000e+00
   6.6419818e+01   0.0000000e+00
   6.6617673e+01   0.0000000e+00
   6.6815536e+01   0.0000000e+00
   6.7013407e+01   0.0000000e+00
   6.7211286e+01   0.0000000e+00
   6.7409173e+01   0.0000000e+00
   6.7607068e+01   0.0000000e+00
   6.7804971e+01   0.0000000e+00
   6.8002883e+01   0.0000000e+00
   6.8200802e+01   0.0000000e+00
   6.8398730e+01   0.0000000e+00
   6.8596666e+01   0.0000000e+00
   6.8794610e+01   0.0000000e+00
   6.8992562e+01   0.0000000e+00
   6.9190523e+01   0.0000000e+00
   6.9388492e+01   0.0000000e+00
   6.9586469e+01   0.0000000e+00
   6.9784454e+01   0.0000000e+00
   6.9982449e+01   0.0000000e+00
   7.0180451e+01   0.0000000e+00
   7.0378462e+01   0.0000000e+00
   7.0576481e+01   0.0000000e+00
   7.0774509e+01   0.0000000e+00
   7.0972546e+01   0.0000000e+00
   7.1170591e+01   0.0000000e+00
   7.1368644e+01   0.0000000e+00
   7.1566706e+01   0.0000000e+00
   7.1764777e+01   0.0000000e+00
   7.1962857e+01   0.0000000e+00
   7.2160945e+01   0.0000000e+00
   7.2359042e+01   0.0000000e+00
   7.2557147e+01   0.0000000e+00
   7.2755262e+01   0.0000000e+00
   7.2953385e+01   0.0000000e+00
   7.3151517e+01   0.0000000e+00
   7.3349658e+01   0.0000000e+00
   7.3547807e+01   0.0000000e+00
   7.3745966e+01   0.0000000e+00
   7.3944134e+01   0.0000000e+00
   7.4142310e+01   0.0000000e+00
   7.4340496e+01   0.0000000e+00
   7.4538690e+01   0.0000000e+00
   7.4736894e+01   0.0000000e+00
   7.4935106e+01   0.0000000e+00
   7.5133328e+01   0.0000000e+00
   7.5331559e+01   0.0000000e+00
   7.5529799e+01   0.0000000e+00
   7.5728048e+01   0.0000000e+00
   7.5926306e+01   0.0000000e+00
   7.6124574e+01   0.0000000e+00
   7.6322850e+01   0.0000000e+00
   7.6521136e+01   0.0000000e+00
   7.6719432e+01   0.0000000e+00
   7.6917736e+01   0.0000000e+00
   7.7116050e+01   0.0000000e+00
   7.7314374e+01   0.0000000e+00
   7.7512707e+01   0.0000000e+00
   7.7711049e+01   0.0000000e+00
   7.7909400e+01   0.0000000e+00
   7.8107762e+01   0.0000000e+00
   7.8306132e+01   0.0000000e+00
   7.8504512e+01   0.0000000e+00
   7.8702902e+01   0.0000000e+00
   7.8901302e+01   0.0000000e+00
   7.9099711e+01   0.0000000e+00
   7.9298129e+01   0.0000000e+00
   7.9496558e+01   0.0000000e+00
   7.9694996e+01   0.0000000e+00
   7.9893443e+01   0.0000000e+00
   8.0091901e+01   0.0000000e+00
   8.0290368e+01   0.0000000e+00
   8.0488845e+01   0.0000000e+00
   8.0687332e+01   0.0000000e+00
   8.0885829e+01   0.0000000e+00
   8.1084335e+01   0.0000000e+00
   8.1282852e+01   0.0000000e+00
   8.1481378e+01   0.0000000e+00
   8.1679915e+01   0.0000000e+00
   8.1878461e+01   0.0000000e+00
   8.2077017e+01   0.0000000e+00
   8.2275584e+01   0.0000000e+00
   8.2474160e+01   0.0000000e+00
   8.2672747e+01   0.0000000e+00
   8.2871344e+01   0.0000000e+00
   8.3069951e+01   0.0000000e+00
   8.3268568e+01   0.0000000e+00
   8.3467195e+01   0.0000000e+00
   8.3665832e+01   0.0000000e+00
   8.3864480e+01   0.0000000e+00
   8.4063138e+01   0.0000000e+00
   8.4261806e+01   0.0000000e+00
   8.4460485e+01   0.0000000e+00
   8.4659174e+01   0.0000000e+00
   8.4857873e+01   0.0000000e+00
   8.5056583e+01   0.0000000e+00
   8.5255303e+01   0.0000000e+00
   8.5454034e+01   0.0000000e+00
   8.5652775e+01   0.0000000e+00
   8.5851527e+01   0.0000000e+00
   8.6050289e+01   0.0000000e+00
   8.6249062e+01   0.0000000e+00
   8.6447845e+01   0.0000000e+00
   8.6646639e+01   0.0000000e+00
   8.6845444e+01   0.0000000e+00
   8.7044259e+01   0.0000000e+00
   8.7243085e+01   0.0000000e+00
   8.7441922e+01   0.0000000e+00
   8.7640770e+01   0.0000000e+00
   8.7839628e+01   0.0000000e+00
   8.8038497e+01   0.0000000e+00
   8.8237377e+01   0.0000000e+00
   8.8436268e+01   0.0000000e+00
   8.8635169e+01   0.0000000e+00
   8.8834082e+01   0.0000000e+00
   8.9033005e+01   0.0000000e+00
   8.9231940e+01   0.0000000e+00
   8.9430885e+01   0.0000000e+00
   8.9629842e+01   0.0000000e+00
   8.9828809e+01   0.0000000e+00
   9.0027788e+01   0.0000000e+00
   9.0226777e+01   0.0000000e+00
   9.0425778e+01   0.0000000e+00
   9.0624790e+01   0.0000000e+00
   9.0823813e+01   0.0000000e+00
   9.1022847e+01   0.0000000e+00
   9.1221893e+01   0.0000000e+00
   9.1420950e+01   0.0000000e+00
   9.1620018e+01   0.0000000e+00
   9.1819097e+01   0.0000000e+00
   9.2018188e+01   0.0000000e+00
   9.2217290e+01   0.0000000e+00
   9.2416403e+01   0.0000000e+00
   9.2615528e+01   0.0000000e+00
   9.2814664e+01   0.0000000e+00
   9.3013812e+01   0.0000000e+00
   9.3212971e+01   0.0000000e+00
   9.3412142e+01   0.0000000e+00
   9.3611324e+01   0.0000000e+00
   9.3810518e+01   0.0000000e+00
   9.4009723e+01   0.0000000e+00
   9.4208940e+01   0.0000000e+00
   9.4408169e+01   0.0000000e+00
   9.4607409e+01   0.0000000e+00
   9.4806661e+01   0.0000000e+00
   9.5005925e+01   0.0000000e+00
   9.5205201e+01   0.0000000e+00
   9.5404488e+01   0.0000000e+00
   9.5603787e+01   0.0000000e+00
   9.5803098e+01   0.0000000e+00
   9.6002421e+01   0.0000000e+00
   9.6201755e+01   0.0000000e+00
   9.6401102e+01   0.0000000e+00
   9.6600460e+01   0.0000000e+00
   9.6799831e+01   0.0000000e+00
   9.6999213e+01   0.0000000e+00
   9.7198607e+01   0.0000000e+00
   9.7398014e+01   0.0000000e+00
   9.7597432e+01   0.0000000e+00
   9.7796863e+01   0.0000000e+00
   9.7996306e+01   0.0000000e+00
   9.8195760e+01   0.0000000e+00
   9.8395227e+01   0.0000000e+00
   9.8594707e+01   0.0000000e+00
   9.8794198e+01   0.0000000e+00
   9.8993702e+01   0.0000000e+00
   9.9193218e+01   0.0000000e+00
   9.9392746e+01   0.0000000e+00
   9.9592286e+01   0.0000000e+00
   9.9791839e+01   0.0000000e+00
   9.9991405e+01   0.0000000e+00
   1.0019098e+02   0.0000000e+00
   1.0039057e+02   0.0000000e+00
   1.0059017e+02   0.0000000e+00
   1.0078979e+02   0.0000000e+00
   1.0098942e+02   0.0000000e+00
   1.0118906e+02   0.0000000e+00
   1.0138871e+02   0.0000000e+00
   1.0158838e+02   0.0000000e+00
   1.0178805e+02   0.0000000e+00
   1.0198774e+02   0.0000000e+00
   1.0218745e+02   0.0000000e+00
   1.0238716e+02   0.0000000e+00
   1.0258689e+02   0.0000000e+00
   1.0278663e+02   0.0000000e+00
   1.0298639e+02   0.0000000e+00
   1.0318615e+02   0.0000000e+00
   1.0338593e+02   0.0000000e+00
   1.0358572e+02   0.0000000e+00
   1.0378553e+02   0.0000000e+00
   1.0398535e+02   0.0000000e+00
   1.0418518e+02   0.0000000e+00
   1.0438502e+02   0.0000000e+00
   1.0458488e+02   0.0000000e+00
   1.0478475e+02   0.0000000e+00
   1.0498463e+02   0.0000000e+00
   1.0518453e+02   0.0000000e+00
   1.0538444e+02   0.0000000e+00
   1.0558436e+02   0.0000000e+00
   1.0578430e+02   0.0000000e+00
   1.0598424e+02   0.0000000e+00
   1.0618421e+02   0.0000000e+00
   1.0638418e+02   0.0000000e+00
   1.0658417e+02   0.0000000e+00
   1.0678417e+02   0.0000000e+00
   1.0698419e+02   0.0000000e+00
   1.0718421e+02   0.0000000e+00
   1.0738425e+02   0.0000000e+00
   1.0758431e+02   0.0000000e+00
   1.0778438e+02   0.0000000e+00
   1.0798446e+02   0.0000000e+00
   1.0818455e+02   0.0000000e+00
   1.0838466e+02   0.0000000e+00
   1.0858478e+02   0.0000000e+00
   1.0878492e+02   0.0000000e+00
   1.0898507e+02   0.0000000e+00
   1.0918523e+02   0.0000000e+00
   1.0938541e+02   0.0000000e+00
   1.0958560e+02   0.0000000e+00
   1.0978580e+02   0.0000000e+00
   1.0998602e+02   0.0000000e+00
   1.1018625e+02   0.0000000e+00
   1.1038649e+02   0.0000000e+00
   1.1058675e+02   0.0000000e+00
   1.1078702e+02   0.0000000e+00
   1.1098731e+02   0.0000000e+00
   1.1118761e+02   0.0000000e+00
   1.1138792e+02   0.0000000e+00
   1.1158825e+02   0.0000000e+00
   1.1178859e+02   0.0000000e+00
   1.1198894e+02   0.0000000e+00
   1.1218931e+02   0.0000000e+00
   1.1238970e+02   0.0000000e+00
   1.1259009e+02   0.0000000e+00
   1.1279050e+02   0.0000000e+00
   1.1299093e+02   0.0000000e+00
   1.1319137e+02   0.0000000e+00
   1.1339182e+02   0.0000000e+00
   1.1359229e+02   0.0000000e+00
   1.1379277e+02   0.0000000e+00
   1.1399327e+02   0.0000000e+00
   1.1419378e+02   0.0000000e+00
   1.1439430e+02   0.0000000e+00
   1.1459484e+02   0.0000000e+00
   1.1479539e+02   0.0000000e+00
   1.1499596e+02   0.0000000e+00
   1.1519654e+02   0.0000000e+00
   1.1539713e+02   0.0000000e+00
   1.1559774e+02   0.0000000e+00
   1.1579837e+02   0.0000000e+00
   1.1599901e+02   0.0000000e+00
   1.1619966e+02   0.0000000e+00
   1.1640033e+02   0.0000000e+00
   1.1660101e+02   0.0000000e+00
   1.1680171e+02   0.0000000e+00
   1.1700242e+02   0.0000000e+00
   1.1720315e+02   0.0000000e+00
   1.1740389e+02   0.0000000e+00
   1.1760464e+02   0.0000000e+00
   1.1780541e+02   0.0000000e+00
   1.1800620e+02   0.0000000e+00
   1.1820700e+02   0.0000000e+00
   1.1840781e+02   0.0000000e+00
   1.1860864e+02   0.0000000e+00
   1.1880948e+02   0.0000000e+00
   1.1901034e+02   0.0000000e+00
   1.1921121e+02   0.0000000e+00
   1.1941210e+02   0.0000000e+00
   1.1961301e+02   0.0000000e+00
   1.1981392e+02   0.0000000e+00
   1.2001486e+02   0.0000000e+00
   1.2021581e+02   0.0000000e+00
   1.2041677e+02   0.0000000e+00
   1.2061775e+02   0.0000000e+00
   1.2081874e+02   0.0000000e+00
   1.2101975e+02   0.0000000e+00
   1.2122077e+02   0.0000000e+00
   1.2142181e+02   0.0000000e+00
   1.2162286e+02   0.0000000e+00
   1.2182393e+02   0.0000000e+00
   1.2202502e+02   0.0000000e+00
   1.2222611e+02   0.0000000e+00
   1.2242723e+02   0.0000000e+00
   1.2262836e+02   0.0000000e+00
   1.2282950e+02   0.0000000e+00
   1.2303066e+02   0.0000000e+00
   1.2323184e+02   0.0000000e+00
   1.2343303e+02   0.0000000e+00
   1.2363424e+02   0.0000000e+00
   1.2383546e+02   0.0000000e+00
   1.2403670e+02   0.0000000e+00
   1.2423795e+02   0.0000000e+00
   1.2443922e+02   0.0000000e+00
   1.2464050e+02   0.0000000e+00
   1.2484180e+02   0.0000000e+00
   1.2504312e+02   0.0000000e+00
   1.2524445e+02   0.0000000e+00
   1.2544579e+02   0.0000000e+00
   1.2564716e+02   0.0000000e+00
   1.2584853e+02   0.0000000e+00
   1.2604993e+02   0.0000000e+00
   1.2625133e+02   0.0000000e+00
   1.2645276e+02   0.0000000e+00
   1.2665420e+02   0.0000000e+00
   1.2685566e+02   0.0000000e+00
   1.2705713e+02   0.0000000e+00
   1.2725862e+02   0.0000000e+00
   1.2746012e+02   0.0000000e+00
   1.2766164e+02   0.0000000e+00
   1.2786318e+02   0.0000000e+00
   1.2806473e+02   0.0000000e+00
   1.2826630e+02   0.0000000e+00
   1.2846788e+02   0.0000000e+00
   1.2866948e+02   0.0000000e+00
   1.2887110e+02   0.0000000e+00
   1.2907273e+02   0.0000000e+00
   1.2927438e+02   0.0000000e+00
   1.2947604e+02   0.0000000e+00
   1.2967772e+02   0.0000000e+00
   1.2987942e+02   0.0000000e+00
   1.3008113e+02   0.0000000e+00
   1.3028286e+02   0.0000000e+00
   1.3048460e+02   0.0000000e+00
   1.3068637e+02   0.0000000e+00
   1.3088814e+02   0.0000000e+00
   1.3108994e+02   0.0000000e+00
   1.3129175e+02   0.0000000e+00
   1.3149358e+02   0.0000000e+00
   1.3169542e+02   0.0000000e+00
   1.3189728e+02   0.0000000e+00
   1.3209916e+02   0.0000000e+00
   1.3230105e+02   0.0000000e+00
   1.3250296e+02   0.0000000e+00
   1.3270488e+02   0.0000000e+00
   1.3290683e+02   0.0000000e+00
   1.3310879e+02   0.0000000e+00
   1.3331076e+02   0.0000000e+00
   1.3351275e+02   0.0000000e+00
   1.3371476e+02   0.0000000e+00
   1.3391679e+02   0.0000000e+00
   1.3411883e+02   0.0000000e+00
   1.3432089e+02   0.0000000e+00
   1.3452297e+02   0.0000000e+00
   1.3472506e+02   0.0000000e+00
   1.3492717e+02   0.0000000e+00
   1.3512929e+02   0.0000000e+00
   1.3533144e+02   0.0000000e+00
   1.3553360e+02   0.0000000e+00
   1.3573577e+02   0.0000000e+00
   1.3593797e+02   0.0000000e+00
   1.3614018e+02   0.0000000e+00
   1.3634241e+02   0.0000000e+00
   1.3654465e+02   0.0000000e+00
   1.3674691e+02   0.0000000e+00
   1.3694919e+02   0.0000000e+00
   1.3715149e+02   0.0000000e+00
   1.3735380e+02   0.0000000e+00
   1.3755613e+02   0.0000000e+00
   1.3775848e+02   0.0000000e+00
   1.3796085e+02   0.0000000e+00
   1.3816323e+02   0.0000000e+00
   1.3836563e+02   0.0000000e+00
   1.3856804e+02   0.0000000e+00
   1.3877048e+02   0.0000000e+00
   1.3897293e+02   0.0000000e+00
   1.3917540e+02   0.0000000e+00
   1.3937788e+02   0.0000000e+00
   1.3958039e+02   0.0000000e+00
   1.3978291e+02   0.0000000e+00
   1.3998545e+02   0.0000000e+00
   1.4018800e+02   0.0000000e+00
   1.4039057e+02   0.0000000e+00
   1.4059316e+02   0.0000000e+00
   1.4079577e+02   0.0000000e+00
   1.4099840e+02   0.0000000e+00
   1.4120104e+02   0.0000000e+00
   1.4140370e+02   0.0000000e+00
   1.4160638e+02   0.0000000e+00
   1.4180908e+02   0.0000000e+00
   1.4201179e+02   0.0000000e+00
   1.4221452e+02   0.0000000e+00
   1.4241727e+02   0.0000000e+00
   1.4262004e+02   0.0000000e+00
   1.4282282e+02   0.0000000e+00
   1.4302563e+02   0.0000000e+00
   1.4322845e+02   0.0000000e+00
   1.4343129e+02   0.0000000e+00
   1.4363414e+02   0.0000000e+00
   1.4383702e+02   0.0000000e+00
   1.4403991e+02   0.0000000e+00
   1.4424282e+02   0.0000000e+00
   1.4444575e+02   0.0000000e+00
   1.4464869e+02   0.0000000e+00
   1.4485166e+02   0.0000000e+00
   1.4505464e+02   0.0000000e+00
   1.4525764e+02   0.0000000e+00
   1.4546066e+02   0.0000000e+00
   1.4566369e+02   0.0000000e+00
   1.4586675e+02   0.0000000e+00
   1.4606982e+02   0.0000000e+00
   1.4627291e+02   0.0000000e+00
   1.4647602e+02   0.0000000e+00
   1.4667915e+02   0.0000000e+00
   1.4688230e+02   0.0000000e+00
   1.4708546e+02   0.0000000e+00
   1.4728864e+02   0.0000000e+00
   1.4749184e+02   0.0000000e+00
   1.4769506e+02   0.0000000e+00
   1.4789830e+02   0.0000000e+00
   1.4810156e+02   0.0000000e+00
   1.4830483e+02   0.0000000e+00
   1.4850812e+02   0.0000000e+00
   1.4871144e+02   0.0000000e+00
   1.4891477e+02   0.0000000e+00
   1.4911811e+02   0.0000000e+00
   1.4932148e+02   0.0000000e+00
   1.4952487e+02   0.0000000e+00
   1.4972827e+02   0.0000000e+00
   1.4993169e+02   0.0000000e+00
   1.5013514e+02   0.0000000e+00
   1.5033860e+02   0.0000000e+00
   1.5054208e+02   0.0000000e+00
   1.5074557e+02   0.0000000e+00
   1.5094909e+02   0.0000000e+00
   1.5115263e+02   0.0000000e+00
   1.5135618e+02   0.0000000e+00
   1.5155975e+02   0.0000000e+00
   1.5176335e+02   0.0000000e+00
   1.5196696e+02   0.0000000e+00
   1.5217059e+02   0.0000000e+00
   1.5237424e+02   0.0000000e+00
   1.5257790e+02   0.0000000e+00
   1.5278159e+02   0.0000000e+00
   1.5298530e+02   0.0000000e+00
   1.5318902e+02   0.0000000e+00
   1.5339277e+02   0.0000000e+00
   1.5359653e+02   0.0000000e+00
   1.5380031e+02   0.0000000e+00
   1.5400411e+02   0.0000000e+00
   1.5420793e+02   0.0000000e+00
   1.5441177e+02   0.0000000e+00
   1.5461563e+02   0.0000000e+00
   1.5481951e+02   0.0000000e+00
   1.5502341e+02   0.0000000e+00
   1.5522732e+02   0.0000000e+00
   1.5543126e+02   0.0000000e+00
   1.5563521e+02   0.0000000e+00
   1.5583919e+02   0.0000000e+00
   1.5604318e+02   0.0000000e+00
   1.5624720e+02   0.0000000e+00
   1.5645123e+02   0.0000000e+00
   1.5665528e+02   0.0000000e+00
   1.5685935e+02   0.0000000e+00
   1.5706345e+02   0.0000000e+00
   1.5726756e+02   0.0000000e+00
   1.5747169e+02   0.0000000e+00
   1.5767584e+02   0.0000000e+00
   1.5788001e+02   0.0000000e+00
   1.5808420e+02   0.0000000e+00
   1.5828841e+02   0.0000000e+00
   1.5849263e+02   0.0000000e+00
   1.5869688e+02   0.0000000e+00
   1.5890115e+02   0.0000000e+00
   1.5910544e+02   0.0000000e+00
   1.5930975e+02   0.0000000e+00
   1.5951407e+02   0.0000000e+00
   1.5971842e+02   0.0000000e+00
   1.5992279e+02   0.0000000e+00
   1.6012717e+02   0.0000000e+00
   1.6033158e+02   0.0000000e+00
   1.6053601e+02   0.0000000e+00
   1.6074045e+02   0.0000000e+00
   1.6094492e+02   0.0000000e+00
   1.6114941e+02   0.0000000e+00
   1.6135391e+02   0.0000000e+00
   1.6155844e+02   0.0000000e+00
   1.6176299e+02   0.0000000e+00
   1.6196755e+02   0.0000000e+00
   1.6217214e+02   0.0000000e+00
   1.6237675e+02   0.0000000e+00
   1.6258138e+02   0.0000000e+00
   1.6278602e+02   0.0000000e+00
   1.6299069e+02   0.0000000e+00
   1.6319538e+02   0.0000000e+00
   1.6340009e+02   0.0000000e+00
   1.6360482e+02   0.0000000e+00
   1.6380956e+02   0.0000000e+00
   1.6401433e+02   0.0000000e+00
   1.6421912e+02   0.0000000e+00
   1.6442393e+02   0.0000000e+00
   1.6462876e+02   0.0000000e+00
   1.6483361e+02   0.0000000e+00
   1.6503849e+02   0.0000000e+00
   1.6524338e+02   0.0000000e+00
   1.6544829e+02   0.0000000e+00
   1.6565322e+02   0.0000000e+00
   1.6585817e+02   0.0000000e+00
   1.6606315e+02   0.0000000e+00
   1.6626814e+02   0.0000000e+00
   1.6647316e+02   0.0000000e+00
   1.6667819e+02   0.0000000e+00
   1.6688325e+02   0.0000000e+00
   1.6708833e+02   0.0000000e+00
   1.6729342e+02   0.0000000e+00
   1.6749854e+02   0.0000000e+00
   1.6770368e+02   0.0000000e+00
   1.6790884e+02   0.0000000e+00
   1.6811402e+02   0.0000000e+00
   1.6831922e+02   0.0000000e+00
   1.6852445e+02   0.0000000e+00
   1.6872969e+02   0.0000000e+00
   1.6893495e+02   0.0000000e+00
   1.6914024e+02   0.0000000e+00
   1.6934555e+02   0.0000000e+00
   1.6955087e+02   0.0000000e+00
   1.6975622e+02   0.0000000e+00
   1.6996159e+02   0.0000000e+00
   1.7016698e+02   0.0000000e+00
   1.7037239e+02   0.0000000e+00
   1.7057782e+02   0.0000000e+00
   1.7078328e+02   0.0000000e+00
   1.7098875e+02   0.0000000e+00
   1.7119425e+02   0.0000000e+00
   1.7139977e+02   0.0000000e+00
   1.7160530e+02   0.0000000e+00
   1.7181086e+02   0.0000000e+00
   1.7201644e+02   0.0000000e+00
   1.7222205e+02   0.0000000e+00
   1.7242767e+02   0.0000000e+00
   1.7263331e+02   0.0000000e+00
   1.7283898e+02   0.0000000e+00
   1.7304467e+02   0.0000000e+00
   1.7325038e+02   0.0000000e+00
   1.7345611e+02   0.0000000e+00
   1.7366186e+02   0.0000000e+00
   1.7386763e+02   0.0000000e+00
   1.7407343e+02   0.0000000e+00
   1.7427924e+02   0.0000000e+00
   1.7448508e+02   0.0000000e+00
   1.7469094e+02   0.0000000e+00
   1.7489682e+02   0.0000000e+00
   1.7510272e+02   0.0000000e+00
   1.7530865e+02   0.0000000e+00
   1.7551459e+02   0.0000000e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz-30_scf10.dat <==
  -4.0000000e+01   9.9201974e-01   9.9296381e-01   9.9413783e-01
  -3.9600000e+01   9.9179099e-01   9.9380994e-01   9.8869404e-01
  -3.9200000e+01   9.9288854e-01   9.9172945e-01   9.9179127e-01
  -3.8800000e+01   9.9301805e-01   9.9483744e-01   9.8947802e-01
  -3.8400000e+01   9.9125738e-01   9.9383031e-01   9.9258480e-01
  -3.8000000e+01   9.9157856e-01   9.9577680e-01   9.9190374e-01
  -3.7600000e+01   9.9391639e-01   9.9549659e-01   9.9106653e-01
  -3.7200000e+01   9.9237508e-01   9.9621962e-01   9.9445981e-01
  -3.6800000e+01   9.9472563e-01   9.9851684e-01   9.9634675e-01
  -3.6400000e+01   9.9404631e-01   9.9731414e-01   9.9665170e-01
  -3.6000000e+01   9.8909040e-01   9.9872725e-01   9.9160899e-01
  -3.5600000e+01   9.9349036e-01   9.9651541e-01   9.9552409e-01
  -3.5200000e+01   9.9298094e-01   9.9936921e-01   9.9537824e-01
  -3.4800000e+01   9.9353754e-01   1.0009330e+00   9.9880942e-01
  -3.4400000e+01   9.9225561e-01   1.0013000e+00   9.9736176e-01
  -3.4000000e+01   9.9271634e-01   1.0012963e+00   9.9567968e-01
  -3.3600000e+01   9.9491461e-01   1.0026637e+00   9.9984607e-01
  -3.3200000e+01   9.9281380e-01   9.9903933e-01   1.0055025e+00
  -3.2800000e+01   9.9540375e-01   1.0053767e+00   9.9881135e-01
  -3.2400000e+01   9.9791680e-01   1.0068892e+00   9.9995797e-01
  -3.2000000e+01   9.9497596e-01   1.0091547e+00   9.9872687e-01
  -3.1600000e+01   9.9721218e-01   1.0053903e+00   9.9980176e-01
  -3.1200000e+01   9.9755614e-01   1.0037278e+00   9.9881845e-01
  -3.0800000e+01   9.9893578e-01   1.0045674e+00   1.0015231e+00
  -3.0400000e+01   9.9992413e-01   1.0060768e+00   1.0019202e+00
  -3.0000000e+01   9.9847435e-01   1.0037305e+00   1.0048376e+00
  -2.9600000e+01   9.9687000e-01   1.0045565e+00   1.0030306e+00
  -2.9200000e+01   1.0000795e+00   1.0095123e+00   1.0001837e+00
  -2.8800000e+01   1.0017973e+00   1.0113371e+00   9.9882749e-01
  -2.8400000e+01   1.0009323e+00   1.0138818e+00   1.0083777e+00
  -2.8000000e+01   1.0016761e+00   1.0116873e+00   1.0016466e+00
  -2.7600000e+01   1.0001393e+00   1.0143174e+00   1.0008729e+00
  -2.7200000e+01   1.0003134e+00   1.0161528e+00   9.9783428e-01
  -2.6800000e+01   1.0068434e+00   1.0161303e+00   1.0029697e+00
  -2.6400000e+01   1.0052919e+00   1.0135559e+00   1.0011944e+00
  -2.6000000e+01   1.0029050e+00   1.0144998e+00   9.9866248e-01
  -2.5600000e+01   1.0035851e+00   1.0142924e+00   1.0029777e+00
  -2.5200000e+01   1.0066427e+00   1.0137404e+00   9.9735837e-01
  -2.4800000e+01   1.0086968e+00   1.0155879e+00   1.0000078e+00
  -2.4400000e+01   1.0068558e+00   1.0137257e+00   1.0032361e+00
  -2.4000000e+01   1.0065094e+00   1.0147844e+00   1.0062221e+00
  -2.3600000e+01   1.0060240e+00   1.0106119e+00   1.0043899e+00
  -2.3200000e+01   1.0066996e+00   1.0122307e+00   1.0060419e+00
  -2.2800000e+01   1.0118440e+00   1.0139198e+00   1.0005924e+00
  -2.2400000e+01   1.0094114e+00   1.0193540e+00   1.0006403e+00
  -2.2000000e+01   1.0059746e+00   1.0137678e+00   1.0011585e+00
  -2.1600000e+01   1.0116711e+00   1.0153838e+00   1.0088610e+00
  -2.1200000e+01   1.0086022e+00   1.0127574e+00   1.0063021e+00
  -2.0800000e+01   1.0029522e+00   1.0069420e+00   1.0109783e+00
  -2.0400000e+01   1.0052466e+00   1.0133858e+00   1.0062235e+00
  -2.0000000e+01   1.0042918e+00   1.0090353e+00   9.9258128e-01
  -1.9600000e+01   1.0061503e+00   1.0123550e+00   9.9917947e-01
  -1.9200000e+01   1.0084959e+00   1.0126127e+00   1.0033743e+00
  -1.8800000e+01   1.0092588e+00   1.0062271e+00   1.0058180e+00
  -1.8400000e+01   1.0018094e+00   1.0113612e+00   1.0096847e+00
  -1.8000000e+01   1.0002233e+00   1.0072228e+00   1.0082838e+00
  -1.7600000e+01   1.0015258e+00   1.0076438e+00   1.0009452e+00
  -1.7200000e+01   1.0005704e+00   1.0065734e+00   1.0011682e+00
  -1.6800000e+01   1.0029084e+00   1.0134465e+00   1.0001076e+00
  -1.6400000e+01   9.9619105e-01   1.0046046e+00   1.0040811e+00
  -1.6000000e+01   9.9959934e-01   1.0047831e+00   1.0017820e+00
  -1.5600000e+01   9.9663883e-01   1.0042078e+00   1.0059909e+00
  -1.5200000e+01   9.9960052e-01   1.0124555e+00   1.0076626e+00
  -1.4800000e+01   9.9424006e-01   1.0040649e+00   1.0086783e+00
  -1.4400000e+01   9.9474506e-01   1.0027005e+00   1.0008026e+00
  -1.4000000e+01   9.9273178e-01   1.0046086e+00   9.9873478e-01
  -1.3600000e+01   9.9328661e-01   1.0093946e+00   1.0048455e+00
  -1.3200000e+01   9.8614117e-01   1.0093784e+00   1.0040622e+00
  -1.2800000e+01   9.8024838e-01   1.0069138e+00   1.0037212e+00
  -1.2400000e+01   9.8558150e-01   1.0035791e+00   1.0062163e+00
  -1.2000000e+01   9.8274161e-01   1.0083617e+00   1.0069165e+00
  -1.1600000e+01   9.8111744e-01   1.0126250e+00   1.0048354e+00
  -1.1200000e+01   9.7785960e-01   1.0209420e+00   1.0250913e+00
  -1.0800000e+01   9.8752930e-01   1.0294751e+00   1.0385050e+00
  -1.0400000e+01   1.0110774e+00   1.0239816e+00   1.0252248e+00
  -1.0000000e+01   1.0410572e+00   1.0191626e+00   1.0161892e+00
  -9.6000000e+00   1.0222474e+00   1.0110326e+00   1.0141244e+00
  -9.2000000e+00   1.0405968e+00   1.0080294e+00   1.0111105e+00
  -8.8000000e+00   1.0246081e+00   1.0090521e+00   1.0068814e+00
  -8.4000000e+00   1.0199810e+00   1.0045282e+00   1.0058317e+00
  -8.0000000e+00   1.0055273e+00   1.0038141e+00   1.0064787e+00
  -7.6000000e+00   1.0145087e+00   1.0018784e+00   1.0059441e+00
  -7.2000000e+00   1.0050227e+00   1.0009563e+00   1.0022386e+00
  -6.8000000e+00   1.0128891e+00   1.0033987e+00   9.9905320e-01
  -6.4000000e+00   1.0114645e+00   1.0018800e+00   1.0022934e+00
  -6.0000000e+00   9.9517827e-01   1.0029102e+00   9.9971118e-01
  -5.6000000e+00   1.0003767e+00   1.0031376e+00   1.0031628e+00
  -5.2000000e+00   1.0202620e+00   1.0061638e+00   1.0089192e+00
  -4.8000000e+00   1.0181994e+00   1.0004774e+00   1.0022939e+00
  -4.4000000e+00   9.8041432e-01   1.0013696e+00   9.9333388e-01
  -4.0000000e+00   9.8269010e-01   9.9781347e-01   9.9960692e-01
  -3.6000000e+00   1.0496793e+00   9.9998080e-01   1.0066485e+00
  -3.2000000e+00   1.0288914e+00   9.9766581e-01   1.0039069e+00
  -2.8000000e+00   1.0235682e+00   1.0012766e+00   1.0005473e+00
  -2.4000000e+00   1.0231571e+00   1.0001637e+00   9.9641108e-01
  -2.0000000e+00   9.8051216e-01   9.9559641e-01   1.0058547e+00
  -1.6000000e+00   1.1802008e+00   1.0022700e+00   1.0023826e+00
  -1.2000000e+00   1.2445619e+00   1.0014637e+00   1.0019536e+00
  -8.0000000e-01   8.8970453e-01   9.9986464e-01   1.0035603e+00
  -4.0000000e-01   1.0217592e+00   9.9804397e-01   1.0103577e+00
   0.0000000e+00   1.0344217e+00   9.9832658e-01   1.0028702e+00
   4.0000000e-01   9.7560464e-01   1.0026621e+00   9.9887740e-01
   8.0000000e-01   9.9071087e-01   1.0011213e+00   9.9784348e-01
   1.2000000e+00   1.0222112e+00   1.0037339e+00   9.9581529e-01
   1.6000000e+00   1.0380972e+00   9.9861928e-01   9.9176954e-01
   2.0000000e+00   1.0026481e+00   9.9902221e-01   9.9496242e-01
   2.4000000e+00   1.0345565e+00   9.9739347e-01   9.9181765e-01
   2.8000000e+00   1.0493284e+00   9.9536879e-01   9.9053883e-01
   3.2000000e+00   1.0367289e+00   9.9401045e-01   9.9591244e-01
   3.6000000e+00   1.0375761e+00   9.9538602e-01   9.8578565e-01
   4.0000000e+00   1.0242748e+00   9.9443747e-01   9.8918482e-01
   4.4000000e+00   1.0420688e+00   9.9241407e-01   9.8446634e-01
   4.8000000e+00   1.0397777e+00   9.8958544e-01   9.8451130e-01
   5.2000000e+00   1.0382843e+00   9.8619363e-01   9.7660123e-01
   5.6000000e+00   1.0419739e+00   9.8624283e-01   9.7882381e-01
   6.0000000e+00   1.0211269e+00   9.8733754e-01   9.6530360e-01
   6.4000000e+00   1.0254772e+00   9.7994781e-01   9.6639960e-01
   6.8000000e+00   1.0159412e+00   9.7671627e-01   9.5706250e-01
   7.2000000e+00   1.0097239e+00   9.7689292e-01   9.5295669e-01
   7.6000000e+00   9.9947301e-01   9.7496072e-01   9.4990413e-01
   8.0000000e+00   9.9993554e-01   9.7505729e-01   9.4899576e-01
   8.4000000e+00   9.9391879e-01   9.7197414e-01   9.5073314e-01
   8.8000000e+00   9.8483365e-01   9.7296418e-01   9.4923198e-01
   9.2000000e+00   9.7834870e-01   9.7308741e-01   9.5329452e-01
   9.6000000e+00   9.6446804e-01   9.7682425e-01   9.5761840e-01
   1.0000000e+01   9.7174226e-01   9.7832302e-01   9.6185651e-01
   1.0400000e+01   9.6893565e-01   9.7801669e-01   9.6618280e-01
   1.0800000e+01   9.6941888e-01   9.8364509e-01   9.6265222e-01
   1.1200000e+01   9.6977502e-01   9.8520839e-01   9.6685069e-01
   1.1600000e+01   9.6906607e-01   9.8495493e-01   9.6797477e-01
   1.2000000e+01   9.7845412e-01   9.8775344e-01   9.7521838e-01
   1.2400000e+01   9.8024048e-01   9.9279562e-01   9.7061986e-01
   1.2800000e+01   9.8093709e-01   9.9305344e-01   9.7821874e-01
   1.3200000e+01   9.8231811e-01   9.9465285e-01   9.7715938e-01
   1.3600000e+01   9.8925046e-01   9.9740628e-01   9.8213920e-01
   1.4000000e+01   9.8511818e-01   9.9342473e-01   9.8024362e-01
   1.4400000e+01   9.9793591e-01   9.9528971e-01   9.8078239e-01
   1.4800000e+01   9.9203899e-01   9.9636040e-01   9.9276956e-01
   1.5200000e+01   9.9385666e-01   9.9870336e-01   9.9569040e-01
   1.5600000e+01   9.9599058e-01   1.0038875e+00   9.9465616e-01
   1.6000000e+01   9.9917374e-01   1.0021813e+00   9.9228712e-01
   1.6400000e+01   1.0014844e+00   1.0031532e+00   9.9471680e-01
   1.6800000e+01   1.0051740e+00   1.0033990e+00   9.9562292e-01
   1.7200000e+01   1.0081041e+00   1.0024761e+00   9.9589290e-01
   1.7600000e+01   1.0082147e+00   1.0006496e+00   9.9767216e-01
   1.8000000e+01   1.0104972e+00   1.0003903e+00   1.0002226e+00
   1.8400000e+01   1.0080727e+00   1.0050153e+00   1.0023589e+00
   1.8800000e+01   1.0123097e+00   1.0035839e+00   1.0099898e+00
   1.9200000e+01   1.0106125e+00   1.0039567e+00   1.0021459e+00
   1.9600000e+01   1.0075202e+00   1.0028517e+00   1.0031912e+00
   2.0000000e+01   1.0075205e+00   1.0015140e+00   1.0020693e+00
   2.0400000e+01   1.0100860e+00   1.0027932e+00   1.0066064e+00
   2.0800000e+01   1.0126257e+00   1.0034962e+00   1.0088669e+00
   2.1200000e+01   1.0050958e+00   1.0045944e+00   1.0119523e+00
   2.1600000e+01   1.0103718e+00   1.0035312e+00   1.0061581e+00
   2.2000000e+01   1.0120896e+00   1.0047857e+00   1.0120452e+00
   2.2400000e+01   1.0098633e+00   1.0051996e+00   1.0095663e+00
   2.2800000e+01   1.0026027e+00   1.0032783e+00   1.0102458e+00
   2.3200000e+01   1.0015485e+00   1.0066993e+00   1.0113055e+00
   2.3600000e+01   1.0016309e+00   1.0058894e+00   1.0064302e+00
   2.4000000e+01   1.0077939e+00   1.0059681e+00   1.0062490e+00
   2.4400000e+01   9.9418871e-01   1.0009897e+00   1.0044297e+00
   2.4800000e+01   9.9802343e-01   1.0010735e+00   9.9999827e-01
   2.5200000e+01   1.0029088e+00   1.0027426e+00   9.9941525e-01
   2.5600000e+01   9.9683779e-01   1.0040424e+00   1.0010353e+00
   2.6000000e+01   9.9965847e-01   1.0045411e+00   9.9930941e-01
   2.6400000e+01   9.9794848e-01   1.0035482e+00   9.9081600e-01
   2.6800000e+01   9.9759028e-01   9.9963054e-01   1.0010512e+00
   2.7200000e+01   9.9913813e-01   1.0011226e+00   1.0020540e+00
   2.7600000e+01   9.9370589e-01   1.0053954e+00   9.9206393e-01
   2.8000000e+01   9.9681909e-01   9.9796834e-01   1.0014406e+00
   2.8400000e+01   9.9844843e-01   1.0041725e+00   9.9957479e-01
   2.8800000e+01   9.9627429e-01   9.9955646e-01   1.0035788e+00
   2.9200000e+01   9.9720345e-01   1.0001568e+00   9.9905157e-01
   2.9600000e+01   9.9663058e-01   1.0024478e+00   1.0069482e+00
   3.0000000e+01   9.9761258e-01   9.9600809e-01   1.0051938e+00
   3.0400000e+01   9.9686164e-01   9.9925216e-01   1.0028705e+00
   3.0800000e+01   9.9799325e-01   9.9821886e-01   1.0053588e+00
   3.1200000e+01   9.9852266e-01   9.9779283e-01   1.0051228e+00
   3.1600000e+01   9.9995436e-01   9.9446496e-01   1.0009502e+00
   3.2000000e+01   1.0001982e+00   9.9837024e-01   1.0028431e+00
   3.2400000e+01   9.9908668e-01   9.9848318e-01   1.0022807e+00
   3.2800000e+01   9.9758825e-01   9.9637921e-01   1.0021585e+00
   3.3200000e+01   9.9674850e-01   9.9495187e-01   1.0102297e+00
   3.3600000e+01   1.0015809e+00   9.9541643e-01   1.0029079e+00
   3.4000000e+01   9.9803931e-01   9.9651858e-01   9.9810937e-01
   3.4400000e+01   9.9975563e-01   9.9380229e-01   1.0019197e+00
   3.4800000e+01   1.0014604e+00   9.9490761e-01   1.0007850e+00
   3.5200000e+01   1.0003721e+00   9.9602696e-01   9.9944000e-01
   3.5600000e+01   9.9822463e-01   9.9763065e-01   9.9834647e-01
   3.6000000e+01   9.9903560e-01   9.9389011e-01   1.0007175e+00
   3.6400000e+01   9.9978526e-01   9.9502001e-01   9.9879949e-01
   3.6800000e+01   1.0007470e+00   9.9811278e-01   9.9021312e-01
   3.7200000e+01   9.9802377e-01   9.9305757e-01   9.9848560e-01
   3.7600000e+01   9.9874627e-01   9.9271487e-01   1.0009408e+00
   3.8000000e+01   9.9731165e-01   9.9370490e-01   1.0005049e+00
   3.8400000e+01   9.9869235e-01   9.9423522e-01   1.0022081e+00
   3.8800000e+01   9.9855473e-01   9.8883259e-01   1.0002985e+00
   3.9200000e+01   9.9830783e-01   9.9108127e-01   9.9963487e-01
   3.9600000e+01   9.9861907e-01   9.9221358e-01   1.0032461e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz-30_scf15.dat <==
  -4.0000000e+01   1.0069868e+00   1.0193519e+00   1.0068973e+00
  -3.9600000e+01   1.0070814e+00   1.0201971e+00   1.0010156e+00
  -3.9200000e+01   1.0084746e+00   1.0179702e+00   1.0037530e+00
  -3.8800000e+01   1.0088336e+00   1.0210018e+00   1.0009879e+00
  -3.8400000e+01   1.0072176e+00   1.0197399e+00   1.0036781e+00
  -3.8000000e+01   1.0076623e+00   1.0214417e+00   1.0025159e+00
  -3.7600000e+01   1.0100978e+00   1.0207902e+00   1.0011734e+00
  -3.7200000e+01   1.0085335e+00   1.0211012e+00   1.0040872e+00
  -3.6800000e+01   1.0108638e+00   1.0229570e+00   1.0054602e+00
  -3.6400000e+01   1.0100540e+00   1.0211593e+00   1.0052216e+00
  -3.6000000e+01   1.0048403e+00   1.0219767e+00   9.9958344e-01
  -3.5600000e+01   1.0090713e+00   1.0190216e+00   1.0029694e+00
  -3.5200000e+01   1.0082550e+00   1.0211824e+00   1.0022570e+00
  -3.4800000e+01   1.0084635e+00   1.0219626e+00   1.0051458e+00
  -3.4400000e+01   1.0067501e+00   1.0214608e+00   1.0031276e+00
  -3.4000000e+01   1.0067503e+00   1.0205249e+00   1.0008820e+00
  -3.3600000e+01   1.0084607e+00   1.0209328e+00   1.0045270e+00
  -3.3200000e+01   1.0057629e+00   1.0162071e+00   1.0096754e+00
  -3.2800000e+01   1.0077709e+00   1.0215643e+00   1.0024441e+00
  -3.2400000e+01   1.0096558e+00   1.0219681e+00   1.0031030e+00
  -3.2000000e+01   1.0059830e+00   1.0230889e+00   1.0013986e+00
  -3.1600000e+01   1.0075095e+00   1.0180618e+00   1.0020313e+00
  -3.1200000e+01   1.0070906e+00   1.0151371e+00   1.0006294e+00
  -3.0800000e+01   1.0076885e+00   1.0147160e+00   1.0029494e+00
  -3.0400000e+01   1.0078656e+00   1.0149433e+00   1.0029859e+00
  -3.0000000e+01   1.0055666e+00   1.0112642e+00   1.0055750e+00
  -2.9600000e+01   1.0030985e+00   1.0107676e+00   1.0034639e+00
  -2.9200000e+01   1.0054628e+00   1.0144111e+00   1.0003440e+00
  -2.8800000e+01   1.0063161e+00   1.0148961e+00   9.9874285e-01
  -2.8400000e+01   1.0045719e+00   1.0161005e+00   1.0080715e+00
  -2.8000000e+01   1.0044439e+00   1.0125627e+00   1.0011456e+00
  -2.7600000e+01   1.0020366e+00   1.0138685e+00   1.0001970e+00
  -2.7200000e+01   1.0013544e+00   1.0143944e+00   9.9700347e-01
  -2.6800000e+01   1.0070443e+00   1.0130907e+00   1.0019910e+00
  -2.6400000e+01   1.0046652e+00   1.0092785e+00   1.0000854e+00
  -2.6000000e+01   1.0014777e+00   1.0090123e+00   9.9743235e-01
  -2.5600000e+01   1.0013816e+00   1.0076450e+00   1.0016218e+00
  -2.5200000e+01   1.0036861e+00   1.0059893e+00   9.9589086e-01
  -2.4800000e+01   1.0050222e+00   1.0067704e+00   9.9841477e-01
  -2.4400000e+01   1.0025161e+00   1.0039375e+00   1.0015085e+00
  -2.4000000e+01   1.0015432e+00   1.0040668e+00   1.0043512e+00
  -2.3600000e+01   1.0004797e+00   9.9909635e-01   1.0023743e+00
  -2.3200000e+01   1.0006213e+00   9.9993281e-01   1.0038630e+00
  -2.2800000e+01   1.0052549e+00   1.0009172e+00   9.9825021e-01
  -2.2400000e+01   1.0024177e+00   1.0056826e+00   9.9811077e-01
  -2.2000000e+01   9.9864437e-01   9.9966313e-01   9.9842482e-01
  -2.1600000e+01   1.0039994e+00   1.0008401e+00   1.0058891e+00
  -2.1200000e+01   1.0007178e+00   9.9792907e-01   1.0031082e+00
  -2.0800000e+01   9.9494066e-01   9.9197144e-01   1.0075280e+00
  -2.0400000e+01   9.9710914e-01   9.9818355e-01   1.0025403e+00
  -2.0000000e+01   9.9611924e-01   9.9385715e-01   9.8869770e-01
  -1.9600000e+01   9.9798109e-01   9.9717491e-01   9.9501341e-01
  -1.9200000e+01   1.0003866e+00   9.9756568e-01   9.9893392e-01
  -1.8800000e+01   1.0012797e+00   9.9149529e-01   1.0011131e+00
  -1.8400000e+01   9.9407746e-01   9.9685634e-01   1.0047145e+00
  -1.8000000e+01   9.9273826e-01   9.9315222e-01   1.0030833e+00
  -1.7600000e+01   9.9430749e-01   9.9401090e-01   9.9556065e-01
  -1.7200000e+01   9.9366770e-01   9.9345818e-01   9.9557377e-01
  -1.6800000e+01   9.9632514e-01   1.0008029e+00   9.9433081e-01
  -1.6400000e+01   9.9000134e-01   9.9267280e-01   9.9811058e-01
  -1.6000000e+01   9.9374491e-01   9.9348540e-01   9.9567448e-01
  -1.5600000e+01   9.9115355e-01   9.9357988e-01   9.9972782e-01
  -1.5200000e+01   9.9443806e-01   1.0024277e+00   1.0012814e+00
  -1.4800000e+01   9.8941604e-01   9.9480797e-01   1.0022010e+00
  -1.4400000e+01   9.9019287e-01   9.9414074e-01   9.9430619e-01
  -1.4000000e+01   9.8841553e-01   9.9670660e-01   9.9219820e-01
  -1.3600000e+01   9.8913618e-01   1.0021106e+00   9.9822859e-01
  -1.3200000e+01   9.8212242e-01   1.0027195e+00   9.9742244e-01
  -1.2800000e+01   9.7627951e-01   1.0008555e+00   9.9706347e-01
  -1.2400000e+01   9.8153564e-01   9.9807643e-01   9.9952645e-01
  -1.2000000e+01   9.7856621e-01   1.0033178e+00   1.0002090e+00
  -1.1600000e+01   9.7671724e-01   1.0079854e+00   9.9812559e-01
  -1.1200000e+01   9.7315347e-01   1.0166280e+00   1.0182257e+00
  -1.0800000e+01   9.8236386e-01   1.0254221e+00   1.0315217e+00
  -1.0400000e+01   1.0052790e+00   1.0201728e+00   1.0182942e+00
  -1.0000000e+01   1.0344807e+00   1.0155193e+00   1.0092728e+00
  -9.6000000e+00   1.0151261e+00   1.0074919e+00   1.0071640e+00
  -9.2000000e+00   1.0326192e+00   1.0045012e+00   1.0041039e+00
  -8.8000000e+00   1.0160022e+00   1.0054529e+00   9.9982880e-01
  -8.4000000e+00   1.0106577e+00   1.0008132e+00   9.9870555e-01
  -8.0000000e+00   9.9560986e-01   9.9990913e-01   9.9926333e-01
  -7.6000000e+00   1.0038237e+00   9.9773368e-01   9.9864911e-01
  -7.2000000e+00   9.9385985e-01   9.9652217e-01   9.9489603e-01
  -6.8000000e+00   1.0011991e+00   9.9861977e-01   9.9167210e-01
  -6.4000000e+00   9.9955286e-01   9.9674408e-01   9.9484818e-01
  -6.0000000e+00   9.8349109e-01   9.9738237e-01   9.9227232e-01
  -5.6000000e+00   9.8901622e-01   9.9720876e-01   9.9572173e-01
  -5.2000000e+00   1.0095458e+00   9.9981382e-01   1.0015051e+00
  -4.8000000e+00   1.0089967e+00   9.9376860e-01   9.9505014e-01
  -4.4000000e+00   9.7379327e-01   9.9427618e-01   9.8633668e-01
  -4.0000000e+00   9.7940369e-01   9.9039352e-01   9.9281841e-01
  -3.6000000e+00   1.0514359e+00   9.9222749e-01   1.0001450e+00
  -3.2000000e+00   1.0382826e+00   9.8965630e-01   9.9783703e-01
  -2.8000000e+00   1.0446509e+00   9.9301281e-01   9.9500161e-01
  -2.4000000e+00   1.0636256e+00   9.9174113e-01   9.9148399e-01
  -2.0000000e+00   1.0545089e+00   9.8710744e-01   1.0015810e+00
  -1.6000000e+00   1.3771893e+00   9.9368467e-01   9.9891915e-01
  -1.2000000e+00   2.3222186e+00   9.9291725e-01   9.9938752e-01
  -8.0000000e-01   5.0556808e-01   9.9143526e-01   1.0019839e+00
  -4.0000000e-01   8.1613607e-01   9.8980560e-01   1.0098655e+00
   0.0000000e+00   8.8908131e-01   9.9033518e-01   1.0035585e+00
   4.0000000e-01   8.6666062e-01   9.9495608e-01   1.0008151e+00
   8.0000000e-01   8.9736287e-01   9.9381557e-01   1.0011030e+00
   1.2000000e+00   9.3832565e-01   9.9686227e-01   1.0004500e+00
   1.6000000e+00   9.6258511e-01   9.9229122e-01   9.9780902e-01
   2.0000000e+00   9.3738473e-01   9.9325378e-01   1.0024863e+00
   2.4000000e+00   9.7403806e-01   9.9224096e-01   1.0007988e+00
   2.8000000e+00   9.9412521e-01   9.9086950e-01   1.0009922e+00
   3.2000000e+00   9.8777805e-01   9.9018858e-01   1.0079026e+00
   3.6000000e+00   9.9379643e-01   9.9225148e-01   9.9909074e-01
   4.0000000e+00   9.8590023e-01   9.9201036e-01   1.0039318e+00
   4.4000000e+00   1.0076974e+00   9.9069694e-01   1.0004701e+00
   4.8000000e+00   1.0099110e+00   9.8857150e-01   1.0017654e+00
   5.2000000e+00   1.0126653e+00   9.8586516e-01   9.9486452e-01
   5.6000000e+00   1.0202658e+00   9.8657313e-01   9.9817026e-01
   6.0000000e+00   1.0035606e+00   9.8829723e-01   9.8529022e-01
   6.4000000e+00   1.0113376e+00   9.8148810e-01   9.8718680e-01
   6.8000000e+00   1.0051749e+00   9.7879503e-01   9.7828132e-01
   7.2000000e+00   1.0020115e+00   9.7946770e-01   9.7456708e-01
   7.6000000e+00   9.9455609e-01   9.7797290e-01   9.7177614e-01
   8.0000000e+00   9.9748875e-01   9.7845722e-01   9.7102231e-01
   8.4000000e+00   9.9369501e-01   9.7569156e-01   9.7281963e-01
   8.8000000e+00   9.8654856e-01   9.7695458e-01   9.7114679e-01
   9.2000000e+00   9.8172880e-01   9.7728952e-01   9.7501462e-01
   9.6000000e+00   9.6920961e-01   9.8119596e-01   9.7899990e-01
   1.0000000e+01   9.7769984e-01   9.8279850e-01   9.8275275e-01
   1.0400000e+01   9.7581976e-01   9.8253403e-01   9.8645968e-01
   1.0800000e+01   9.7702765e-01   9.8818087e-01   9.8202357e-01
   1.1200000e+01   9.7789660e-01   9.8969686e-01   9.8536430e-01
   1.1600000e+01   9.7749335e-01   9.8934644e-01   9.8547320e-01
   1.2000000e+01   9.8709431e-01   9.9202421e-01   9.9172519e-01
   1.2400000e+01   9.8886033e-01   9.9692299e-01   9.8586930e-01
   1.2800000e+01   9.8937860e-01   9.9699168e-01   9.9235322e-01
   1.3200000e+01   9.9045633e-01   9.9838564e-01   9.9001549e-01
   1.3600000e+01   9.9701919e-01   1.0009255e+00   9.9378106e-01
   1.4000000e+01   9.9233851e-01   9.9669722e-01   9.9058791e-01
   1.4400000e+01   1.0046572e+00   9.9833297e-01   9.8987668e-01
   1.4800000e+01   9.9808051e-01   9.9917421e-01   1.0007399e+00
   1.5200000e+01   9.9923648e-01   1.0012974e+00   1.0024922e+00
   1.5600000e+01   1.0006945e+00   1.0062793e+00   1.0003221e+00
   1.6000000e+01   1.0032066e+00   1.0043696e+00   9.9688584e-01
   1.6400000e+01   1.0048585e+00   1.0051619e+00   9.9835077e-01
   1.6800000e+01   1.0079223e+00   1.0052472e+00   9.9837069e-01
   1.7200000e+01   1.0102660e+00   1.0041843e+00   9.9784644e-01
   1.7600000e+01   1.0098388e+00   1.0022411e+00   9.9892999e-01
   1.8000000e+01   1.0116498e+00   1.0018932e+00   1.0008847e+00
   1.8400000e+01   1.0088188e+00   1.0064611e+00   1.0025213e+00
   1.8800000e+01   1.0127305e+00   1.0049895e+00   1.0097516e+00
   1.9200000e+01   1.0107828e+00   1.0053499e+00   1.0016088e+00
   1.9600000e+01   1.0075211e+00   1.0042543e+00   1.0024472e+00
   2.0000000e+01   1.0074307e+00   1.0029477e+00   1.0012077e+00
   2.0400000e+01   1.0099825e+00   1.0042836e+00   1.0057067e+00
   2.0800000e+01   1.0125821e+00   1.0050621e+00   1.0080095e+00
   2.1200000e+01   1.0051831e+00   1.0062565e+00   1.0112087e+00
   2.1600000e+01   1.0106551e+00   1.0053023e+00   1.0055993e+00
   2.2000000e+01   1.0126272e+00   1.0066851e+00   1.0117189e+00
   2.2400000e+01   1.0107058e+00   1.0072406e+00   1.0095284e+00
   2.2800000e+01   1.0037882e+00   1.0054685e+00   1.0105389e+00
   2.3200000e+01   1.0031209e+00   1.0090629e+00   1.0119669e+00
   2.3600000e+01   1.0036224e+00   1.0084276e+00   1.0074843e+00
   2.4000000e+01   1.0102439e+00   1.0086923e+00   1.0077238e+00
   2.4400000e+01   9.9706455e-01   1.0038951e+00   1.0063412e+00
   2.4800000e+01   1.0013832e+00   1.0041814e+00   1.0023547e+00
   2.5200000e+01   1.0067664e+00   1.0060666e+00   1.0022350e+00
   2.5600000e+01   1.0011530e+00   1.0075897e+00   1.0043355e+00
   2.6000000e+01   1.0044646e+00   1.0083167e+00   1.0030856e+00
   2.6400000e+01   1.0032180e+00   1.0075540e+00   9.9504326e-01
   2.6800000e+01   1.0033181e+00   1.0038588e+00   1.0058125e+00
   2.7200000e+01   1.0053236e+00   1.0056044e+00   1.0073188e+00
   2.7600000e+01   1.0002880e+00   1.0101503e+00   9.9777091e-01
   2.8000000e+01   1.0038359e+00   1.0029466e+00   1.0077061e+00
   2.8400000e+01   1.0058726e+00   1.0094474e+00   1.0063349e+00
   2.8800000e+01   1.0040574e+00   1.0050771e+00   1.0108790e+00
   2.9200000e+01   1.0053487e+00   1.0059568e+00   1.0068368e+00
   2.9600000e+01   1.0051048e+00   1.0085411e+00   1.0153207e+00
   3.0000000e+01   1.0064076e+00   1.0023449e+00   1.0140840e+00
   3.0400000e+01   1.0059404e+00   1.0058951e+00   1.0122753e+00
   3.0800000e+01   1.0073523e+00   1.0051434e+00   1.0153304e+00
   3.1200000e+01   1.0081349e+00   1.0050035e+00   1.0156411e+00
   3.1600000e+01   1.0098077e+00   1.0019394e+00   1.0119767e+00
   3.2000000e+01   1.0102601e+00   1.0061628e+00   1.0144472e+00
   3.2400000e+01   1.0093217e+00   1.0065627e+00   1.0144364e+00
   3.2800000e+01   1.0079704e+00   1.0047235e+00   1.0148708e+00
   3.3200000e+01   1.0072625e+00   1.0035611e+00   1.0236056e+00
   3.3600000e+01   1.0122661e+00   1.0043026e+00   1.0167413e+00
   3.4000000e+01   1.0087850e+00   1.0056819e+00   1.0124225e+00
   3.4400000e+01   1.0105940e+00   1.0031964e+00   1.0168223e+00
   3.4800000e+01   1.0123697e+00   1.0045624e+00   1.0161930e+00
   3.5200000e+01   1.0112965e+00   1.0059302e+00   1.0153302e+00
   3.5600000e+01   1.0091307e+00   1.0077811e+00   1.0147048e+00
   3.6000000e+01   1.0099305e+00   1.0042207e+00   1.0175768e+00
   3.6400000e+01   1.0106416e+00   1.0055674e+00   1.0160581e+00
   3.6800000e+01   1.0115434e+00   1.0088880e+00   1.0077232e+00
   3.7200000e+01   1.0086930e+00   1.0039588e+00   1.0165092e+00
   3.7600000e+01   1.0093003e+00   1.0037806e+00   1.0193416e+00
   3.8000000e+01   1.0077008e+00   1.0049367e+00   1.0191902e+00
   3.8400000e+01   1.0089176e+00   1.0056121e+00   1.0211704e+00
   3.8800000e+01   1.0085759e+00   1.0002744e+00   1.0194288e+00
   3.9200000e+01   1.0080972e+00   1.0026629e+00   1.0189078e+00
   3.9600000e+01   1.0081552e+00   1.0039068e+00   1.0226938e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz-30_scf20.dat <==
  -4.0000000e+01   1.0010160e+00   1.0035184e+00   9.9070828e-01
  -3.9600000e+01   1.0012211e+00   1.0046310e+00   9.8486817e-01
  -3.9200000e+01   1.0027214e+00   1.0027262e+00   9.8753043e-01
  -3.8800000e+01   1.0031881e+00   1.0060002e+00   9.8479897e-01
  -3.8400000e+01   1.0016808e+00   1.0050412e+00   9.8745917e-01
  -3.8000000e+01   1.0022038e+00   1.0069921e+00   9.8635049e-01
  -3.7600000e+01   1.0046837e+00   1.0066071e+00   9.8508674e-01
  -3.7200000e+01   1.0031538e+00   1.0071480e+00   9.8802660e-01
  -3.6800000e+01   1.0054660e+00   1.0091948e+00   9.8947508e-01
  -3.6400000e+01   1.0046187e+00   1.0076124e+00   9.8935544e-01
  -3.6000000e+01   9.9935440e-01   1.0085847e+00   9.8393851e-01
  -3.5600000e+01   1.0034464e+00   1.0058102e+00   9.8742071e-01
  -3.5200000e+01   1.0024843e+00   1.0080641e+00   9.8688418e-01
  -3.4800000e+01   1.0025106e+00   1.0089382e+00   9.8991023e-01
  -3.4400000e+01   1.0005999e+00   1.0085327e+00   9.8811708e-01
  -3.4000000e+01   1.0003752e+00   1.0076929e+00   9.8611598e-01
  -3.3600000e+01   1.0018347e+00   1.0081766e+00   9.8992729e-01
  -3.3200000e+01   9.9891426e-01   1.0036026e+00   9.9524146e-01
  -3.2800000e+01   1.0006720e+00   1.0090010e+00   9.8836271e-01
  -3.2400000e+01   1.0023224e+00   1.0095331e+00   9.8927697e-01
  -3.2000000e+01   9.9847848e-01   1.0108061e+00   9.8787202e-01
  -3.1600000e+01   9.9983095e-01   1.0060497e+00   9.8879016e-01
  -3.1200000e+01   9.9929456e-01   1.0034195e+00   9.8771346e-01
  -3.0800000e+01   9.9981571e-01   1.0033198e+00   9.9032553e-01
  -3.0400000e+01   9.9997582e-01   1.0039267e+00   9.9069869e-01
  -3.0000000e+01   9.9774145e-01   1.0007373e+00   9.9361009e-01
  -2.9600000e+01   9.9540453e-01   1.0007711e+00   9.9189453e-01
  -2.9200000e+01   9.9793105e-01   1.0049811e+00   9.8919537e-01
  -2.8800000e+01   9.9902723e-01   1.0061396e+00   9.8801138e-01
  -2.8400000e+01   9.9761326e-01   1.0080881e+00   9.9766058e-01
  -2.8000000e+01   9.9787087e-01   1.0054022e+00   9.9124161e-01
  -2.7600000e+01   9.9592668e-01   1.0075910e+00   9.9075488e-01
  -2.7200000e+01   9.9575378e-01   1.0090656e+00   9.8805877e-01
  -2.6800000e+01   1.0019747e+00   1.0087712e+00   9.9349224e-01
  -2.6400000e+01   1.0002166e+00   1.0060149e+00   9.9211011e-01
  -2.6000000e+01   9.9769064e-01   1.0068180e+00   9.9000458e-01
  -2.5600000e+01   9.9827460e-01   1.0065375e+00   9.9471307e-01
  -2.5200000e+01   1.0012801e+00   1.0059704e+00   9.8959357e-01
  -2.4800000e+01   1.0033370e+00   1.0078270e+00   9.9269528e-01
  -2.4400000e+01   1.0015653e+00   1.0060379e+00   9.9639223e-01
  -2.4000000e+01   1.0013225e+00   1.0071749e+00   9.9986739e-01
  -2.3600000e+01   1.0009783e+00   1.0031392e+00   9.9857252e-01
  -2.3200000e+01   1.0018196e+00   1.0048608e+00   1.0007523e+00
  -2.2800000e+01   1.0071347e+00   1.0066528e+00   9.9587586e-01
  -2.2400000e+01   1.0049289e+00   1.0121589e+00   9.9647658e-01
  -2.2000000e+01   1.0017348e+00   1.0067062e+00   9.9754997e-01
  -2.1600000e+01   1.0076431e+00   1.0083855e+00   1.0057900e+00
  -2.1200000e+01   1.0048201e+00   1.0058224e+00   1.0037972e+00
  -2.0800000e+01   9.9941653e-01   1.0000614e+00   1.0090184e+00
  -2.0400000e+01   1.0019135e+00   1.0064392e+00   1.0048147e+00
  -2.0000000e+01   1.0011511e+00   1.0020607e+00   9.9171122e-01
  -1.9600000e+01   1.0031640e+00   1.0052590e+00   9.9880445e-01
  -1.9200000e+01   1.0056279e+00   1.0053769e+00   1.0034724e+00
  -1.8800000e+01   1.0064742e+00   9.9886383e-01   1.0063604e+00
  -1.8400000e+01   9.9908543e-01   1.0037519e+00   1.0106365e+00
  -1.8000000e+01   9.9749782e-01   9.9940796e-01   1.0095985e+00
  -1.7600000e+01   9.9874389e-01   9.9956635e-01   1.0025666e+00
  -1.7200000e+01   9.9769281e-01   9.9823011e-01   1.0030572e+00
  -1.6800000e+01   9.9988313e-01   1.0047640e+00   1.0022131e+00
  -1.6400000e+01   9.9301050e-01   9.9572193e-01   1.0063642e+00
  -1.6000000e+01   9.9620353e-01   9.9563674e-01   1.0041805e+00
  -1.5600000e+01   9.9303067e-01   9.9483085e-01   1.0084752e+00
  -1.5200000e+01   9.9575305e-01   1.0028047e+00   1.0101888e+00
  -1.4800000e+01   9.9019232e-01   9.9434826e-01   1.0112115e+00
  -1.4400000e+01   9.9049311e-01   9.9291387e-01   1.0032948e+00
  -1.4000000e+01   9.8831719e-01   9.9479027e-01   1.0011801e+00
  -1.3600000e+01   9.8874253e-01   9.9960157e-01   1.0072559e+00
  -1.3200000e+01   9.8155708e-01   9.9974602e-01   1.0064184e+00
  -1.2800000e+01   9.7567702e-01   9.9755986e-01   1.0060301e+00
  -1.2400000e+01   9.8103297e-01   9.9460623e-01   1.0084943e+00
  -1.2000000e+01   9.7831569e-01   9.9979625e-01   1.0091779e+00
  -1.1600000e+01   9.7686340e-01   1.0045700e+00   1.0070928e+00
  -1.1200000e+01   9.7382803e-01   1.0134605e+00   1.0274138e+00
  -1.0800000e+01   9.8369760e-01   1.0226559e+00   1.0408952e+00
  -1.0400000e+01   1.0074065e+00   1.0179863e+00   1.0276331e+00
  -1.0000000e+01   1.0375189e+00   1.0140284e+00   1.0186282e+00
  -9.6000000e+00   1.0189608e+00   1.0067974e+00   1.0166035e+00
  -9.2000000e+00   1.0373603e+00   1.0046747e+00   1.0136096e+00
  -8.8000000e+00   1.0214141e+00   1.0065532e+00   1.0093663e+00
  -8.4000000e+00   1.0166471e+00   1.0028646e+00   1.0082639e+00
  -8.0000000e+00   1.0019143e+00   1.0029215e+00   1.0087997e+00
  -7.6000000e+00   1.0103363e+00   1.0016838e+00   1.0080788e+00
  -7.2000000e+00   1.0001559e+00   1.0013667e+00   1.0040967e+00
  -6.8000000e+00   1.0070276e+00   1.0043086e+00   1.0005421e+00
  -6.4000000e+00   1.0044521e+00   1.0031679e+00   1.0033255e+00
  -6.0000000e+00   9.8696715e-01   1.0044527e+00   1.0001811e+00
  -5.6000000e+00   9.9068560e-01   1.0048023e+00   1.0029769e+00
  -5.2000000e+00   1.0088788e+00   1.0078276e+00   1.0079859e+00
  -4.8000000e+00   1.0054354e+00   1.0020027e+00   1.0005538e+00
  -4.4000000e+00   9.6704295e-01   1.0026588e+00   9.9075674e-01
  -4.0000000e+00   9.6874047e-01   9.9876881e-01   9.9613455e-01
  -3.6000000e+00   1.0352049e+00   1.0005367e+00   1.0022757e+00
  -3.2000000e+00   1.0168244e+00   9.9777804e-01   9.9872263e-01
  -2.8000000e+00   1.0166567e+00   1.0009279e+00   9.9464481e-01
  -2.4000000e+00   1.0270777e+00   9.9937253e-01   9.8993048e-01
  -2.0000000e+00   1.0072089e+00   9.9441634e-01   9.9887653e-01
  -1.6000000e+00   1.2893699e+00   1.0007721e+00   9.9521190e-01
  -1.2000000e+00   2.0091318e+00   9.9977453e-01   9.9482562e-01
  -8.0000000e-01   5.6669567e-01   9.9813358e-01   9.9675540e-01
  -4.0000000e-01   8.2530993e-01   9.9644651e-01   1.0041716e+00
   0.0000000e+00   8.8084643e-01   9.9705865e-01   9.9774221e-01
   4.0000000e-01   8.5068978e-01   1.0019390e+00   9.9514772e-01
   8.0000000e-01   8.7625804e-01   1.0011784e+00   9.9586832e-01
   1.2000000e+00   9.1354533e-01   1.0048113e+00   9.9596732e-01
   1.6000000e+00   9.3582615e-01   1.0009388e+00   9.9439301e-01
   2.0000000e+00   9.1111959e-01   1.0028187e+00   1.0004162e+00
   2.4000000e+00   9.4748258e-01   1.0028683e+00   1.0003743e+00
   2.8000000e+00   9.6860824e-01   1.0026997e+00   1.0024609e+00
   3.2000000e+00   9.6471336e-01   1.0033544e+00   1.0115072e+00
   3.6000000e+00   9.7350307e-01   1.0068917e+00   1.0049434e+00
   4.0000000e+00   9.6915192e-01   1.0081630e+00   1.0122289e+00
   4.4000000e+00   9.9442847e-01   1.0083766e+00   1.0112158e+00
   4.8000000e+00   1.0007458e+00   1.0077547e+00   1.0150160e+00
   5.2000000e+00   1.0077762e+00   1.0064919e+00   1.0104529e+00
   5.6000000e+00   1.0197167e+00   1.0086331e+00   1.0161448e+00
   6.0000000e+00   1.0072546e+00   1.0116994e+00   1.0051813e+00
   6.4000000e+00   1.0191487e+00   1.0058729e+00   1.0090607e+00
   6.8000000e+00   1.0167270e+00   1.0040709e+00   1.0016334e+00
   7.2000000e+00   1.0169465e+00   1.0055104e+00   9.9921397e-01
   7.6000000e+00   1.0123445e+00   1.0044934e+00   9.9741355e-01
   8.0000000e+00   1.0178127e+00   1.0052600e+00   9.9736091e-01
   8.4000000e+00   1.0158860e+00   1.0024309e+00   9.9957838e-01
   8.8000000e+00   1.0099591e+00   1.0034813e+00   9.9787683e-01
   9.2000000e+00   1.0058351e+00   1.0033196e+00   1.0015191e+00
   9.6000000e+00   9.9325881e-01   1.0065722e+00   1.0049423e+00
   1.0000000e+01   1.0016782e+00   1.0072235e+00   1.0078105e+00
   1.0400000e+01   9.9897129e-01   1.0057481e+00   1.0103445e+00
   1.0800000e+01   9.9896880e-01   1.0101264e+00   1.0042944e+00
   1.1200000e+01   9.9821582e-01   1.0101122e+00   1.0060004e+00
   1.1600000e+01   9.9582843e-01   1.0080654e+00   1.0042515e+00
   1.2000000e+01   1.0033424e+00   1.0090061e+00   1.0086449e+00
   1.2400000e+01   1.0026701e+00   1.0121337e+00   1.0006718e+00
   1.2800000e+01   1.0006048e+00   1.0103234e+00   1.0052171e+00
   1.3200000e+01   9.9905521e-01   1.0098646e+00   1.0008612e+00
   1.3600000e+01   1.0030404e+00   1.0105960e+00   1.0027551e+00
   1.4000000e+01   9.9579988e-01   1.0045668e+00   9.9775013e-01
   1.4400000e+01   1.0057478e+00   1.0045440e+00   9.9540151e-01
   1.4800000e+01   9.9696537e-01   1.0038307e+00   1.0048529e+00
   1.5200000e+01   9.9615895e-01   1.0045279e+00   1.0053303e+00
   1.5600000e+01   9.9591838e-01   1.0082210e+00   1.0020759e+00
   1.6000000e+01   9.9701154e-01   1.0051500e+00   9.9776300e-01
   1.6400000e+01   9.9754451e-01   1.0049307e+00   9.9855518e-01
   1.6800000e+01   9.9977336e-01   1.0041456e+00   9.9808617e-01
   1.7200000e+01   1.0015724e+00   1.0023492e+00   9.9724007e-01
   1.7600000e+01   1.0008945e+00   9.9980272e-01   9.9815105e-01
   1.8000000e+01   1.0026787e+00   9.9896013e-01   1.0000531e+00
   1.8400000e+01   1.0000756e+00   1.0031177e+00   1.0017354e+00
   1.8800000e+01   1.0043341e+00   1.0013369e+00   1.0090767e+00
   1.9200000e+01   1.0029236e+00   1.0014505e+00   1.0010988e+00
   1.9600000e+01   1.0003075e+00   1.0001647e+00   1.0021135e+00
   2.0000000e+01   1.0009046e+00   9.9870867e-01   1.0010511e+00
   2.0400000e+01   1.0041577e+00   9.9990682e-01   1.0057018e+00
   2.0800000e+01   1.0074597e+00   1.0005597e+00   1.0081162e+00
   2.1200000e+01   1.0007799e+00   1.0016264e+00   1.0113747e+00
   2.1600000e+01   1.0068615e+00   1.0005480e+00   1.0057649e+00
   2.2000000e+01   1.0093903e+00   1.0017815e+00   1.0118247e+00
   2.2400000e+01   1.0079531e+00   1.0021713e+00   1.0095064e+00
   2.2800000e+01   1.0014363e+00   1.0002227e+00   1.0103260e+00
   2.3200000e+01   1.0010562e+00   1.0035885e+00   1.0115079e+00
   2.3600000e+01   1.0017467e+00   1.0027231e+00   1.0067349e+00
   2.4000000e+01   1.0084547e+00   1.0027311e+00   1.0066430e+00
   2.4400000e+01   9.9531121e-01   9.9768873e-01   1.0049044e+00
   2.4800000e+01   9.9955755e-01   9.9768213e-01   1.0005498e+00
   2.5200000e+01   1.0047990e+00   9.9925038e-01   1.0000501e+00
   2.5600000e+01   9.9900712e-01   1.0004464e+00   1.0017642e+00
   2.6000000e+01   1.0020781e+00   1.0008472e+00   1.0001508e+00
   2.6400000e+01   1.0005664e+00   9.9976794e-01   9.9178835e-01
   2.6800000e+01   1.0003731e+00   9.9578180e-01   1.0021982e+00
   2.7200000e+01   1.0020622e+00   9.9719659e-01   1.0033974e+00
   2.7600000e+01   9.9672578e-01   1.0013946e+00   9.9361681e-01
   2.8000000e+01   9.9993981e-01   9.9395562e-01   1.0032624e+00
   2.8400000e+01   1.0016509e+00   1.0001139e+00   1.0016769e+00
   2.8800000e+01   9.9953312e-01   9.9551660e-01   1.0059996e+00
   2.9200000e+01   1.0005163e+00   9.9613645e-01   1.0017864e+00
   2.9600000e+01   9.9998309e-01   9.9846498e-01   1.0100452e+00
   3.0000000e+01   1.0010004e+00   9.9212234e-01   1.0086307e+00
   3.0400000e+01   1.0002695e+00   9.9545222e-01   1.0066384e+00
   3.0800000e+01   1.0014186e+00   9.9454803e-01   1.0094641e+00
   3.1200000e+01   1.0019546e+00   9.9427784e-01   1.0095346e+00
   3.1600000e+01   1.0033859e+00   9.9114296e-01   1.0056196e+00
   3.2000000e+01   1.0036147e+00   9.9524550e-01   1.0077566e+00
   3.2400000e+01   1.0024737e+00   9.9559772e-01   1.0073826e+00
   3.2800000e+01   1.0009338e+00   9.9376651e-01   1.0073949e+00
   3.3200000e+01   1.0000461e+00   9.9263839e-01   1.0155860e+00
   3.3600000e+01   1.0048400e+00   9.9342588e-01   1.0082396e+00
   3.4000000e+01   1.0012237e+00   9.9487729e-01   1.0033619e+00
   3.4400000e+01   1.0028744e+00   9.9254156e-01   1.0070697e+00
   3.4800000e+01   1.0045061e+00   9.9404607e-01   1.0057352e+00
   3.5200000e+01   1.0033290e+00   9.9558719e-01   1.0041214e+00
   3.5600000e+01   1.0010849e+00   9.9763380e-01   1.0026952e+00
   3.6000000e+01   1.0018035e+00   9.9435406e-01   1.0046891e+00
   3.6400000e+01   1.0024555e+00   9.9595813e-01   1.0023179e+00
   3.6800000e+01   1.0033167e+00   9.9954123e-01   9.9321174e-01
   3.7200000e+01   1.0004800e+00   9.9497041e-01   1.0009722e+00
   3.7600000e+01   1.0010949e+00   9.9512238e-01   1.0028648e+00
   3.8000000e+01   9.9954424e-01   9.9660933e-01   1.0018347e+00
   3.8400000e+01   1.0008123e+00   9.9763038e-01   1.0029330e+00
   3.8800000e+01   1.0005572e+00   9.9268865e-01   1.0004159e+00
   3.9200000e+01   1.0001892e+00   9.9541241e-01   9.9915375e-01
   3.9600000e+01   1.0003784e+00   9.9699957e-01   1.0021820e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz-30_scf5.dat <==
  -4.0000000e+01   9.9708829e-01   1.0047729e+00   9.6299342e-01
  -3.9600000e+01   9.9678396e-01   1.0061195e+00   9.5803245e-01
  -3.9200000e+01   9.9777172e-01   1.0044713e+00   9.6135606e-01
  -3.8800000e+01   9.9774448e-01   1.0080447e+00   9.5944166e-01
  -3.8400000e+01   9.9577624e-01   1.0074131e+00   9.6279153e-01
  -3.8000000e+01   9.9585957e-01   1.0097407e+00   9.6247761e-01
  -3.7600000e+01   9.9792634e-01   1.0097732e+00   9.6202043e-01
  -3.7200000e+01   9.9605821e-01   1.0107850e+00   9.6567907e-01
  -3.6800000e+01   9.9805746e-01   1.0133564e+00   9.6788704e-01
  -3.6400000e+01   9.9697984e-01   1.0123376e+00   9.6856979e-01
  -3.6000000e+01   9.9157975e-01   1.0139338e+00   9.6406254e-01
  -3.5600000e+01   9.9552662e-01   1.0118108e+00   9.6827531e-01
  -3.5200000e+01   9.9452164e-01   1.0147920e+00   9.6854980e-01
  -3.4800000e+01   9.9455620e-01   1.0164263e+00   9.7231816e-01
  -3.4400000e+01   9.9272690e-01   1.0168077e+00   9.7134989e-01
  -3.4000000e+01   9.9261927e-01   1.0167768e+00   9.7016300e-01
  -3.3600000e+01   9.9422911e-01   1.0181025e+00   9.7468735e-01
  -3.3200000e+01   9.9152910e-01   1.0143274e+00   9.8068244e-01
  -3.2800000e+01   9.9350228e-01   1.0206340e+00   9.7464625e-01
  -3.2400000e+01   9.9538951e-01   1.0220123e+00   9.7626779e-01
  -3.2000000e+01   9.9183489e-01   1.0241274e+00   9.7558118e-01
  -3.1600000e+01   9.9344346e-01   1.0200987e+00   9.7715969e-01
  -3.1200000e+01   9.9317252e-01   1.0181829e+00   9.7674080e-01
  -3.0800000e+01   9.9394222e-01   1.0187850e+00   9.7994160e-01
  -3.0400000e+01   9.9433731e-01   1.0200505e+00   9.8090009e-01
  -3.0000000e+01   9.9232792e-01   1.0173936e+00   9.8434012e-01
  -2.9600000e+01   9.9019220e-01   1.0179436e+00   9.8316736e-01
  -2.9200000e+01   9.9286616e-01   1.0226690e+00   9.8098434e-01
  -2.8800000e+01   9.9409055e-01   1.0242175e+00   9.8027395e-01
  -2.8400000e+01   9.9278959e-01   1.0264944e+00   9.9028661e-01
  -2.8000000e+01   9.9312675e-01   1.0239757e+00   9.8432349e-01
  -2.7600000e+01   9.9124933e-01   1.0263473e+00   9.8422220e-01
  -2.7200000e+01   9.9111651e-01   1.0279217e+00   9.8190193e-01
  -2.6800000e+01   9.9733361e-01   1.0276292e+00   9.8763804e-01
  -2.6400000e+01   9.9559996e-01   1.0247717e+00   9.8658183e-01
  -2.6000000e+01   9.9309953e-01   1.0254907e+00   9.8478713e-01
  -2.5600000e+01   9.9369713e-01   1.0250649e+00   9.8975451e-01
  -2.5200000e+01   9.9671338e-01   1.0243151e+00   9.8492572e-01
  -2.4800000e+01   9.9880151e-01   1.0260139e+00   9.8826813e-01
  -2.4400000e+01   9.9709959e-01   1.0239915e+00   9.9219263e-01
  -2.4000000e+01   9.9694593e-01   1.0249478e+00   9.9588658e-01
  -2.3600000e+01   9.9672364e-01   1.0206509e+00   9.9481783e-01
  -2.3200000e+01   9.9772036e-01   1.0222335e+00   9.9720273e-01
  -2.2800000e+01   1.0032168e+00   1.0239171e+00   9.9254614e-01
  -2.2400000e+01   1.0012707e+00   1.0294161e+00   9.9333962e-01
  -2.2000000e+01   9.9839298e-01   1.0238170e+00   9.9459888e-01
  -2.1600000e+01   1.0046470e+00   1.0255237e+00   1.0029992e+00
  -2.1200000e+01   1.0022617e+00   1.0229766e+00   1.0011961e+00
  -2.0800000e+01   9.9736655e-01   1.0172375e+00   1.0065874e+00
  -2.0400000e+01   1.0004284e+00   1.0239126e+00   1.0025806e+00
  -2.0000000e+01   1.0003138e+00   1.0197108e+00   9.8969656e-01
  -1.9600000e+01   1.0030537e+00   1.0232860e+00   9.9697793e-01
  -1.9200000e+01   1.0063320e+00   1.0237923e+00   1.0018564e+00
  -1.8800000e+01   1.0080794e+00   1.0176041e+00   1.0049778e+00
  -1.8400000e+01   1.0016573e+00   1.0230854e+00   1.0095079e+00
  -1.8000000e+01   1.0011241e+00   1.0192065e+00   1.0087567e+00
  -1.7600000e+01   1.0035130e+00   1.0199561e+00   1.0020406e+00
  -1.7200000e+01   1.0036657e+00   1.0192093e+00   1.0028692e+00
  -1.6800000e+01   1.0071445e+00   1.0265186e+00   1.0023903e+00
  -1.6400000e+01   1.0015408e+00   1.0179187e+00   1.0069361e+00
  -1.6000000e+01   1.0061235e+00   1.0184598e+00   1.0051680e+00
  -1.5600000e+01   1.0043009e+00   1.0182391e+00   1.0099046e+00
  -1.5200000e+01   1.0084473e+00   1.0269687e+00   1.0120724e+00
  -1.4800000e+01   1.0041891e+00   1.0188174e+00   1.0135542e+00
  -1.4400000e+01   1.0058387e+00   1.0177862e+00   1.0060703e+00
  -1.4000000e+01   1.0049243e+00   1.0200676e+00   1.0043907e+00
  -1.3600000e+01   1.0065880e+00   1.0252639e+00   1.0109102e+00
  -1.3200000e+01   1.0004162e+00   1.0255692e+00   1.0104641e+00
  -1.2800000e+01   9.9547190e-01   1.0233704e+00   1.0104333e+00
  -1.2400000e+01   1.0018936e+00   1.0202663e+00   1.0132258e+00
  -1.2000000e+01   9.9997287e-01   1.0253945e+00   1.0141815e+00
  -1.1600000e+01   9.9924467e-01   1.0299740e+00   1.0123036e+00
  -1.1200000e+01   9.9680500e-01   1.0386548e+00   1.0329006e+00
  -1.0800000e+01   1.0075034e+00   1.0475322e+00   1.0465767e+00
  -1.0400000e+01   1.0323413e+00   1.0421095e+00   1.0333193e+00
  -1.0000000e+01   1.0637373e+00   1.0373416e+00   1.0243056e+00
  -9.6000000e+00   1.0452382e+00   1.0291716e+00   1.0222856e+00
  -9.2000000e+00   1.0646838e+00   1.0261885e+00   1.0192782e+00
  -8.8000000e+00   1.0489488e+00   1.0272709e+00   1.0150138e+00
  -8.4000000e+00   1.0447872e+00   1.0226742e+00   1.0139258e+00
  -8.0000000e+00   1.0305079e+00   1.0219231e+00   1.0145162e+00
  -7.6000000e+00   1.0402082e+00   1.0198950e+00   1.0138871e+00
  -7.2000000e+00   1.0309465e+00   1.0188661e+00   1.0100337e+00
  -6.8000000e+00   1.0394671e+00   1.0212282e+00   1.0066762e+00
  -6.4000000e+00   1.0384560e+00   1.0195263e+00   1.0097661e+00
  -6.0000000e+00   1.0221962e+00   1.0203857e+00   1.0069619e+00
  -5.6000000e+00   1.0280457e+00   1.0203961e+00   1.0102089e+00
  -5.2000000e+00   1.0490850e+00   1.0232224e+00   1.0157485e+00
  -4.8000000e+00   1.0477042e+00   1.0171580e+00   1.0087966e+00
  -4.4000000e+00   1.0097463e+00   1.0177540e+00   9.9947358e-01
  -4.0000000e+00   1.0133406e+00   1.0138024e+00   1.0054555e+00
  -3.6000000e+00   1.0843081e+00   1.0156403e+00   1.0121830e+00
  -3.2000000e+00   1.0655753e+00   1.0129002e+00   1.0090481e+00
  -2.8000000e+00   1.0643368e+00   1.0161517e+00   1.0052723e+00
  -2.4000000e+00   1.0711957e+00   1.0145869e+00   1.0006981e+00
  -2.0000000e+00   1.0402574e+00   1.0095001e+00   1.0097401e+00
  -1.6000000e+00   1.2955256e+00   1.0157916e+00   1.0057950e+00
  -1.2000000e+00   1.7242864e+00   1.0144841e+00   1.0048872e+00
  -8.0000000e-01   7.5431433e-01   1.0123596e+00   1.0060027e+00
  -4.0000000e-01   9.6215447e-01   1.0099998e+00   1.0123013e+00
   0.0000000e+00   9.9842834e-01   1.0097597e+00   1.0042736e+00
   4.0000000e-01   9.5164226e-01   1.0136089e+00   9.9973929e-01
   8.0000000e-01   9.7174388e-01   1.0115097e+00   9.9815604e-01
   1.2000000e+00   1.0058461e+00   1.0136048e+00   9.9557136e-01
   1.6000000e+00   1.0234282e+00   1.0078954e+00   9.9096259e-01
   2.0000000e+00   9.8960069e-01   1.0077597e+00   9.9358071e-01
   2.4000000e+00   1.0217429e+00   1.0055793e+00   9.8986509e-01
   2.8000000e+00   1.0366460e+00   1.0030073e+00   9.8801041e-01
   3.2000000e+00   1.0242744e+00   1.0011177e+00   9.9278669e-01
   3.6000000e+00   1.0250259e+00   1.0019920e+00   9.8211381e-01
   4.0000000e+00   1.0116922e+00   1.0005391e+00   9.8492142e-01
   4.4000000e+00   1.0289983e+00   9.9802174e-01   9.7965093e-01
   4.8000000e+00   1.0264241e+00   9.9471418e-01   9.7912817e-01
   5.2000000e+00   1.0246174e+00   9.9086241e-01   9.7070525e-01
   5.6000000e+00   1.0279224e+00   9.9049020e-01   9.7236505e-01
   6.0000000e+00   1.0070393e+00   9.9118998e-01   9.5840192e-01
   6.4000000e+00   1.0110361e+00   9.8339918e-01   9.5896933e-01
   6.8000000e+00   1.0013777e+00   9.7980991e-01   9.4919934e-01
   7.2000000e+00   9.9503839e-01   9.7966774e-01   9.4463939e-01
   7.6000000e+00   9.8477622e-01   9.7743863e-01   9.4114179e-01
   8.0000000e+00   9.8512702e-01   9.7727207e-01   9.3978610e-01
   8.4000000e+00   9.7915536e-01   9.7394846e-01   9.4106684e-01
   8.8000000e+00   9.7022522e-01   9.7473569e-01   9.3915799e-01
   9.2000000e+00   9.6392349e-01   9.7468465e-01   9.4277239e-01
   9.6000000e+00   9.5040048e-01   9.7828136e-01   9.4665838e-01
   1.0000000e+01   9.5779382e-01   9.7966565e-01   9.5047525e-01
   1.0400000e+01   9.5532285e-01   9.7927155e-01   9.5439513e-01
   1.0800000e+01   9.5616585e-01   9.8484735e-01   9.5057089e-01
   1.1200000e+01   9.5695554e-01   9.8638032e-01   9.5439690e-01
   1.1600000e+01   9.5676423e-01   9.8612147e-01   9.5520407e-01
   1.2000000e+01   9.6661683e-01   9.8894344e-01   9.6206471e-01
   1.2400000e+01   9.6903416e-01   9.9403596e-01   9.5725782e-01
   1.2800000e+01   9.7044175e-01   9.9436106e-01   9.6449439e-01
   1.3200000e+01   9.7259150e-01   9.9605025e-01   9.6320691e-01
   1.3600000e+01   9.8030444e-01   9.9891498e-01   9.6788406e-01
   1.4000000e+01   9.7711131e-01   9.9505038e-01   9.6579565e-01
   1.4400000e+01   9.9079122e-01   9.9705679e-01   9.6611653e-01
   1.4800000e+01   9.8594523e-01   9.9828032e-01   9.7772021e-01
   1.5200000e+01   9.8880566e-01   1.0007890e+00   9.8039747e-01
   1.5600000e+01   9.9202361e-01   1.0061541e+00   9.7918606e-01
   1.6000000e+01   9.9632540e-01   1.0046199e+00   9.7666513e-01
   1.6400000e+01   9.9979175e-01   1.0057738e+00   9.7886901e-01
   1.6800000e+01   1.0046633e+00   1.0062005e+00   9.7957184e-01
   1.7200000e+01   1.0088001e+00   1.0054541e+00   9.7964797e-01
   1.7600000e+01   1.0101305e+00   1.0037982e+00   9.8120625e-01
   1.8000000e+01   1.0136442e+00   1.0037089e+00   9.8351796e-01
   1.8400000e+01   1.0124350e+00   1.0085137e+00   9.8541546e-01
   1.8800000e+01   1.0179131e+00   1.0072332e+00   9.9270795e-01
   1.9200000e+01   1.0174145e+00   1.0077532e+00   9.8478172e-01
   1.9600000e+01   1.0154884e+00   1.0067780e+00   9.8558528e-01
   2.0000000e+01   1.0166534e+00   1.0055562e+00   9.8425094e-01
   2.0400000e+01   1.0203825e+00   1.0069479e+00   9.8846431e-01
   2.0800000e+01   1.0240597e+00   1.0077472e+00   9.9043315e-01
   2.1200000e+01   1.0175120e+00   1.0089279e+00   9.9319919e-01
   2.1600000e+01   1.0238867e+00   1.0079236e+00   9.8724454e-01
   2.2000000e+01   1.0266181e+00   1.0092305e+00   9.9274068e-01
   2.2400000e+01   1.0253024e+00   1.0096777e+00   9.9002213e-01
   2.2800000e+01   1.0188177e+00   1.0077649e+00   9.9039514e-01
   2.3200000e+01   1.0185813e+00   1.0112022e+00   9.9113297e-01
   2.3600000e+01   1.0194467e+00   1.0103753e+00   9.8604927e-01
   2.4000000e+01   1.0264501e+00   1.0104279e+00   9.8556229e-01
   2.4400000e+01   1.0132594e+00   1.0053882e+00   9.8346826e-01
   2.4800000e+01   1.0177798e+00   1.0054202e+00   9.7881628e-01
   2.5200000e+01   1.0233191e+00   1.0070328e+00   9.7793101e-01
   2.5600000e+01   1.0176223e+00   1.0082658e+00   9.7920328e-01
   2.6000000e+01   1.0209438e+00   1.0086846e+00   9.7720418e-01
   2.6400000e+01   1.0195827e+00   1.0075987e+00   9.6859415e-01
   2.6800000e+01   1.0195466e+00   1.0035692e+00   9.7829618e-01
   2.7200000e+01   1.0214046e+00   1.0049668e+00   9.7898002e-01
   2.7600000e+01   1.0160730e+00   1.0091509e+00   9.6893350e-01
   2.8000000e+01   1.0194265e+00   1.0015889e+00   9.7781110e-01
   2.8400000e+01   1.0212137e+00   1.0077060e+00   9.7572073e-01
   2.8800000e+01   1.0190621e+00   1.0029632e+00   9.7936946e-01
   2.9200000e+01   1.0200383e+00   1.0034565e+00   9.7470750e-01
   2.9600000e+01   1.0194336e+00   1.0056465e+00   9.8217875e-01
   3.0000000e+01   1.0203765e+00   9.9908031e-01   9.8024981e-01
   3.0400000e+01   1.0195062e+00   1.0022309e+00   9.7778224e-01
   3.0800000e+01   1.0205219e+00   1.0010941e+00   9.8002153e-01
   3.1200000e+01   1.0208850e+00   1.0005715e+00   9.7962330e-01
   3.1600000e+01   1.0221348e+00   9.9714235e-01   9.7540666e-01
   3.2000000e+01   1.0221361e+00   1.0009702e+00   9.7711713e-01
   3.2400000e+01   1.0207208e+00   1.0010001e+00   9.7645528e-01
   3.2800000e+01   1.0188813e+00   9.9881254e-01   9.7624036e-01
   3.3200000e+01   1.0176865e+00   9.9730830e-01   9.8402498e-01
   3.3600000e+01   1.0222543e+00   9.9770500e-01   9.7683546e-01
   3.4000000e+01   1.0182494e+00   9.9874487e-01   9.7212349e-01
   3.4400000e+01   1.0195851e+00   9.9596148e-01   9.7581535e-01
   3.4800000e+01   1.0208840e+00   9.9701214e-01   9.7470948e-01
   3.5200000e+01   1.0193126e+00   9.9807916e-01   9.7341794e-01
   3.5600000e+01   1.0166429e+00   9.9963520e-01   9.7239014e-01
   3.6000000e+01   1.0169663e+00   9.9583854e-01   9.7475676e-01
   3.6400000e+01   1.0172062e+00   9.9692287e-01   9.7296267e-01
   3.6800000e+01   1.0176423e+00   9.9997488e-01   9.6469037e-01
   3.7200000e+01   1.0143133e+00   9.9486372e-01   9.7285950e-01
   3.7600000e+01   1.0144703e+00   9.9447411e-01   9.7538068e-01
   3.8000000e+01   1.0124187e+00   9.9541870e-01   9.7510181e-01
   3.8400000e+01   1.0132080e+00   9.9590012e-01   9.7692369e-01
   3.8800000e+01   1.0124416e+00   9.9043885e-01   9.7524378e-01
   3.9200000e+01   1.0115480e+00   9.9263795e-01   9.7479300e-01
   3.9600000e+01   1.0112041e+00   9.9371542e-01   9.7852725e-01


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz15_scf10.dat <==
  -4.0000000e+01   9.9822596e-01   1.0052908e+00   9.9502078e-01
  -3.9600000e+01   9.9839087e-01   1.0074468e+00   9.9482738e-01
  -3.9200000e+01   9.9892989e-01   1.0061692e+00   9.9661368e-01
  -3.8800000e+01   9.9882298e-01   1.0037232e+00   9.9647401e-01
  -3.8400000e+01   9.9953154e-01   1.0027026e+00   1.0036504e+00
  -3.8000000e+01   9.9964619e-01   1.0047785e+00   9.9948459e-01
  -3.7600000e+01   9.9924979e-01   1.0027867e+00   9.9763288e-01
  -3.7200000e+01   9.9994976e-01   1.0007919e+00   1.0075351e+00
  -3.6800000e+01   9.9909246e-01   1.0034104e+00   9.9712325e-01
  -3.6400000e+01   9.9902450e-01   1.0036018e+00   9.8704032e-01
  -3.6000000e+01   1.0007595e+00   9.9985659e-01   1.0020074e+00
  -3.5600000e+01   1.0001055e+00   1.0067122e+00   1.0020426e+00
  -3.5200000e+01   9.9943547e-01   9.9761704e-01   9.9994442e-01
  -3.4800000e+01   1.0004229e+00   9.9646590e-01   9.9066298e-01
  -3.4400000e+01   9.9923712e-01   9.9345987e-01   1.0008426e+00
  -3.4000000e+01   1.0017938e+00   1.0011358e+00   9.9051226e-01
  -3.3600000e+01   1.0003181e+00   9.9791431e-01   9.9381646e-01
  -3.3200000e+01   1.0010359e+00   9.9820759e-01   9.9434790e-01
  -3.2800000e+01   9.9947920e-01   1.0023292e+00   1.0033825e+00
  -3.2400000e+01   1.0008367e+00   1.0005497e+00   1.0010829e+00
  -3.2000000e+01   9.9975348e-01   1.0103646e+00   9.9829116e-01
  -3.1600000e+01   1.0008333e+00   9.9864620e-01   9.9465389e-01
  -3.1200000e+01   1.0006114e+00   9.9699451e-01   1.0025737e+00
  -3.0800000e+01   9.9894709e-01   9.9695634e-01   1.0032716e+00
  -3.0400000e+01   1.0006377e+00   9.9800488e-01   1.0033609e+00
  -3.0000000e+01   9.9914328e-01   9.9597332e-01   1.0069107e+00
  -2.9600000e+01   1.0000952e+00   9.9813282e-01   1.0065591e+00
  -2.9200000e+01   9.9907360e-01   9.9343074e-01   1.0068102e+00
  -2.8800000e+01   9.9672628e-01   9.8754258e-01   1.0079293e+00
  -2.8400000e+01   1.0020096e+00   9.9896041e-01   1.0125887e+00
  -2.8000000e+01   9.9991253e-01   9.9553662e-01   9.9683851e-01
  -2.7600000e+01   9.9976356e-01   9.9355882e-01   9.9882782e-01
  -2.7200000e+01   1.0018787e+00   9.9625081e-01   9.9723812e-01
  -2.6800000e+01   9.9939000e-01   9.9689077e-01   9.9469618e-01
  -2.6400000e+01   9.9806663e-01   9.9516149e-01   9.9464887e-01
  -2.6000000e+01   9.9952948e-01   9.9465933e-01   9.9784829e-01
  -2.5600000e+01   9.9804353e-01   9.9172249e-01   9.9821156e-01
  -2.5200000e+01   9.9841840e-01   9.9292613e-01   9.9531562e-01
  -2.4800000e+01   9.9938662e-01   9.9166210e-01   1.0041851e+00
  -2.4400000e+01   9.9902017e-01   9.9546565e-01   1.0005573e+00
  -2.4000000e+01   9.9890180e-01   9.9546959e-01   1.0009598e+00
  -2.3600000e+01   9.9903666e-01   9.9758905e-01   9.9527935e-01
  -2.3200000e+01   9.9893294e-01   9.9759079e-01   1.0071074e+00
  -2.2800000e+01   9.9894186e-01   9.9714593e-01   1.0066934e+00
  -2.2400000e+01   1.0011630e+00   9.9910105e-01   9.9403292e-01
  -2.2000000e+01   9.9871043e-01   1.0017745e+00   9.9955647e-01
  -2.1600000e+01   9.9816011e-01   9.9752253e-01   1.0045433e+00
  -2.1200000e+01   9.9862908e-01   1.0018823e+00   1.0075324e+00
  -2.0800000e+01   9.9956780e-01   9.9653162e-01   1.0035122e+00
  -2.0400000e+01   9.9892496e-01   9.9447925e-01   1.0110672e+00
  -2.0000000e+01   9.9880087e-01   9.9678038e-01   1.0132142e+00
  -1.9600000e+01   9.9931650e-01   9.9718107e-01   1.0135330e+00
  -1.9200000e+01   1.0013129e+00   9.9747263e-01   1.0131677e+00
  -1.8800000e+01   1.0014671e+00   1.0002573e+00   1.0126268e+00
  -1.8400000e+01   1.0017076e+00   9.9654211e-01   1.0122640e+00
  -1.8000000e+01   1.0010458e+00   9.9898680e-01   1.0022416e+00
  -1.7600000e+01   1.0015760e+00   1.0050386e+00   1.0004594e+00
  -1.7200000e+01   9.9853353e-01   1.0046084e+00   9.9547290e-01
  -1.6800000e+01   1.0023995e+00   1.0003876e+00   9.9888563e-01
  -1.6400000e+01   1.0011827e+00   1.0036295e+00   1.0071186e+00
  -1.6000000e+01   9.9866316e-01   1.0030560e+00   1.0084893e+00
  -1.5600000e+01   1.0017526e+00   1.0061084e+00   1.0040370e+00
  -1.5200000e+01   9.9627498e-01   1.0070203e+00   1.0019089e+00
  -1.4800000e+01   9.9789400e-01   1.0089345e+00   9.9888030e-01
  -1.4400000e+01   9.9667761e-01   1.0189045e+00   9.8795238e-01
  -1.4000000e+01   9.9864345e-01   1.0146265e+00   9.9077021e-01
  -1.3600000e+01   9.8745289e-01   1.0183477e+00   9.8088212e-01
  -1.3200000e+01   9.9651740e-01   1.0271606e+00   9.6922418e-01
  -1.2800000e+01   9.9411440e-01   1.0337475e+00   9.6045630e-01
  -1.2400000e+01   1.0068392e+00   1.0362711e+00   9.7153090e-01
  -1.2000000e+01   1.0098107e+00   1.0306190e+00   9.6806010e-01
  -1.1600000e+01   1.0089202e+00   1.0196991e+00   9.8295878e-01
  -1.1200000e+01   1.0101063e+00   1.0106709e+00   9.9195931e-01
  -1.0800000e+01   1.0023133e+00   1.0096905e+00   9.9099557e-01
  -1.0400000e+01   1.0036732e+00   1.0069326e+00   9.9168843e-01
  -1.0000000e+01   1.0015268e+00   1.0062145e+00   9.8770175e-01
  -9.6000000e+00   1.0028678e+00   1.0066277e+00   9.9243537e-01
  -9.2000000e+00   9.9974970e-01   1.0079008e+00   9.9520242e-01
  -8.8000000e+00   9.9794600e-01   1.0064369e+00   1.0026071e+00
  -8.4000000e+00   1.0028157e+00   1.0016534e+00   1.0040891e+00
  -8.0000000e+00   1.0020551e+00   1.0069556e+00   9.9182784e-01
  -7.6000000e+00   1.0077626e+00   1.0080629e+00   9.9112181e-01
  -7.2000000e+00   1.0021797e+00   1.0034344e+00   9.9680529e-01
  -6.8000000e+00   1.0021160e+00   9.9878124e-01   9.9750160e-01
  -6.4000000e+00   1.0075389e+00   1.0042889e+00   9.9747869e-01
  -6.0000000e+00   1.0050379e+00   9.9571370e-01   9.9650474e-01
  -5.6000000e+00   1.0042140e+00   9.9922357e-01   1.0079533e+00
  -5.2000000e+00   1.0060588e+00   1.0007492e+00   9.9993857e-01
  -4.8000000e+00   1.0052156e+00   9.9403120e-01   1.0004426e+00
  -4.4000000e+00   1.0078510e+00   9.9427245e-01   1.0034952e+00
  -4.0000000e+00   1.0045565e+00   9.9852943e-01   1.0028721e+00
  -3.6000000e+00   1.0007125e+00   9.9570331e-01   9.9585893e-01
  -3.2000000e+00   9.8978936e-01   9.9560550e-01   1.0039906e+00
  -2.8000000e+00   1.0108268e+00   9.9451353e-01   1.0153726e+00
  -2.4000000e+00   9.9178350e-01   9.9742053e-01   1.0116453e+00
  -2.0000000e+00   9.8889466e-01   9.9663762e-01   1.0114329e+00
  -1.6000000e+00   9.9338311e-01   9.9870769e-01   1.0061701e+00
  -1.2000000e+00   9.8074690e-01   1.0007289e+00   1.0101116e+00
  -8.0000000e-01   9.7472231e-01   9.9630561e-01   1.0136194e+00
  -4.0000000e-01   9.7289590e-01   9.9951344e-01   1.0097420e+00
   0.0000000e+00   9.6238824e-01   9.9896416e-01   1.0173318e+00
   4.0000000e-01   9.8997552e-01   1.0006634e+00   1.0078142e+00
   8.0000000e-01   1.0193726e+00   9.9846227e-01   1.0025572e+00
   1.2000000e+00   1.0485875e+00   9.9436745e-01   1.0036533e+00
   1.6000000e+00   1.0056944e+00   9.9965062e-01   1.0136758e+00
   2.0000000e+00   1.0068126e+00   9.9868414e-01   1.0062179e+00
   2.4000000e+00   1.0121346e+00   9.9533035e-01   1.0016740e+00
   2.8000000e+00   1.0024221e+00   9.9346359e-01   1.0038661e+00
   3.2000000e+00   1.0030827e+00   9.9795580e-01   1.0006488e+00
   3.6000000e+00   9.8823507e-01   9.9884841e-01   1.0050508e+00
   4.0000000e+00   9.9383874e-01   9.9845142e-01   9.9767247e-01
   4.4000000e+00   1.0171051e+00   1.0029062e+00   1.0110418e+00
   4.8000000e+00   1.0042174e+00   9.9977670e-01   9.9942731e-01
   5.2000000e+00   1.0093554e+00   1.0026165e+00   1.0009816e+00
   5.6000000e+00   1.0157151e+00   1.0016638e+00   9.9956093e-01
   6.0000000e+00   1.0044824e+00   1.0021485e+00   9.9436437e-01
   6.4000000e+00   1.0069083e+00   9.9911614e-01   9.9982014e-01
   6.8000000e+00   1.0017258e+00   1.0003103e+00   1.0062380e+00
   7.2000000e+00   1.0005314e+00   9.9903603e-01   1.0026979e+00
   7.6000000e+00   1.0049489e+00   1.0017303e+00   1.0067578e+00
   8.0000000e+00   1.0041292e+00   1.0037771e+00   1.0000951e+00
   8.4000000e+00   1.0004074e+00   1.0022397e+00   9.9753708e-01
   8.8000000e+00   1.0020433e+00   1.0035082e+00   1.0052567e+00
   9.2000000e+00   9.9846729e-01   1.0042371e+00   9.9718258e-01
   9.6000000e+00   1.0071695e+00   1.0027483e+00   9.9882464e-01
   1.0000000e+01   1.0049868e+00   1.0042579e+00   9.9964849e-01
   1.0400000e+01   9.9946060e-01   1.0032175e+00   9.9224094e-01
   1.0800000e+01   9.9665954e-01   1.0046111e+00   9.9872089e-01
   1.1200000e+01   9.9684857e-01   1.0031324e+00   1.0023547e+00
   1.1600000e+01   9.9952902e-01   9.9781089e-01   9.9184730e-01
   1.2000000e+01   9.9706552e-01   1.0003366e+00   9.9734417e-01
   1.2400000e+01   9.9850252e-01   1.0022074e+00   1.0014927e+00
   1.2800000e+01   1.0030223e+00   1.0035454e+00   1.0023259e+00
   1.3200000e+01   1.0003146e+00   1.0083627e+00   9.9675353e-01
   1.3600000e+01   9.9832645e-01   9.9937169e-01   9.9259688e-01
   1.4000000e+01   1.0014719e+00   1.0043529e+00   9.9803688e-01
   1.4400000e+01   1.0001861e+00   9.9820269e-01   1.0024559e+00
   1.4800000e+01   1.0032715e+00   1.0039577e+00   1.0001745e+00
   1.5200000e+01   9.9764630e-01   1.0060784e+00   1.0024202e+00
   1.5600000e+01   9.9784206e-01   1.0009402e+00   1.0033714e+00
   1.6000000e+01   9.9997221e-01   1.0063485e+00   1.0011048e+00
   1.6400000e+01   1.0012182e+00   1.0026169e+00   1.0019580e+00
   1.6800000e+01   1.0028096e+00   1.0001560e+00   1.0071440e+00
   1.7200000e+01   9.9892378e-01   1.0049927e+00   9.9347479e-01
   1.7600000e+01   1.0015095e+00   9.9676703e-01   1.0048663e+00
   1.8000000e+01   1.0018187e+00   1.0011299e+00   1.0021371e+00
   1.8400000e+01   1.0047922e+00   9.9420675e-01   9.8975121e-01
   1.8800000e+01   1.0037451e+00   9.9621960e-01   1.0073133e+00
   1.9200000e+01   1.0031473e+00   9.9767727e-01   1.0004699e+00
   1.9600000e+01   9.9977678e-01   9.9795517e-01   1.0015921e+00
   2.0000000e+01   1.0015737e+00   9.9930727e-01   1.0112848e+00
   2.0400000e+01   1.0007129e+00   9.9758576e-01   1.0219863e+00
   2.0800000e+01   9.9881584e-01   9.9741592e-01   1.0118001e+00
   2.1200000e+01   9.9963827e-01   1.0003703e+00   1.0126955e+00
   2.1600000e+01   9.9914955e-01   9.9941602e-01   1.0154707e+00
   2.2000000e+01   9.9734594e-01   9.9979313e-01   1.0075089e+00
   2.2400000e+01   9.9902185e-01   9.9752143e-01   1.0031894e+00
   2.2800000e+01   9.9947230e-01   9.9512794e-01   1.0037365e+00
   2.3200000e+01   9.9931948e-01   9.9308271e-01   1.0054884e+00
   2.3600000e+01   9.9730991e-01   9.9217274e-01   1.0075211e+00
   2.4000000e+01   9.9652526e-01   9.9379381e-01   1.0069295e+00
   2.4400000e+01   9.9224445e-01   9.9539317e-01   1.0007660e+00
   2.4800000e+01   9.9759628e-01   9.9482346e-01   1.0066229e+00
   2.5200000e+01   9.9660083e-01   9.9656927e-01   1.0062781e+00
   2.5600000e+01   9.9695394e-01   9.9407254e-01   1.0026981e+00
   2.6000000e+01   9.9754516e-01   9.9051885e-01   1.0009442e+00
   2.6400000e+01   9.9602973e-01   9.9451106e-01   1.0067976e+00
   2.6800000e+01   9.9810684e-01   9.9339638e-01   1.0059627e+00
   2.7200000e+01   9.9699159e-01   9.9734065e-01   9.9854477e-01
   2.7600000e+01   9.9771221e-01   9.9405739e-01   9.9918826e-01
   2.8000000e+01   9.9650394e-01   9.9479644e-01   1.0005582e+00
   2.8400000e+01   9.9987632e-01   9.9160672e-01   1.0041939e+00
   2.8800000e+01   9.9970850e-01   1.0027674e+00   1.0008029e+00
   2.9200000e+01   9.9930770e-01   9.9345132e-01   9.9612628e-01
   2.9600000e+01   9.9939740e-01   9.9862326e-01   1.0016435e+00
   3.0000000e+01   9.9926503e-01   1.0038158e+00   9.9584712e-01
   3.0400000e+01   1.0003137e+00   9.9920289e-01   9.9981539e-01
   3.0800000e+01   1.0019343e+00   9.9672838e-01   1.0008346e+00
   3.1200000e+01   1.0008884e+00   9.9605125e-01   1.0035631e+00
   3.1600000e+01   1.0026188e+00   9.9604800e-01   1.0070884e+00
   3.2000000e+01   1.0018475e+00   9.9917396e-01   1.0018921e+00
   3.2400000e+01   1.0011211e+00   1.0019378e+00   1.0066969e+00
   3.2800000e+01   9.9999899e-01   9.9015525e-01   1.0059566e+00
   3.3200000e+01   1.0007808e+00   9.9361286e-01   1.0150731e+00
   3.3600000e+01   9.9984936e-01   1.0057687e+00   1.0090329e+00
   3.4000000e+01   9.9832875e-01   9.9947226e-01   1.0007812e+00
   3.4400000e+01   9.9994324e-01   9.9605360e-01   1.0100144e+00
   3.4800000e+01   9.9879795e-01   9.9493079e-01   1.0079738e+00
   3.5200000e+01   9.9752220e-01   9.9696173e-01   1.0074493e+00
   3.5600000e+01   9.9760214e-01   9.9938810e-01   1.0100376e+00
   3.6000000e+01   9.9769339e-01   9.9894570e-01   1.0198467e+00
   3.6400000e+01   9.9724483e-01   9.9625836e-01   1.0059193e+00
   3.6800000e+01   9.9838495e-01   9.8106461e-01   1.0055930e+00
   3.7200000e+01   9.9781756e-01   1.0029664e+00   1.0070417e+00
   3.7600000e+01   9.9584210e-01   1.0021404e+00   1.0029041e+00
   3.8000000e+01   9.9872242e-01   9.9475104e-01   1.0006788e+00
   3.8400000e+01   9.9768801e-01   9.9166587e-01   1.0009479e+00
   3.8800000e+01   9.9872733e-01   9.9247278e-01   1.0002855e+00
   3.9200000e+01   1.0017460e+00   9.8861143e-01   9.9912542e-01
   3.9600000e+01   9.9786991e-01   9.8949571e-01   1.0085025e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz15_scf15.dat <==
  -4.0000000e+01   9.9920400e-01   9.9526964e-01   1.0092333e+00
  -3.9600000e+01   9.9911414e-01   9.9781121e-01   1.0080023e+00
  -3.9200000e+01   9.9939267e-01   9.9695908e-01   1.0086998e+00
  -3.8800000e+01   9.9902422e-01   9.9495792e-01   1.0073737e+00
  -3.8400000e+01   9.9947141e-01   9.9437619e-01   1.0133594e+00
  -3.8000000e+01   9.9932813e-01   9.9687492e-01   1.0078125e+00
  -3.7600000e+01   9.9868147e-01   9.9534734e-01   1.0045346e+00
  -3.7200000e+01   9.9913976e-01   9.9382364e-01   1.0130138e+00
  -3.6800000e+01   9.9805428e-01   9.9688805e-01   1.0010051e+00
  -3.6400000e+01   9.9777280e-01   9.9754891e-01   9.8930730e-01
  -3.6000000e+01   9.9930780e-01   9.9429837e-01   1.0026649e+00
  -3.5600000e+01   9.9847571e-01   1.0015914e+00   1.0010274e+00
  -3.5200000e+01   9.9764781e-01   9.9301085e-01   9.9724719e-01
  -3.4800000e+01   9.9849470e-01   9.9232592e-01   9.8632417e-01
  -3.4400000e+01   9.9719296e-01   9.8977936e-01   9.9479715e-01
  -3.4000000e+01   9.9964733e-01   9.9786143e-01   9.8292487e-01
  -3.3600000e+01   9.9809715e-01   9.9506097e-01   9.8465506e-01
  -3.3200000e+01   9.9875418e-01   9.9573604e-01   9.8371272e-01
  -3.2800000e+01   9.9715999e-01   1.0002004e+00   9.9127646e-01
  -3.2400000e+01   9.9848610e-01   9.9873616e-01   9.8775160e-01
  -3.2000000e+01   9.9738961e-01   1.0088044e+00   9.8388919e-01
  -3.1600000e+01   9.9846047e-01   9.9732635e-01   9.7935756e-01
  -3.1200000e+01   9.9823806e-01   9.9584734e-01   9.8637016e-01
  -3.0800000e+01   9.9658080e-01   9.9592804e-01   9.8645096e-01
  -3.0400000e+01   9.9827170e-01   9.9704316e-01   9.8612076e-01
  -3.0000000e+01   9.9678345e-01   9.9502992e-01   9.8938029e-01
  -2.9600000e+01   9.9773419e-01   9.9715596e-01   9.8899244e-01
  -2.9200000e+01   9.9671097e-01   9.9238490e-01   9.8937890e-01
  -2.8800000e+01   9.9436432e-01   9.8639396e-01   9.9078952e-01
  -2.8400000e+01   9.9962535e-01   9.9765920e-01   9.9583838e-01
  -2.8000000e+01   9.9752457e-01   9.9408481e-01   9.8094813e-01
  -2.7600000e+01   9.9737120e-01   9.9194858e-01   9.8362191e-01
  -2.7200000e+01   9.9948037e-01   9.9447886e-01   9.8286062e-01
  -2.6800000e+01   9.9700996e-01   9.9498012e-01   9.8122506e-01
  -2.6400000e+01   9.9571788e-01   9.9314877e-01   9.8209030e-01
  -2.6000000e+01   9.9722663e-01   9.9258747e-01   9.8617848e-01
  -2.5600000e+01   9.9582154e-01   9.8965197e-01   9.8745674e-01
  -2.5200000e+01   9.9630806e-01   9.9091673e-01   9.8548009e-01
  -2.4800000e+01   9.9742306e-01   9.8979366e-01   9.9510484e-01
  -2.4400000e+01   9.9724897e-01   9.9380951e-01   9.9228395e-01
  -2.4000000e+01   9.9736540e-01   9.9411722e-01   9.9338166e-01
  -2.3600000e+01   9.9778233e-01   9.9662157e-01   9.8835642e-01
  -2.3200000e+01   9.9800330e-01   9.9708794e-01   1.0006350e+00
  -2.2800000e+01   9.9837841e-01   9.9717647e-01   1.0006733e+00
  -2.2400000e+01   1.0010019e+00   9.9972157e-01   9.8846141e-01
  -2.2000000e+01   9.9898052e-01   1.0030268e+00   9.9426653e-01
  -2.1600000e+01   9.9887957e-01   9.9941569e-01   9.9949257e-01
  -2.1200000e+01   9.9980877e-01   1.0044287e+00   1.0027075e+00
  -2.0800000e+01   1.0012062e+00   9.9967626e-01   9.9893770e-01
  -2.0400000e+01   1.0010058e+00   9.9817282e-01   1.0067056e+00
  -2.0000000e+01   1.0012981e+00   1.0009580e+00   1.0091228e+00
  -1.9600000e+01   1.0021946e+00   1.0017321e+00   1.0097760e+00
  -1.9200000e+01   1.0045294e+00   1.0022674e+00   1.0098160e+00
  -1.8800000e+01   1.0049624e+00   1.0051672e+00   1.0097695e+00
  -1.8400000e+01   1.0054187e+00   1.0013752e+00   1.0099922e+00
  -1.8000000e+01   1.0049068e+00   1.0036122e+00   1.0006777e+00
  -1.7600000e+01   1.0055231e+00   1.0093034e+00   9.9968203e-01
  -1.7200000e+01   1.0024910e+00   1.0083285e+00   9.9558347e-01
  -1.6800000e+01   1.0063326e+00   1.0034060e+00   9.9997156e-01
  -1.6400000e+01   1.0050149e+00   1.0058489e+00   1.0092833e+00
  -1.6000000e+01   1.0023418e+00   1.0043705e+00   1.0117909e+00
  -1.5600000e+01   1.0052543e+00   1.0064594e+00   1.0084993e+00
  -1.5200000e+01   9.9953469e-01   1.0063778e+00   1.0075581e+00
  -1.4800000e+01   1.0009029e+00   1.0073064e+00   1.0057003e+00
  -1.4400000e+01   9.9939954e-01   1.0163186e+00   9.9584488e-01
  -1.4000000e+01   1.0010618e+00   1.0112023e+00   9.9977637e-01
  -1.3600000e+01   9.8951285e-01   1.0141817e+00   9.9079716e-01
  -1.3200000e+01   9.9823558e-01   1.0223751e+00   9.7989738e-01
  -1.2800000e+01   9.9544171e-01   1.0285205e+00   9.7177201e-01
  -1.2400000e+01   1.0077620e+00   1.0308092e+00   9.8357173e-01
  -1.2000000e+01   1.0102825e+00   1.0251623e+00   9.8048219e-01
  -1.1600000e+01   1.0089076e+00   1.0144666e+00   9.9581951e-01
  -1.1200000e+01   1.0095840e+00   1.0058289e+00   1.0050011e+00
  -1.0800000e+01   1.0012671e+00   1.0053572e+00   1.0038975e+00
  -1.0400000e+01   1.0020865e+00   1.0032500e+00   1.0042885e+00
  -1.0000000e+01   9.9940863e-01   1.0032803e+00   9.9976991e-01
  -9.6000000e+00   1.0002328e+00   1.0045145e+00   1.0039232e+00
  -9.2000000e+00   9.9665359e-01   1.0066523e+00   1.0059496e+00
  -8.8000000e+00   9.9445182e-01   1.0060667e+00   1.0125438e+00
  -8.4000000e+00   9.9898688e-01   1.0021398e+00   1.0130659e+00
  -8.0000000e+00   9.9802540e-01   1.0082611e+00   9.9967770e-01
  -7.6000000e+00   1.0036372e+00   1.0101192e+00   9.9791599e-01
  -7.2000000e+00   9.9815676e-01   1.0061483e+00   1.0025797e+00
  -6.8000000e+00   9.9833376e-01   1.0020551e+00   1.0022328e+00
  -6.4000000e+00   1.0041484e+00   1.0080637e+00   1.0011974e+00
  -6.0000000e+00   1.0022340e+00   9.9984286e-01   9.9925132e-01
  -5.6000000e+00   1.0021506e+00   1.0036701e+00   1.0098075e+00
  -5.2000000e+00   1.0048775e+00   1.0054313e+00   1.0009239e+00
  -4.8000000e+00   1.0050440e+00   9.9884674e-01   1.0006355e+00
  -4.4000000e+00   1.0087889e+00   9.9920934e-01   1.0029590e+00
  -4.0000000e+00   1.0066638e+00   1.0035741e+00   1.0016658e+00
  -3.6000000e+00   1.0040124e+00   1.0008052e+00   9.9405824e-01
  -3.2000000e+00   9.9423768e-01   1.0007740e+00   1.0016246e+00
  -2.8000000e+00   1.0165394e+00   9.9974889e-01   1.0124785e+00
  -2.4000000e+00   9.9846397e-01   1.0027571e+00   1.0083162e+00
  -2.0000000e+00   9.9652581e-01   1.0020734e+00   1.0077131e+00
  -1.6000000e+00   1.0018957e+00   1.0042757e+00   1.0021315e+00
  -1.2000000e+00   9.8984524e-01   1.0064446e+00   1.0057717e+00
  -8.0000000e-01   9.8431211e-01   1.0021419e+00   1.0090323e+00
  -4.0000000e-01   9.8290528e-01   1.0055167e+00   1.0049953e+00
   0.0000000e+00   9.7274226e-01   1.0051081e+00   1.0124300e+00
   4.0000000e-01   1.0019242e+00   1.0069476e+00   1.0028960e+00
   8.0000000e-01   1.0135829e+00   1.0048394e+00   9.9766396e-01
   1.2000000e+00   1.0553375e+00   1.0007972e+00   9.9881439e-01
   1.6000000e+00   1.0123973e+00   1.0061610e+00   1.0089159e+00
   2.0000000e+00   1.0130433e+00   1.0052000e+00   1.0016901e+00
   2.4000000e+00   1.0176649e+00   1.0018016e+00   9.9743676e-01
   2.8000000e+00   1.0070591e+00   9.9986837e-01   9.9997172e-01
   3.2000000e+00   1.0068425e+00   1.0043088e+00   9.9720667e-01
   3.6000000e+00   9.9108419e-01   1.0051021e+00   1.0021269e+00
   4.0000000e+00   9.9590251e-01   1.0045827e+00   9.9540027e-01
   4.4000000e+00   1.0184898e+00   1.0089322e+00   1.0094814e+00
   4.8000000e+00   1.0049877e+00   1.0056440e+00   9.9872654e-01
   5.2000000e+00   1.0096672e+00   1.0083554e+00   1.0012297e+00
   5.6000000e+00   1.0157090e+00   1.0072475e+00   1.0008584e+00
   6.0000000e+00   1.0043020e+00   1.0075770e+00   9.9679265e-01
   6.4000000e+00   1.0066840e+00   1.0043626e+00   1.0034891e+00
   6.8000000e+00   1.0015679e+00   1.0053787e+00   1.0112274e+00
   7.2000000e+00   1.0005211e+00   1.0038941e+00   1.0090029e+00
   7.6000000e+00   1.0051395e+00   1.0063720e+00   1.0144427e+00
   8.0000000e+00   1.0045399e+00   1.0081686e+00   1.0090596e+00
   8.4000000e+00   1.0010236e+00   1.0063353e+00   1.0077595e+00
   8.8000000e+00   1.0028276e+00   1.0072900e+00   1.0167680e+00
   9.2000000e+00   9.9935386e-01   1.0076800e+00   1.0096929e+00
   9.6000000e+00   1.0080933e+00   1.0058316e+00   1.0123117e+00
   1.0000000e+01   1.0058562e+00   1.0069918e+00   1.0139417e+00
   1.0400000e+01   1.0001957e+00   1.0056107e+00   1.0070387e+00
   1.0800000e+01   9.9719754e-01   1.0067001e+00   1.0140346e+00
   1.1200000e+01   9.9714613e-01   1.0049616e+00   1.0179460e+00
   1.1600000e+01   9.9956367e-01   9.9943760e-01   1.0072961e+00
   1.2000000e+01   9.9684495e-01   1.0018495e+00   1.0127075e+00
   1.2400000e+01   9.9806081e-01   1.0036877e+00   1.0165681e+00
   1.2800000e+01   1.0024207e+00   1.0050774e+00   1.0169013e+00
   1.3200000e+01   9.9964017e-01   1.0100330e+00   1.0105977e+00
   1.3600000e+01   9.9768136e-01   1.0012273e+00   1.0056221e+00
   1.4000000e+01   1.0009586e+00   1.0064714e+00   1.0102751e+00
   1.4400000e+01   9.9991814e-01   1.0005937e+00   1.0138222e+00
   1.4800000e+01   1.0033471e+00   1.0066584e+00   1.0105495e+00
   1.5200000e+01   9.9814503e-01   1.0090635e+00   1.0118287e+00
   1.5600000e+01   9.9882187e-01   1.0041419e+00   1.0117930e+00
   1.6000000e+01   1.0014660e+00   1.0097336e+00   1.0085242e+00
   1.6400000e+01   1.0032220e+00   1.0060646e+00   1.0084169e+00
   1.6800000e+01   1.0052920e+00   1.0035695e+00   1.0126924e+00
   1.7200000e+01   1.0018037e+00   1.0082832e+00   9.9804136e-01
   1.7600000e+01   1.0047147e+00   9.9977993e-01   1.0085948e+00
   1.8000000e+01   1.0052291e+00   1.0037944e+00   1.0049854e+00
   1.8400000e+01   1.0082913e+00   9.9640012e-01   9.9172135e-01
   1.8800000e+01   1.0071864e+00   9.9788493e-01   1.0084662e+00
   1.9200000e+01   1.0063994e+00   9.9875387e-01   1.0007620e+00
   1.9600000e+01   1.0027104e+00   9.9841060e-01   1.0010197e+00
   2.0000000e+01   1.0040974e+00   9.9913426e-01   1.0098122e+00
   2.0400000e+01   1.0027340e+00   9.9680341e-01   1.0195625e+00
   2.0800000e+01   1.0002744e+00   9.9606787e-01   1.0084413e+00
   2.1200000e+01   1.0005054e+00   9.9851177e-01   1.0083331e+00
   2.1600000e+01   9.9941918e-01   9.9712988e-01   1.0100534e+00
   2.2000000e+01   9.9704084e-01   9.9716357e-01   1.0010630e+00
   2.2400000e+01   9.9818734e-01   9.9464464e-01   9.9567068e-01
   2.2800000e+01   9.9817368e-01   9.9209234e-01   9.9508683e-01
   2.3200000e+01   9.9763806e-01   9.8996707e-01   9.9567964e-01
   2.3600000e+01   9.9534150e-01   9.8904126e-01   9.9654359e-01
   2.4000000e+01   9.9436226e-01   9.9068924e-01   9.9482099e-01
   2.4400000e+01   9.8998960e-01   9.9234926e-01   9.8762992e-01
   2.4800000e+01   9.9531597e-01   9.9185941e-01   9.9234576e-01
   2.5200000e+01   9.9438609e-01   9.9367338e-01   9.9100549e-01
   2.5600000e+01   9.9486557e-01   9.9123338e-01   9.8656302e-01
   2.6000000e+01   9.9563085e-01   9.8770163e-01   9.8401963e-01
   2.6400000e+01   9.9432162e-01   9.9164151e-01   9.8906159e-01
   2.6800000e+01   9.9661324e-01   9.9043262e-01   9.8766032e-01
   2.7200000e+01   9.9571117e-01   9.9420333e-01   9.7993436e-01
   2.7600000e+01   9.9662226e-01   9.9070619e-01   9.8026478e-01
   2.8000000e+01   9.9557568e-01   9.9116278e-01   9.8145903e-01
   2.8400000e+01   9.9906212e-01   9.8765769e-01   9.8502539e-01
   2.8800000e+01   9.9896231e-01   9.9840579e-01   9.8184432e-01
   2.9200000e+01   9.9857837e-01   9.8874650e-01   9.7754310e-01
   2.9600000e+01   9.9863314e-01   9.9350659e-01   9.8337732e-01
   3.0000000e+01   9.9841736e-01   9.9829885e-01   9.7822389e-01
   3.0400000e+01   9.9934053e-01   9.9337526e-01   9.8276395e-01
   3.0800000e+01   1.0008035e+00   9.9063580e-01   9.8449505e-01
   3.1200000e+01   9.9957798e-01   9.8975537e-01   9.8797464e-01
   3.1600000e+01   1.0011174e+00   9.8963676e-01   9.9229309e-01
   3.2000000e+01   1.0001593e+00   9.9273067e-01   9.8803869e-01
   3.2400000e+01   9.9926167e-01   9.9558345e-01   9.9365026e-01
   3.2800000e+01   9.9799618e-01   9.8410696e-01   9.9377474e-01
   3.3200000e+01   9.9866688e-01   9.8790779e-01   1.0036035e+00
   3.3600000e+01   9.9767433e-01   1.0005012e+00   9.9839254e-01
   3.4000000e+01   9.9614716e-01   9.9488147e-01   9.9090964e-01
   3.4400000e+01   9.9780755e-01   9.9225749e-01   1.0006518e+00
   3.4800000e+01   9.9677465e-01   9.9204895e-01   9.9912890e-01
   3.5200000e+01   9.9567455e-01   9.9511508e-01   9.9900067e-01
   3.5600000e+01   9.9598771e-01   9.9870020e-01   1.0018429e+00
   3.6000000e+01   9.9637086e-01   9.9953415e-01   1.0117324e+00
   3.6400000e+01   9.9626662e-01   9.9821848e-01   9.9795286e-01
   3.6800000e+01   9.9779674e-01   9.8443864e-01   9.9755092e-01
   3.7200000e+01   9.9765746e-01   1.0079711e+00   9.9879392e-01
   3.7600000e+01   9.9613910e-01   1.0087669e+00   9.9438916e-01
   3.8000000e+01   9.9949875e-01   1.0030039e+00   9.9178485e-01
   3.8400000e+01   9.9895214e-01   1.0016102e+00   9.9156317e-01
   3.8800000e+01   1.0004823e+00   1.0041819e+00   9.9033780e-01
   3.9200000e+01   1.0039881e+00   1.0020541e+00   9.8854928e-01
   3.9600000e+01   1.0005675e+00   1.0047539e+00   9.9712372e-01


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz15_scf20.dat <==
  -4.0000000e+01   1.0011812e+00   1.0017896e+00   1.0016618e+00
  -3.9600000e+01   1.0009955e+00   1.0042103e+00   1.0003468e+00
  -3.9200000e+01   1.0011425e+00   1.0031241e+00   1.0010192e+00
  -3.8800000e+01   1.0006113e+00   1.0007964e+00   9.9976265e-01
  -3.8400000e+01   1.0008702e+00   9.9981390e-01   1.0058362e+00
  -3.8000000e+01   1.0005171e+00   1.0018512e+00   1.0005359e+00
  -3.7600000e+01   9.9964600e-01   9.9977628e-01   9.9755100e-01
  -3.7200000e+01   9.9987678e-01   9.9765438e-01   1.0063022e+00
  -3.6800000e+01   9.9856473e-01   1.0000983e+00   9.9474659e-01
  -3.6400000e+01   9.9806786e-01   1.0001056e+00   9.8352698e-01
  -3.6000000e+01   9.9940594e-01   9.9618862e-01   9.9724078e-01
  -3.5600000e+01   9.9840280e-01   1.0028480e+00   9.9606301e-01
  -3.5200000e+01   9.9743634e-01   9.9364949e-01   9.9275641e-01
  -3.4800000e+01   9.9817875e-01   9.9240851e-01   9.8232873e-01
  -3.4400000e+01   9.9681114e-01   9.8937928e-01   9.9120507e-01
  -3.4000000e+01   9.9923624e-01   9.9706001e-01   9.7979396e-01
  -3.3600000e+01   9.9769390e-01   9.9396555e-01   9.8191516e-01
  -3.3200000e+01   9.9839268e-01   9.9446082e-01   9.8135964e-01
  -3.2800000e+01   9.9686618e-01   9.9886033e-01   9.8926441e-01
  -3.2400000e+01   9.9828456e-01   9.9747146e-01   9.8609829e-01
  -3.2000000e+01   9.9729556e-01   1.0077313e+00   9.8257615e-01
  -3.1600000e+01   9.9848414e-01   9.9659341e-01   9.7837264e-01
  -3.1200000e+01   9.9838850e-01   9.9556651e-01   9.8570670e-01
  -3.0800000e+01   9.9685792e-01   9.9620368e-01   9.8610890e-01
  -3.0400000e+01   9.9867994e-01   9.9797034e-01   9.8610353e-01
  -3.0000000e+01   9.9732487e-01   9.9667900e-01   9.8968949e-01
  -2.9600000e+01   9.9841883e-01   9.9958816e-01   9.8962968e-01
  -2.9200000e+01   9.9755306e-01   9.9560973e-01   9.9034654e-01
  -2.8800000e+01   9.9538220e-01   9.9040197e-01   9.9208678e-01
  -2.8400000e+01   1.0008592e+00   1.0025021e+00   9.9746576e-01
  -2.8000000e+01   9.9900089e-01   9.9964622e-01   9.8286038e-01
  -2.7600000e+01   9.9913435e-01   9.9815888e-01   9.8584183e-01
  -2.7200000e+01   1.0015781e+00   1.0012677e+00   9.8536861e-01
  -2.6800000e+01   9.9946803e-01   1.0022147e+00   9.8400903e-01
  -2.6400000e+01   9.9856413e-01   1.0006703e+00   9.8514651e-01
  -2.6000000e+01   1.0004780e+00   1.0002502e+00   9.8951346e-01
  -2.5600000e+01   9.9945312e-01   9.9727026e-01   9.9106072e-01
  -2.5200000e+01   1.0002787e+00   9.9834615e-01   9.8933862e-01
  -2.4800000e+01   1.0016569e+00   9.9683914e-01   9.9927262e-01
  -2.4400000e+01   1.0016285e+00   1.0003316e+00   9.9671672e-01
  -2.4000000e+01   1.0017437e+00   9.9991920e-01   9.9809659e-01
  -2.3600000e+01   1.0019872e+00   1.0015582e+00   9.9332440e-01
  -2.3200000e+01   1.0018440e+00   1.0010129e+00   1.0059403e+00
  -2.2800000e+01   1.0016582e+00   9.9997687e-01   1.0062327e+00
  -2.2400000e+01   1.0035396e+00   1.0013230e+00   9.9417464e-01
  -2.2000000e+01   1.0006037e+00   1.0033820e+00   1.0001883e+00
  -2.1600000e+01   9.9947357e-01   9.9852310e-01   1.0055662e+00
  -2.1200000e+01   9.9930493e-01   1.0023218e+00   1.0088414e+00
  -2.0800000e+01   9.9959737e-01   9.9646482e-01   1.0050067e+00
  -2.0400000e+01   9.9835674e-01   9.9398666e-01   1.0126833e+00
  -2.0000000e+01   9.9773345e-01   9.9594944e-01   1.0148825e+00
  -1.9600000e+01   9.9789463e-01   9.9611280e-01   1.0152091e+00
  -1.9200000e+01   9.9970814e-01   9.9626461e-01   1.0148307e+00
  -1.8800000e+01   9.9987291e-01   9.9900033e-01   1.0142840e+00
  -1.8400000e+01   1.0003070e+00   9.9531868e-01   1.0139452e+00
  -1.8000000e+01   9.9999661e-01   9.9783878e-01   1.0039790e+00
  -1.7600000e+01   1.0009872e+00   1.0039730e+00   1.0023229e+00
  -1.7200000e+01   9.9846114e-01   1.0036074e+00   9.9752968e-01
  -1.6800000e+01   1.0028359e+00   9.9938322e-01   1.0012227e+00
  -1.6400000e+01   1.0020572e+00   1.0025042e+00   1.0098203e+00
  -1.6000000e+01   9.9985464e-01   1.0016663e+00   1.0115952e+00
  -1.5600000e+01   1.0031138e+00   1.0042794e+00   1.0075739e+00
  -1.5200000e+01   9.9763144e-01   1.0045770e+00   1.0059116e+00
  -1.4800000e+01   9.9910718e-01   1.0057058e+00   1.0033566e+00
  -1.4400000e+01   9.9762855e-01   1.0147143e+00   9.9285395e-01
  -1.4000000e+01   9.9927458e-01   1.0094350e+00   9.9613914e-01
  -1.3600000e+01   9.8775923e-01   1.0120821e+00   9.8660884e-01
  -1.3200000e+01   9.9656880e-01   1.0198181e+00   9.7524263e-01
  -1.2800000e+01   9.9402063e-01   1.0254426e+00   9.6670599e-01
  -1.2400000e+01   1.0067400e+00   1.0272123e+00   9.7805442e-01
  -1.2000000e+01   1.0098551e+00   1.0211262e+00   9.7465641e-01
  -1.1600000e+01   1.0092269e+00   1.0101076e+00   9.8961925e-01
  -1.1200000e+01   1.0107412e+00   1.0012625e+00   9.9848892e-01
  -1.0800000e+01   1.0032536e+00   1.0006761e+00   9.9714750e-01
  -1.0400000e+01   1.0048231e+00   9.9858611e-01   9.9728185e-01
  -1.0000000e+01   1.0026927e+00   9.9872370e-01   9.9251262e-01
  -9.6000000e+00   1.0037895e+00   1.0001284e+00   9.9631548e-01
  -9.2000000e+00   1.0001169e+00   1.0024610e+00   9.9796659e-01
  -8.8000000e+00   9.9744045e-01   1.0020689e+00   1.0041177e+00
  -8.4000000e+00   1.0011387e+00   9.9829893e-01   1.0042399e+00
  -8.0000000e+00   9.9898776e-01   1.0044595e+00   9.9060382e-01
  -7.6000000e+00   1.0031548e+00   1.0062805e+00   9.8855935e-01
  -7.2000000e+00   9.9608762e-01   1.0021932e+00   9.9297241e-01
  -6.8000000e+00   9.9465609e-01   9.9789606e-01   9.9254989e-01
  -6.4000000e+00   9.9894340e-01   1.0035868e+00   9.9158711e-01
  -6.0000000e+00   9.9577212e-01   9.9506776e-01   9.8987021e-01
  -5.6000000e+00   9.9475861e-01   9.9852384e-01   1.0006701e+00
  -5.2000000e+00   9.9694612e-01   9.9994189e-01   9.9230971e-01
  -4.8000000e+00   9.9704496e-01   9.9310783e-01   9.9252703e-01
  -4.4000000e+00   1.0011587e+00   9.9325493e-01   9.9534912e-01
  -4.0000000e+00   9.9988407e-01   9.9746831e-01   9.9453846e-01
  -3.6000000e+00   9.9847085e-01   9.9469197e-01   9.8736670e-01
  -3.2000000e+00   9.9027485e-01   9.9474028e-01   9.9514534e-01
  -2.8000000e+00   1.0142855e+00   9.9389598e-01   1.0060439e+00
  -2.4000000e+00   9.9816529e-01   9.9714613e-01   1.0018723e+00
  -2.0000000e+00   9.9820515e-01   9.9678960e-01   1.0011020e+00
  -1.6000000e+00   1.0055627e+00   9.9934626e-01   9.9528581e-01
  -1.2000000e+00   9.9535502e-01   1.0018822e+00   9.9857043e-01
  -8.0000000e-01   9.9157067e-01   9.9795704e-01   1.0014732e+00
  -4.0000000e-01   9.9187135e-01   1.0016293e+00   9.9718602e-01
   0.0000000e+00   9.8351548e-01   1.0014518e+00   1.0043818e+00
   4.0000000e-01   1.0169622e+00   1.0034079e+00   9.9488801e-01
   8.0000000e-01   9.8891829e-01   1.0013008e+00   9.8982652e-01
   1.2000000e+00   1.0600414e+00   9.9712113e-01   9.9126821e-01
   1.6000000e+00   1.0184252e+00   1.0021595e+00   1.0017537e+00
   2.0000000e+00   1.0188496e+00   1.0007455e+00   9.9515987e-01
   2.4000000e+00   1.0225239e+00   9.9677133e-01   9.9158940e-01
   2.8000000e+00   1.0104284e+00   9.9414745e-01   9.9478484e-01
   3.2000000e+00   1.0084476e+00   9.9778526e-01   9.9266841e-01
   3.6000000e+00   9.9073433e-01   9.9777203e-01   9.9810817e-01
   4.0000000e+00   9.9354262e-01   9.9648286e-01   9.9180281e-01
   4.4000000e+00   1.0140830e+00   1.0001080e+00   1.0060536e+00
   4.8000000e+00   9.9885641e-01   9.9630427e-01   9.9535374e-01
   5.2000000e+00   1.0020175e+00   9.9863760e-01   9.9766453e-01
   5.6000000e+00   1.0069106e+00   9.9741665e-01   9.9691906e-01
   6.0000000e+00   9.9496906e-01   9.9787588e-01   9.9233341e-01
   6.4000000e+00   9.9717666e-01   9.9507340e-01   9.9832272e-01
   6.8000000e+00   9.9242960e-01   9.9669798e-01   1.0052456e+00
   7.2000000e+00   9.9213532e-01   9.9603881e-01   1.0022083e+00
   7.6000000e+00   9.9780595e-01   9.9945066e-01   1.0067722e+00
   8.0000000e+00   9.9853947e-01   1.0022594e+00   1.0006254e+00
   8.4000000e+00   9.9649449e-01   1.0014593e+00   9.9861137e-01
   8.8000000e+00   9.9974960e-01   1.0033559e+00   1.0069169e+00
   9.2000000e+00   9.9764297e-01   1.0045518e+00   9.9943893e-01
   9.6000000e+00   1.0075493e+00   1.0033266e+00   1.0017289e+00
   1.0000000e+01   1.0062460e+00   1.0048804e+00   1.0032305e+00
   1.0400000e+01   1.0012348e+00   1.0036714e+00   9.9648998e-01
   1.0800000e+01   9.9860604e-01   1.0047167e+00   1.0037036e+00
   1.1200000e+01   9.9867383e-01   1.0027667e+00   1.0080562e+00
   1.1600000e+01   1.0010047e+00   9.9692478e-01   9.9814964e-01
   1.2000000e+01   9.9803327e-01   9.9894919e-01   1.0042767e+00
   1.2400000e+01   9.9890705e-01   1.0004242e+00   1.0089561e+00
   1.2800000e+01   1.0028856e+00   1.0015453e+00   1.0101635e+00
   1.3200000e+01   9.9972791e-01   1.0063729e+00   1.0047459e+00
   1.3600000e+01   9.9743803e-01   9.9768882e-01   1.0005612e+00
   1.4000000e+01   1.0004515e+00   1.0032334e+00   1.0058403e+00
   1.4400000e+01   9.9922101e-01   9.9792125e-01   1.0098778e+00
   1.4800000e+01   1.0025275e+00   1.0047366e+00   1.0069715e+00
   1.5200000e+01   9.9726462e-01   1.0080822e+00   1.0084490e+00
   1.5600000e+01   9.9791126e-01   1.0042302e+00   1.0084945e+00
   1.6000000e+01   1.0005347e+00   1.0109536e+00   1.0052277e+00
   1.6400000e+01   1.0022642e+00   1.0084005e+00   1.0050706e+00
   1.6800000e+01   1.0042849e+00   1.0069441e+00   1.0092875e+00
   1.7200000e+01   1.0007216e+00   1.0125935e+00   9.9469230e-01
   1.7600000e+01   1.0035193e+00   1.0047909e+00   1.0053039e+00
   1.8000000e+01   1.0039014e+00   1.0093680e+00   1.0019161e+00
   1.8400000e+01   1.0068206e+00   1.0022613e+00   9.8901905e-01
   1.8800000e+01   1.0055942e+00   1.0038871e+00   1.0061736e+00
   1.9200000e+01   1.0047260e+00   1.0047222e+00   9.9903697e-01
   1.9600000e+01   1.0010283e+00   1.0042079e+00   9.9991556e-01
   2.0000000e+01   1.0024910e+00   1.0046843e+00   1.0093572e+00
   2.0400000e+01   1.0013174e+00   1.0020581e+00   1.0197564e+00
   2.0800000e+01   9.9917269e-01   1.0010585e+00   1.0092312e+00
   2.1200000e+01   9.9984365e-01   1.0033204e+00   1.0096394e+00
   2.1600000e+01   9.9931828e-01   1.0018371e+00   1.0117703e+00
   2.2000000e+01   9.9760344e-01   1.0018977e+00   1.0030531e+00
   2.2400000e+01   9.9949382e-01   9.9952353e-01   9.9782366e-01
   2.2800000e+01   1.0002664e+00   9.9723780e-01   9.9731488e-01
   2.3200000e+01   1.0005190e+00   9.9548514e-01   9.9791646e-01
   2.3600000e+01   9.9896468e-01   9.9501550e-01   9.9875670e-01
   2.4000000e+01   9.9864649e-01   9.9718356e-01   9.9701781e-01
   2.4400000e+01   9.9479477e-01   9.9937613e-01   9.8985156e-01
   2.4800000e+01   1.0005306e+00   9.9938188e-01   9.9471248e-01
   2.5200000e+01   9.9979890e-01   1.0016602e+00   9.9363546e-01
   2.5600000e+01   1.0002871e+00   9.9957686e-01   9.8959968e-01
   2.6000000e+01   1.0008602e+00   9.9630226e-01   9.8762931e-01
   2.6400000e+01   9.9915993e-01   1.0004752e+00   9.9344264e-01
   2.6800000e+01   1.0009056e+00   9.9936216e-01   9.9293232e-01
   2.7200000e+01   9.9930258e-01   1.0031958e+00   9.8617744e-01
   2.7600000e+01   9.9941814e-01   9.9963704e-01   9.8761044e-01
   2.8000000e+01   9.9751010e-01   1.0000221e+00   9.8994885e-01
   2.8400000e+01   1.0001284e+00   9.9638723e-01   9.9467142e-01
   2.8800000e+01   9.9918588e-01   1.0071311e+00   9.9251854e-01
   2.9200000e+01   9.9803327e-01   9.9730057e-01   9.8910699e-01
   2.9600000e+01   9.9742984e-01   1.0020401e+00   9.9579519e-01
   3.0000000e+01   9.9669313e-01   1.0068430e+00   9.9116217e-01
   3.0400000e+01   9.9725332e-01   1.0018795e+00   9.9613190e-01
   3.0800000e+01   9.9851644e-01   9.9914053e-01   9.9801850e-01
   3.1200000e+01   9.9726773e-01   9.9829216e-01   1.0014466e+00
   3.1600000e+01   9.9893437e-01   9.9820728e-01   1.0054936e+00
   3.2000000e+01   9.9825059e-01   1.0013420e+00   1.0006548e+00
   3.2400000e+01   9.9774226e-01   1.0041890e+00   1.0056334e+00
   3.2800000e+01   9.9695075e-01   9.9251890e-01   1.0049185e+00
   3.3200000e+01   9.9814753e-01   9.9617596e-01   1.0139187e+00
   3.3600000e+01   9.9770121e-01   1.0085950e+00   1.0076739e+00
   3.4000000e+01   9.9670545e-01   1.0025369e+00   9.9914697e-01
   3.4400000e+01   9.9885501e-01   9.9937826e-01   1.0080257e+00
   3.4800000e+01   9.9824084e-01   9.9853012e-01   1.0056286e+00
   3.5200000e+01   9.9746854e-01   1.0008498e+00   1.0047422e+00
   3.5600000e+01   9.9800863e-01   1.0035675e+00   1.0069743e+00
   3.6000000e+01   9.9850690e-01   1.0034063e+00   1.0164282e+00
   3.6400000e+01   9.9840446e-01   1.0009910e+00   1.0022561e+00
   3.6800000e+01   9.9982944e-01   9.8601003e-01   1.0016681e+00
   3.7200000e+01   9.9948518e-01   1.0083278e+00   1.0028735e+00
   3.7600000e+01   9.9767386e-01   1.0078186e+00   9.9852679e-01
   3.8000000e+01   1.0006817e+00   1.0007323e+00   9.9608606e-01
   3.8400000e+01   9.9973177e-01   9.9800077e-01   9.9611129e-01
   3.8800000e+01   1.0008332e+00   9.9921328e-01   9.9516890e-01
   3.9200000e+01   1.0039085e+00   9.9576428e-01   9.9368260e-01
   3.9600000e+01   1.0000713e+00   9.9712505e-01   1.0025981e+00


==> figs/force_ratio/old/scf_vs_direct_allparticles_yz15_scf5.dat <==
  -4.0000000e+01   9.9591578e-01   1.0270202e+00   1.0233301e+00
  -3.9600000e+01   9.9655794e-01   1.0298522e+00   1.0225020e+00
  -3.9200000e+01   9.9756685e-01   1.0291773e+00   1.0237263e+00
  -3.8800000e+01   9.9792511e-01   1.0273071e+00   1.0229921e+00
  -3.8400000e+01   9.9909107e-01   1.0268906e+00   1.0297814e+00
  -3.8000000e+01   9.9965522e-01   1.0296389e+00   1.0249446e+00
  -3.7600000e+01   9.9970089e-01   1.0282103e+00   1.0224952e+00
  -3.7200000e+01   1.0008344e+00   1.0267609e+00   1.0320951e+00
  -3.6800000e+01   1.0004017e+00   1.0300280e+00   1.0208892e+00
  -3.6400000e+01   1.0007511e+00   1.0307825e+00   1.0100303e+00
  -3.6000000e+01   1.0028994e+00   1.0274654e+00   1.0247956e+00
  -3.5600000e+01   1.0026471e+00   1.0350124e+00   1.0242722e+00
  -3.5200000e+01   1.0023730e+00   1.0261250e+00   1.0215554e+00
  -3.4800000e+01   1.0037554e+00   1.0253648e+00   1.0114860e+00
  -3.4400000e+01   1.0029533e+00   1.0226510e+00   1.0212651e+00
  -3.4000000e+01   1.0059053e+00   1.0308884e+00   1.0100884e+00
  -3.3600000e+01   1.0048070e+00   1.0278558e+00   1.0127903e+00
  -3.3200000e+01   1.0059106e+00   1.0283889e+00   1.0126302e+00
  -3.2800000e+01   1.0047288e+00   1.0328105e+00   1.0210855e+00
  -3.2400000e+01   1.0064780e+00   1.0310926e+00   1.0179630e+00
  -3.2000000e+01   1.0057733e+00   1.0412599e+00   1.0143018e+00
  -3.1600000e+01   1.0072462e+00   1.0291713e+00   1.0097429e+00
  -3.1200000e+01   1.0074115e+00   1.0273923e+00   1.0168689e+00
  -3.0800000e+01   1.0061250e+00   1.0272080e+00   1.0166167e+00
  -3.0400000e+01   1.0082179e+00   1.0280756e+00   1.0157018e+00
  -3.0000000e+01   1.0070997e+00   1.0257018e+00   1.0182415e+00
  -2.9600000e+01   1.0084456e+00   1.0275751e+00   1.0167890e+00
  -2.9200000e+01   1.0077931e+00   1.0223171e+00   1.0159027e+00
  -2.8800000e+01   1.0057958e+00   1.0157762e+00   1.0158512e+00
  -2.8400000e+01   1.0114858e+00   1.0269650e+00   1.0193218e+00
  -2.8000000e+01   1.0097102e+00   1.0228273e+00   1.0022274e+00
  -2.7600000e+01   1.0098802e+00   1.0201139e+00   1.0029527e+00
  -2.7200000e+01   1.0123106e+00   1.0221320e+00   1.0000547e+00
  -2.6800000e+01   1.0100569e+00   1.0219816e+00   9.9618202e-01
  -2.6400000e+01   1.0089428e+00   1.0193443e+00   9.9478988e-01
  -2.6000000e+01   1.0105995e+00   1.0179092e+00   9.9662019e-01
  -2.5600000e+01   1.0092262e+00   1.0139316e+00   9.9559884e-01
  -2.5200000e+01   1.0096785e+00   1.0141368e+00   9.9131832e-01
  -2.4800000e+01   1.0106688e+00   1.0117717e+00   9.9873857e-01
  -2.4400000e+01   1.0102439e+00   1.0145270e+00   9.9371728e-01
  -2.4000000e+01   1.0099984e+00   1.0133605e+00   9.9270192e-01
  -2.3600000e+01   1.0099362e+00   1.0143025e+00   9.8566375e-01
  -2.3200000e+01   1.0095569e+00   1.0130486e+00   9.9596235e-01
  -2.2800000e+01   1.0092143e+00   1.0113053e+00   9.9414822e-01
  -2.2400000e+01   1.0110291e+00   1.0119585e+00   9.8027250e-01
  -2.2000000e+01   1.0080499e+00   1.0133024e+00   9.8435756e-01
  -2.1600000e+01   1.0069209e+00   1.0076166e+00   9.8792423e-01
  -2.1200000e+01   1.0067551e+00   1.0106064e+00   9.8954615e-01
  -2.0800000e+01   1.0070030e+00   1.0037827e+00   9.8432061e-01
  -2.0400000e+01   1.0056061e+00   1.0002783e+00   9.9048876e-01
  -2.0000000e+01   1.0046906e+00   1.0011443e+00   9.9139624e-01
  -1.9600000e+01   1.0043883e+00   1.0000951e+00   9.9057357e-01
  -1.9200000e+01   1.0055522e+00   9.9893897e-01   9.8914903e-01
  -1.8800000e+01   1.0048584e+00   1.0002873e+00   9.8763160e-01
  -1.8400000e+01   1.0042563e+00   9.9515510e-01   9.8637447e-01
  -1.8000000e+01   1.0027687e+00   9.9620424e-01   9.7581070e-01
  -1.7600000e+01   1.0025057e+00   1.0008738e+00   9.7338233e-01
  -1.7200000e+01   9.9871116e-01   9.9912706e-01   9.6795426e-01
  -1.6800000e+01   1.0018779e+00   9.9366910e-01   9.7081257e-01
  -1.6400000e+01   1.0000227e+00   9.9568822e-01   9.7848021e-01
  -1.6000000e+01   9.9693729e-01   9.9398965e-01   9.7960863e-01
  -1.5600000e+01   9.9952180e-01   9.9596191e-01   9.7521969e-01
  -1.5200000e+01   9.9363345e-01   9.9589890e-01   9.7322651e-01
  -1.4800000e+01   9.9489771e-01   9.9691912e-01   9.7049563e-01
  -1.4400000e+01   9.9340420e-01   1.0059899e+00   9.6021768e-01
  -1.4000000e+01   9.9514718e-01   1.0010936e+00   9.6342286e-01
  -1.3600000e+01   9.8383593e-01   1.0041999e+00   9.5438792e-01
  -1.3200000e+01   9.9275301e-01   1.0124317e+00   9.4372308e-01
  -1.2800000e+01   9.9027783e-01   1.0185754e+00   9.3594967e-01
  -1.2400000e+01   1.0028914e+00   1.0208234e+00   9.4759057e-01
  -1.2000000e+01   1.0057952e+00   1.0151262e+00   9.4511318e-01
  -1.1600000e+01   1.0048413e+00   1.0043448e+00   9.6062176e-01
  -1.1200000e+01   1.0059328e+00   9.9552276e-01   9.7041638e-01
  -1.0800000e+01   9.9804363e-01   9.9471470e-01   9.7047619e-01
  -1.0400000e+01   9.9921733e-01   9.9223642e-01   9.7214538e-01
  -1.0000000e+01   9.9684006e-01   9.9183749e-01   9.6919229e-01
  -9.6000000e+00   9.9786332e-01   9.9261496e-01   9.7475117e-01
  -9.2000000e+00   9.9437752e-01   9.9429317e-01   9.7832523e-01
  -8.8000000e+00   9.9212568e-01   9.9331338e-01   9.8639351e-01
  -8.4000000e+00   9.9643089e-01   9.8908697e-01   9.8856242e-01
  -8.0000000e+00   9.9507073e-01   9.9484400e-01   9.7710939e-01
  -7.6000000e+00   1.0000680e+00   9.9647334e-01   9.7694537e-01
  -7.2000000e+00   9.9381162e-01   9.9243874e-01   9.8299755e-01
  -6.8000000e+00   9.9299607e-01   9.8837624e-01   9.8405429e-01
  -6.4000000e+00   9.9759359e-01   9.9436355e-01   9.8432752e-01
  -6.0000000e+00   9.9434152e-01   9.8639645e-01   9.8359646e-01
  -5.6000000e+00   9.9276965e-01   9.9038537e-01   9.9507280e-01
  -5.2000000e+00   9.9387459e-01   9.9239461e-01   9.8729054e-01
  -4.8000000e+00   9.9238299e-01   9.8620956e-01   9.8788462e-01
  -4.4000000e+00   9.9440711e-01   9.8690933e-01   9.9097363e-01
  -4.0000000e+00   9.9068286e-01   9.9157778e-01   9.9041694e-01
  -3.6000000e+00   9.8654598e-01   9.8919784e-01   9.8354554e-01
  -3.2000000e+00   9.7558312e-01   9.8951221e-01   9.9163397e-01
  -2.8000000e+00   9.9629819e-01   9.8882340e-01   1.0029393e+00
  -2.4000000e+00   9.7771773e-01   9.9210001e-01   9.9933117e-01
  -2.0000000e+00   9.7531441e-01   9.9169827e-01   9.9920574e-01
  -1.6000000e+00   9.8052075e-01   9.9412934e-01   9.9409993e-01
  -1.2000000e+00   9.6927957e-01   9.9650560e-01   9.9809355e-01
  -8.0000000e-01   9.6527756e-01   9.9246349e-01   1.0016644e+00
  -4.0000000e-01   9.6679406e-01   9.9601987e-01   9.9793332e-01
   0.0000000e+00   9.6305107e-01   9.9583510e-01   1.0055300e+00
   4.0000000e-01   1.0132014e+00   9.9789376e-01   9.9620114e-01
   8.0000000e-01   7.7655029e-01   9.9606599e-01   9.9106572e-01
   1.2000000e+00   9.9964594e-01   9.9235059e-01   9.9218444e-01
   1.6000000e+00   9.7336292e-01   9.9799959e-01   1.0020999e+00
   2.0000000e+00   9.8024091e-01   9.9741495e-01   9.9470242e-01
   2.4000000e+00   9.8879915e-01   9.9444894e-01   9.9015413e-01
   2.8000000e+00   9.8164695e-01   9.9297018e-01   9.9223216e-01
   3.2000000e+00   9.8411625e-01   9.9785005e-01   9.8893452e-01
   3.6000000e+00   9.7104403e-01   9.9913273e-01   9.9313946e-01
   4.0000000e+00   9.7785640e-01   9.9912508e-01   9.8568370e-01
   4.4000000e+00   1.0019407e+00   1.0039705e+00   9.9871157e-01
   4.8000000e+00   9.9031225e-01   1.0012161e+00   9.8705355e-01
   5.2000000e+00   9.9636072e-01   1.0044302e+00   9.8840435e-01
   5.6000000e+00   1.0035482e+00   1.0038318e+00   9.8682804e-01
   6.0000000e+00   9.9328157e-01   1.0046576e+00   9.8154485e-01
   6.4000000e+00   9.9645257e-01   1.0019363e+00   9.8680430e-01
   6.8000000e+00   9.9203489e-01   1.0034283e+00   9.9304500e-01
   7.2000000e+00   9.9150982e-01   1.0024171e+00   9.8949827e-01
   7.6000000e+00   9.9649971e-01   1.0053591e+00   9.9349715e-01
   8.0000000e+00   9.9625205e-01   1.0076188e+00   9.8696070e-01
   8.4000000e+00   9.9308016e-01   1.0062481e+00   9.8452365e-01
   8.8000000e+00   9.9518435e-01   1.0076561e+00   9.9227525e-01
   9.2000000e+00   9.9207412e-01   1.0084883e+00   9.8448164e-01
   9.6000000e+00   1.0011299e+00   1.0070560e+00   9.8631684e-01
   1.0000000e+01   9.9933451e-01   1.0085998e+00   9.8737608e-01
   1.0400000e+01   9.9418083e-01   1.0075489e+00   9.8032772e-01
   1.0800000e+01   9.9170508e-01   1.0089112e+00   9.8701332e-01
   1.1200000e+01   9.9217894e-01   1.0073637e+00   9.9089634e-01
   1.1600000e+01   9.9510766e-01   1.0019334e+00   9.8079266e-01
   1.2000000e+01   9.9289494e-01   1.0043656e+00   9.8649934e-01
   1.2400000e+01   9.9454795e-01   1.0061273e+00   9.9085300e-01
   1.2800000e+01   9.9925904e-01   1.0073467e+00   9.9189638e-01
   1.3200000e+01   9.9675795e-01   1.0120564e+00   9.8656095e-01
   1.3600000e+01   9.9496622e-01   1.0029131e+00   9.8258223e-01
   1.4000000e+01   9.9828715e-01   1.0078015e+00   9.8805365e-01
   1.4400000e+01   9.9719514e-01   1.0015361e+00   9.9246533e-01
   1.4800000e+01   1.0004677e+00   1.0072374e+00   9.9019395e-01
   1.5200000e+01   9.9506359e-01   1.0093158e+00   9.9235100e-01
   1.5600000e+01   9.9548242e-01   1.0041393e+00   9.9317889e-01
   1.6000000e+01   9.9785019e-01   1.0095735e+00   9.9077633e-01
   1.6400000e+01   9.9936148e-01   1.0058688e+00   9.9142072e-01
   1.6800000e+01   1.0012470e+00   1.0034712e+00   9.9631792e-01
   1.7200000e+01   9.9769490e-01   1.0084252e+00   9.8253626e-01
   1.7600000e+01   1.0006399e+00   1.0002995e+00   9.9351888e-01
   1.8000000e+01   1.0013486e+00   1.0048332e+00   9.9052583e-01
   1.8400000e+01   1.0047604e+00   9.9806029e-01   9.7798766e-01
   1.8800000e+01   1.0041905e+00   1.0002727e+00   9.9504063e-01
   1.9200000e+01   1.0041063e+00   1.0019396e+00   9.8799021e-01
   1.9600000e+01   1.0012825e+00   1.0024300e+00   9.8882685e-01
   2.0000000e+01   1.0036677e+00   1.0039976e+00   9.9814214e-01
   2.0400000e+01   1.0034217e+00   1.0024690e+00   1.0084755e+00
   2.0800000e+01   1.0021630e+00   1.0024855e+00   9.9822938e-01
   2.1200000e+01   1.0036570e+00   1.0056226e+00   9.9895511e-01
   2.1600000e+01   1.0038546e+00   1.0048031e+00   1.0015739e+00
   2.2000000e+01   1.0027441e+00   1.0052906e+00   9.9364645e-01
   2.2400000e+01   1.0051404e+00   1.0030764e+00   9.8935505e-01
   2.2800000e+01   1.0063092e+00   1.0006977e+00   9.8990849e-01
   2.3200000e+01   1.0068673e+00   9.9862345e-01   9.9169674e-01
   2.3600000e+01   1.0055457e+00   9.9764293e-01   9.9380749e-01
   2.4000000e+01   1.0054419e+00   9.9915761e-01   9.9337552e-01
   2.4400000e+01   1.0017885e+00   1.0006004e+00   9.8749076e-01
   2.4800000e+01   1.0078361e+00   9.9981128e-01   9.9350919e-01
   2.5200000e+01   1.0074450e+00   1.0013014e+00   9.9345109e-01
   2.5600000e+01   1.0083820e+00   9.9848194e-01   9.9023721e-01
   2.6000000e+01   1.0095222e+00   9.9456009e-01   9.8886242e-01
   2.6400000e+01   1.0084892e+00   9.9817524e-01   9.9504063e-01
   2.6800000e+01   1.0110495e+00   9.9663053e-01   9.9464436e-01
   2.7200000e+01   1.0103304e+00   1.0001302e+00   9.8776471e-01
   2.7600000e+01   1.0114233e+00   9.9635949e-01   9.8888442e-01
   2.8000000e+01   1.0105123e+00   9.9660654e-01   9.9074917e-01
   2.8400000e+01   1.0141975e+00   9.9290973e-01   9.9488289e-01
   2.8800000e+01   1.0142428e+00   1.0035757e+00   9.9207287e-01
   2.9200000e+01   1.0140036e+00   9.9375231e-01   9.8800016e-01
   2.9600000e+01   1.0142157e+00   9.9843691e-01   9.9405163e-01
   3.0000000e+01   1.0141541e+00   1.0031563e+00   9.8888504e-01
   3.0400000e+01   1.0152476e+00   9.9810276e-01   9.9342007e-01
   3.0800000e+01   1.0168786e+00   9.9522121e-01   9.9503031e-01
   3.1200000e+01   1.0157626e+00   9.9417369e-01   9.9834109e-01
   3.1600000e+01   1.0174271e+00   9.9384581e-01   1.0024474e+00
   3.2000000e+01   1.0165162e+00   9.9668796e-01   9.9786358e-01
   3.2400000e+01   1.0156177e+00   9.9922300e-01   1.0032311e+00
   3.2800000e+01   1.0142889e+00   9.8731251e-01   1.0030638e+00
   3.3200000e+01   1.0148620e+00   9.9066145e-01   1.0127139e+00
   3.3600000e+01   1.0136726e+00   1.0027470e+00   1.0072260e+00
   3.4000000e+01   1.0118633e+00   9.9650629e-01   9.9950455e-01
   3.4400000e+01   1.0132106e+00   9.9320360e-01   1.0092237e+00
   3.4800000e+01   1.0117423e+00   9.9226169e-01   1.0076574e+00
   3.5200000e+01   1.0101251e+00   9.9453774e-01   1.0075796e+00
   3.5600000e+01   1.0098658e+00   9.9728189e-01   1.0105897e+00
   3.6000000e+01   1.0096039e+00   9.9723772e-01   1.0208015e+00
   3.6400000e+01   1.0087829e+00   9.9502155e-01   1.0072236e+00
   3.6800000e+01   1.0095574e+00   9.8037665e-01   1.0072305e+00
   3.7200000e+01   1.0085936e+00   1.0028736e+00   1.0089855e+00
   3.7600000e+01   1.0061984e+00   1.0027267e+00   1.0051150e+00
   3.8000000e+01   1.0087002e+00   9.9607242e-01   1.0031316e+00
   3.8400000e+01   1.0072376e+00   9.9378044e-01   1.0036188e+00
   3.8800000e+01   1.0078610e+00   9.9544617e-01   1.0031465e+00
   3.9200000e+01   1.0104717e+00   9.9248422e-01   1.0021508e+00
   3.9600000e+01   1.0061206e+00   9.9433582e-01   1.0117014e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf0.dat <==
  -4.0000000e+01   7.7502651e-01   1.1757899e+00   1.3759227e+00
  -3.9600000e+01   7.7165241e-01   1.1721543e+00   1.3658464e+00
  -3.9200000e+01   7.6931436e-01   1.1649426e+00   1.3676277e+00
  -3.8800000e+01   7.6619884e-01   1.1637929e+00   1.3617715e+00
  -3.8400000e+01   7.6158701e-01   1.1577596e+00   1.3634797e+00
  -3.8000000e+01   7.5857012e-01   1.1551533e+00   1.3599044e+00
  -3.7600000e+01   7.5707033e-01   1.1499131e+00   1.3561189e+00
  -3.7200000e+01   7.5253057e-01   1.1457958e+00   1.3581953e+00
  -3.6800000e+01   7.5093999e-01   1.1434369e+00   1.3581518e+00
  -3.6400000e+01   7.4698462e-01   1.1369956e+00   1.3558849e+00
  -3.6000000e+01   7.3975342e-01   1.1334934e+00   1.3462087e+00
  -3.5600000e+01   7.3958428e-01   1.1258058e+00   1.3488342e+00
  -3.5200000e+01   7.3566200e-01   1.1238032e+00   1.3458139e+00
  -3.4800000e+01   7.3250805e-01   1.1202611e+00   1.3476474e+00
  -3.4400000e+01   7.2795207e-01   1.1153007e+00   1.3427638e+00
  -3.4000000e+01   7.2467000e-01   1.1098571e+00   1.3375611e+00
  -3.3600000e+01   7.2264913e-01   1.1058665e+00   1.3403364e+00
  -3.3200000e+01   7.1746019e-01   1.0962951e+00   1.3451147e+00
  -3.2800000e+01   7.1570997e-01   1.0976340e+00   1.3330996e+00
  -3.2400000e+01   7.1389363e-01   1.0935914e+00   1.3316785e+00
  -3.2000000e+01   7.0813463e-01   1.0903080e+00   1.3269856e+00
  -3.1600000e+01   7.0612467e-01   1.0804524e+00   1.3253487e+00
  -3.1200000e+01   7.0276318e-01   1.0728676e+00   1.3208883e+00
  -3.0800000e+01   7.0015384e-01   1.0679476e+00   1.3213278e+00
  -3.0400000e+01   6.9728237e-01   1.0637097e+00   1.3186188e+00
  -3.0000000e+01   6.9271824e-01   1.0553669e+00   1.3192280e+00
  -2.9600000e+01   6.8809101e-01   1.0503770e+00   1.3134919e+00
  -2.9200000e+01   6.8686383e-01   1.0496890e+00   1.3063516e+00
  -2.8800000e+01   6.8462557e-01   1.0456946e+00   1.3011717e+00
  -2.8400000e+01   6.8064494e-01   1.0424311e+00   1.3103753e+00
  -2.8000000e+01   6.7782704e-01   1.0342833e+00   1.2980375e+00
  -2.7600000e+01   6.7350653e-01   1.0311093e+00   1.2935498e+00
  -2.7200000e+01   6.7041953e-01   1.0271212e+00   1.2860776e+00
  -2.6800000e+01   6.7169373e-01   1.0212642e+00   1.2892883e+00
  -2.6400000e+01   6.6756069e-01   1.0128773e+00   1.2834395e+00
  -2.6000000e+01   6.6295235e-01   1.0080719e+00   1.2766037e+00
  -2.5600000e+01   6.6048146e-01   1.0021524e+00   1.2786454e+00
  -2.5200000e+01   6.5966785e-01   9.9593924e-01   1.2678027e+00
  -2.4800000e+01   6.5825991e-01   9.9213087e-01   1.2676405e+00
  -2.4400000e+01   6.5436682e-01   9.8472031e-01   1.2681837e+00
  -2.4000000e+01   6.5155695e-01   9.8019982e-01   1.2683663e+00
  -2.3600000e+01   6.4874946e-01   9.7063731e-01   1.2623360e+00
  -2.3200000e+01   6.4677831e-01   9.6668606e-01   1.2607103e+00
  -2.2800000e+01   6.4774640e-01   9.6279463e-01   1.2500168e+00
  -2.2400000e+01   6.4378874e-01   9.6253541e-01   1.2463506e+00
  -2.2000000e+01   6.3921165e-01   9.5208213e-01   1.2434133e+00
  -2.1600000e+01   6.4063858e-01   9.4874326e-01   1.2496919e+00
  -2.1200000e+01   6.3663556e-01   9.4158301e-01   1.2431234e+00
  -2.0800000e+01   6.3117563e-01   9.3151968e-01   1.2456178e+00
  -2.0400000e+01   6.3091762e-01   9.3287054e-01   1.2362641e+00
  -2.0000000e+01   6.2870070e-01   9.2424399e-01   1.2158529e+00
  -1.9600000e+01   6.2836684e-01   9.2273509e-01   1.2206556e+00
  -1.9200000e+01   6.2843646e-01   9.1846229e-01   1.2224417e+00
  -1.8800000e+01   6.2760578e-01   9.0822031e-01   1.2220498e+00
  -1.8400000e+01   6.2171308e-01   9.0852131e-01   1.2234120e+00
  -1.8000000e+01   6.1962930e-01   9.0050903e-01   1.2183031e+00
  -1.7600000e+01   6.1947486e-01   8.9669135e-01   1.2059611e+00
  -1.7200000e+01   6.1802368e-01   8.9161633e-01   1.2029300e+00
  -1.6800000e+01   6.1876135e-01   8.9367709e-01   1.1983659e+00
  -1.6400000e+01   6.1396559e-01   8.8186546e-01   1.1999530e+00
  -1.6000000e+01   6.1565079e-01   8.7813029e-01   1.1939517e+00
  -1.5600000e+01   6.1350933e-01   8.7379894e-01   1.1958518e+00
  -1.5200000e+01   6.1525030e-01   8.7723053e-01   1.1946964e+00
  -1.4800000e+01   6.1198257e-01   8.6619480e-01   1.1927586e+00
  -1.4400000e+01   6.1262406e-01   8.6133766e-01   1.1801714e+00
  -1.4000000e+01   6.1197400e-01   8.5932659e-01   1.1745372e+00
  -1.3600000e+01   6.1331061e-01   8.5975443e-01   1.1785572e+00
  -1.3200000e+01   6.1027619e-01   8.5596449e-01   1.1741522e+00
  -1.2800000e+01   6.0869265e-01   8.4988262e-01   1.1698471e+00
  -1.2400000e+01   6.1525088e-01   8.4259613e-01   1.1679741e+00
  -1.2000000e+01   6.1774729e-01   8.4106542e-01   1.1621044e+00
  -1.1600000e+01   6.2139520e-01   8.3694567e-01   1.1493958e+00
  -1.1200000e+01   6.1894959e-01   8.3244256e-01   1.1573803e+00
  -1.0800000e+01   6.1261298e-01   8.3244584e-01   1.1632171e+00
  -1.0400000e+01   6.1351729e-01   8.2938385e-01   1.1525656e+00
  -1.0000000e+01   6.2807781e-01   8.3022659e-01   1.1520750e+00
  -9.6000000e+00   6.2127134e-01   8.2623651e-01   1.1564858e+00
  -9.2000000e+00   6.3888779e-01   8.2406085e-01   1.1559875e+00
  -8.8000000e+00   6.3543846e-01   8.2394620e-01   1.1518141e+00
  -8.4000000e+00   6.3864392e-01   8.1867199e-01   1.1503071e+00
  -8.0000000e+00   6.3548794e-01   8.1627061e-01   1.1503189e+00
  -7.6000000e+00   6.4758994e-01   8.1277243e-01   1.1487860e+00
  -7.2000000e+00   6.4828668e-01   8.1009198e-01   1.1435443e+00
  -6.8000000e+00   6.6124031e-01   8.1018377e-01   1.1389407e+00
  -6.4000000e+00   6.6922839e-01   8.0709383e-01   1.1418441e+00
  -6.0000000e+00   6.6845309e-01   8.0614461e-01   1.1381176e+00
  -5.6000000e+00   6.8440220e-01   8.0461667e-01   1.1414799e+00
  -5.2000000e+00   7.1387678e-01   8.0543732e-01   1.1476316e+00
  -4.8000000e+00   7.3145289e-01   7.9929666e-01   1.1396297e+00
  -4.4000000e+00   7.2624115e-01   7.9857294e-01   1.1290844e+00
  -4.0000000e+00   7.5832970e-01   7.9436157e-01   1.1362754e+00
  -3.6000000e+00   8.5831444e-01   7.9486705e-01   1.1445228e+00
  -3.2000000e+00   9.0274528e-01   7.9187309e-01   1.1416460e+00
  -2.8000000e+00   9.9385395e-01   7.9375342e-01   1.1382309e+00
  -2.4000000e+00   1.1606687e+00   7.9195585e-01   1.1340978e+00
  -2.0000000e+00   1.4408050e+00   7.8750884e-01   1.1458819e+00
  -1.6000000e+00   3.7259954e+00   7.9220213e-01   1.1429124e+00
  -1.2000000e+00  -4.9681245e+00   7.9103145e-01   1.1436869e+00
  -8.0000000e-01  -7.6781036e-01   7.8936732e-01   1.1470639e+00
  -4.0000000e-01  -2.3113623e-01   7.8767459e-01   1.1567609e+00
   0.0000000e+00  -5.3003722e-07   7.8782607e-01   1.1500482e+00
   4.0000000e-01   1.1769134e-01   7.9140026e-01   1.1476817e+00
   8.0000000e-01   1.9278355e-01   7.9043553e-01   1.1490767e+00
   1.2000000e+00   2.4941405e-01   7.9300434e-01   1.1496192e+00
   1.6000000e+00   2.9045776e-01   7.8954738e-01   1.1481116e+00
   2.0000000e+00   3.0912695e-01   7.9075062e-01   1.1555986e+00
   2.4000000e+00   3.4026086e-01   7.9053258e-01   1.1559584e+00
   2.8000000e+00   3.6298469e-01   7.9019942e-01   1.1589724e+00
   3.2000000e+00   3.7425240e-01   7.9072191e-01   1.1704761e+00
   3.6000000e+00   3.8750297e-01   7.9385263e-01   1.1637061e+00
   4.0000000e+00   3.9415537e-01   7.9523102e-01   1.1740698e+00
   4.4000000e+00   4.1075982e-01   7.9589233e-01   1.1748744e+00
   4.8000000e+00   4.1964537e-01   7.9636916e-01   1.1821011e+00
   5.2000000e+00   4.2822157e-01   7.9669949e-01   1.1794736e+00
   5.6000000e+00   4.3925047e-01   8.0019553e-01   1.1911163e+00
   6.0000000e+00   4.3985521e-01   8.0438124e-01   1.1820698e+00
   6.4000000e+00   4.5004367e-01   8.0181559e-01   1.1911884e+00
   6.8000000e+00   4.5505400e-01   8.0303808e-01   1.1861947e+00
   7.2000000e+00   4.6326309e-01   8.0562195e-01   1.1882214e+00
   7.6000000e+00   4.6865518e-01   8.0651196e-01   1.1926843e+00
   8.0000000e+00   4.7701873e-01   8.0934874e-01   1.1964206e+00
   8.4000000e+00   4.8265172e-01   8.0847264e-01   1.2045442e+00
   8.8000000e+00   4.8792675e-01   8.1074103e-01   1.2085710e+00
   9.2000000e+00   4.9462333e-01   8.1170994e-01   1.2164201e+00
   9.6000000e+00   4.9472944e-01   8.1599577e-01   1.2219312e+00
   1.0000000e+01   5.0491523e-01   8.1778497e-01   1.2269878e+00
   1.0400000e+01   5.0895722e-01   8.1758058e-01   1.2325810e+00
   1.0800000e+01   5.1412602e-01   8.2252153e-01   1.2273163e+00
   1.1200000e+01   5.1882261e-01   8.2398511e-01   1.2326708e+00
   1.1600000e+01   5.2222545e-01   8.2415097e-01   1.2345806e+00
   1.2000000e+01   5.3125427e-01   8.2694571e-01   1.2444073e+00
   1.2400000e+01   5.3534587e-01   8.3171045e-01   1.2388249e+00
   1.2800000e+01   5.3878565e-01   8.3271620e-01   1.2501487e+00
   1.3200000e+01   5.4267581e-01   8.3509141e-01   1.2502252e+00
   1.3600000e+01   5.4982239e-01   8.3857898e-01   1.2583969e+00
   1.4000000e+01   5.5038899e-01   8.3636479e-01   1.2575177e+00
   1.4400000e+01   5.6082769e-01   8.3941226e-01   1.2602025e+00
   1.4800000e+01   5.6022033e-01   8.4201281e-01   1.2785116e+00
   1.5200000e+01   5.6421480e-01   8.4594404e-01   1.2852270e+00
   1.5600000e+01   5.6848120e-01   8.5254599e-01   1.2870680e+00
   1.6000000e+01   5.7347004e-01   8.5335387e-01   1.2874439e+00
   1.6400000e+01   5.7803722e-01   8.5663825e-01   1.2944641e+00
   1.6800000e+01   5.8353012e-01   8.5941842e-01   1.2996916e+00
   1.7200000e+01   5.8866650e-01   8.6127870e-01   1.3042856e+00
   1.7600000e+01   5.9220307e-01   8.6242103e-01   1.3110974e+00
   1.8000000e+01   5.9719663e-01   8.6502264e-01   1.3190847e+00
   1.8400000e+01   5.9943132e-01   8.7209499e-01   1.3264957e+00
   1.8800000e+01   6.0578286e-01   8.7403415e-01   1.3412516e+00
   1.9200000e+01   6.0845835e-01   8.7765838e-01   1.3350748e+00
   1.9600000e+01   6.1026210e-01   8.8000694e-01   1.3409477e+00
   2.0000000e+01   6.1401405e-01   8.8216826e-01   1.3438513e+00
   2.0400000e+01   6.1941674e-01   8.8667994e-01   1.3543850e+00
   2.0800000e+01   6.2485206e-01   8.9065154e-01   1.3616743e+00
   2.1200000e+01   6.2391363e-01   8.9485733e-01   1.3698512e+00
   2.1600000e+01   6.3111350e-01   8.9683608e-01   1.3653733e+00
   2.2000000e+01   6.3612339e-01   9.0043987e-01   1.3760363e+00
   2.2400000e+01   6.3899794e-01   9.0268289e-01   1.3743195e+00
   2.2800000e+01   6.3983213e-01   9.0300340e-01   1.3777159e+00
   2.3200000e+01   6.4473100e-01   9.1025296e-01   1.3852987e+00
   2.3600000e+01   6.4934582e-01   9.1434893e-01   1.3870231e+00
   2.4000000e+01   6.5736755e-01   9.1894278e-01   1.3944971e+00
   2.4400000e+01   6.5197839e-01   9.1842527e-01   1.3984761e+00
   2.4800000e+01   6.5831742e-01   9.2230436e-01   1.3979249e+00
   2.5200000e+01   6.6545839e-01   9.2751950e-01   1.4023181e+00
   2.5600000e+01   6.6520272e-01   9.3232586e-01   1.4095718e+00
   2.6000000e+01   6.7103752e-01   9.3634791e-01   1.4118753e+00
   2.6400000e+01   6.7378123e-01   9.3894251e-01   1.4043187e+00
   2.6800000e+01   6.7745396e-01   9.3874163e-01   1.4235613e+00
   2.7200000e+01   6.8245061e-01   9.4365315e-01   1.4294683e+00
   2.7600000e+01   6.8255416e-01   9.5122245e-01   1.4193589e+00
   2.8000000e+01   6.8863069e-01   9.4759986e-01   1.4372474e+00
   2.8400000e+01   6.9366559e-01   9.5703487e-01   1.4387455e+00
   2.8800000e+01   6.9598609e-01   9.5606324e-01   1.4487445e+00
   2.9200000e+01   7.0049828e-01   9.6011339e-01   1.4461928e+00
   2.9600000e+01   7.0392115e-01   9.6581118e-01   1.4618191e+00
   3.0000000e+01   7.0845254e-01   9.6300476e-01   1.4632077e+00
   3.0400000e+01   7.1172063e-01   9.6963331e-01   1.4636744e+00
   3.0800000e+01   7.1635364e-01   9.7206577e-01   1.4711885e+00
   3.1200000e+01   7.2054687e-01   9.7506046e-01   1.4745889e+00
   3.1600000e+01   7.2540143e-01   9.7513091e-01   1.4720209e+00
   3.2000000e+01   7.2936381e-01   9.8230176e-01   1.4783831e+00
   3.2400000e+01   7.3228503e-01   9.8566055e-01   1.4809811e+00
   3.2800000e+01   7.3487066e-01   9.8675734e-01   1.4841453e+00
   3.3200000e+01   7.3790280e-01   9.8848647e-01   1.4995628e+00
   3.3600000e+01   7.4519217e-01   9.9208733e-01   1.4917523e+00
   3.4000000e+01   7.4610424e-01   9.9631773e-01   1.4876511e+00
   3.4400000e+01   7.5098393e-01   9.9667611e-01   1.4964951e+00
   3.4800000e+01   7.5583820e-01   1.0008772e+00   1.4978023e+00
   3.5200000e+01   7.5851828e-01   1.0050775e+00   1.4987232e+00
   3.5600000e+01   7.6034135e-01   1.0097559e+00   1.4999606e+00
   3.6000000e+01   7.6442611e-01   1.0089454e+00   1.5064173e+00
   3.6400000e+01   7.6843865e-01   1.0130816e+00   1.5062650e+00
   3.6800000e+01   7.7259323e-01   1.0192127e+00   1.4958303e+00
   3.7200000e+01   7.7381267e-01   1.0169148e+00   1.5111435e+00
   3.7600000e+01   7.7771496e-01   1.0194298e+00   1.5175012e+00
   3.8000000e+01   7.7987053e-01   1.0232874e+00   1.5193546e+00
   3.8400000e+01   7.8423303e-01   1.0266309e+00   1.5244372e+00
   3.8800000e+01   7.8735180e-01   1.0237455e+00   1.5238888e+00
   3.9200000e+01   7.9034566e-01   1.0287929e+00   1.5251922e+00
   3.9600000e+01   7.9375226e-01   1.0326369e+00   1.5330495e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf10.dat <==
  -4.0000000e+01   9.9583452e-01   9.9755131e-01   1.0046174e+00
  -3.9600000e+01   9.9547357e-01   9.9798928e-01   9.9884268e-01
  -3.9200000e+01   9.9649617e-01   9.9543923e-01   1.0017589e+00
  -3.8800000e+01   9.9655892e-01   9.9813454e-01   9.9910585e-01
  -3.8400000e+01   9.9471054e-01   9.9671141e-01   1.0020286e+00
  -3.8000000e+01   9.9497798e-01   9.9830329e-01   1.0010933e+00
  -3.7600000e+01   9.9728494e-01   9.9768733e-01   1.0000243e+00
  -3.7200000e+01   9.9562734e-01   9.9810939e-01   1.0033061e+00
  -3.6800000e+01   9.9790775e-01   1.0001368e+00   1.0050520e+00
  -3.6400000e+01   9.9708346e-01   9.9865744e-01   1.0051780e+00
  -3.6000000e+01   9.9188826e-01   9.9981900e-01   9.9982288e-01
  -3.5600000e+01   9.9618466e-01   9.9734434e-01   1.0036235e+00
  -3.5200000e+01   9.9546441e-01   9.9996487e-01   1.0032501e+00
  -3.4800000e+01   9.9580135e-01   1.0012889e+00   1.0065201e+00
  -3.4400000e+01   9.9424239e-01   1.0014069e+00   1.0047962e+00
  -3.4000000e+01   9.9442929e-01   1.0011430e+00   1.0028456e+00
  -3.3600000e+01   9.9636559e-01   1.0022439e+00   1.0069005e+00
  -3.3200000e+01   9.9393569e-01   9.9832108e-01   1.0124979e+00
  -3.2800000e+01   9.9626972e-01   1.0043882e+00   1.0054697e+00
  -3.2400000e+01   9.9852929e-01   1.0056073e+00   1.0064374e+00
  -3.2000000e+01   9.9526170e-01   1.0075793e+00   1.0049491e+00
  -3.1600000e+01   9.9724419e-01   1.0035023e+00   1.0057915e+00
  -3.1200000e+01   9.9731099e-01   1.0015348e+00   1.0045070e+00
  -3.0800000e+01   9.9842904e-01   1.0020755e+00   1.0069680e+00
  -3.0400000e+01   9.9915631e-01   1.0032902e+00   1.0070530e+00
  -3.0000000e+01   9.9742240e-01   1.0006451e+00   1.0096939e+00
  -2.9600000e+01   9.9554405e-01   1.0011833e+00   1.0074948e+00
  -2.9200000e+01   9.9855123e-01   1.0058622e+00   1.0042238e+00
  -2.8800000e+01   1.0000656e+00   1.0074140e+00   1.0024650e+00
  -2.8400000e+01   9.9898730e-01   1.0096939e+00   1.0118213e+00
  -2.8000000e+01   9.9956014e-01   1.0072418e+00   1.0045645e+00
  -2.7600000e+01   9.9785350e-01   1.0096283e+00   1.0033803e+00
  -2.7200000e+01   9.9790454e-01   1.0112314e+00   9.9988732e-01
  -2.6800000e+01   1.0044112e+00   1.0109898e+00   1.0047204e+00
  -2.6400000e+01   1.0027826e+00   1.0082091e+00   1.0025145e+00
  -2.6000000e+01   1.0003465e+00   1.0089620e+00   9.9954232e-01
  -2.5600000e+01   1.0010490e+00   1.0085775e+00   1.0035401e+00
  -2.5200000e+01   1.0041958e+00   1.0078621e+00   9.9743686e-01
  -2.4800000e+01   1.0063744e+00   1.0095546e+00   9.9974434e-01
  -2.4400000e+01   1.0046633e+00   1.0075434e+00   1.0026372e+00
  -2.4000000e+01   1.0045110e+00   1.0084433e+00   1.0052737e+00
  -2.3600000e+01   1.0042620e+00   1.0040949e+00   1.0030040e+00
  -2.3200000e+01   1.0052066e+00   1.0054895e+00   1.0042474e+00
  -2.2800000e+01   1.0106360e+00   1.0069119e+00   9.9827050e-01
  -2.2400000e+01   1.0082800e+00   1.0121164e+00   9.9790357e-01
  -2.2000000e+01   1.0048159e+00   1.0065442e+00   9.9813428e-01
  -2.1600000e+01   1.0106783e+00   1.0084164e+00   1.0057973e+00
  -2.1200000e+01   1.0078601e+00   1.0061624e+00   1.0031440e+00
  -2.0800000e+01   1.0025788e+00   1.0007025e+00   1.0078217e+00
  -2.0400000e+01   1.0054188e+00   1.0074451e+00   1.0029223e+00
  -2.0000000e+01   1.0050062e+00   1.0033576e+00   9.8900879e-01
  -1.9600000e+01   1.0074659e+00   1.0069239e+00   9.9559232e-01
  -1.9200000e+01   1.0104377e+00   1.0074206e+00   9.9974793e-01
  -1.8800000e+01   1.0118189e+00   1.0012661e+00   1.0021422e+00
  -1.8400000e+01   1.0048621e+00   1.0066519e+00   1.0059903e+00
  -1.8000000e+01   1.0038734e+00   1.0027545e+00   1.0045210e+00
  -1.7600000e+01   1.0058364e+00   1.0034294e+00   9.9705708e-01
  -1.7200000e+01   1.0055126e+00   1.0026112e+00   9.9726080e-01
  -1.6800000e+01   1.0085630e+00   1.0097619e+00   9.9617954e-01
  -1.6400000e+01   1.0023868e+00   1.0011421e+00   1.0002024e+00
  -1.6000000e+01   1.0065751e+00   1.0015616e+00   9.9788443e-01
  -1.5600000e+01   1.0042852e+00   1.0012079e+00   1.0021502e+00
  -1.5200000e+01   1.0081154e+00   1.0096915e+00   1.0038432e+00
  -1.4800000e+01   1.0034874e+00   1.0014265e+00   1.0048524e+00
  -1.4400000e+01   1.0050004e+00   1.0001632e+00   9.9683341e-01
  -1.4000000e+01   1.0041126e+00   1.0021066e+00   9.9461889e-01
  -1.3600000e+01   1.0061804e+00   1.0068179e+00   1.0005412e+00
  -1.3200000e+01   1.0007553e+00   1.0065034e+00   9.9927186e-01
  -1.2800000e+01   9.9736813e-01   1.0033719e+00   9.9802358e-01
  -1.2400000e+01   1.0069398e+00   9.9867742e-01   9.9878766e-01
  -1.2000000e+01   1.0094407e+00   1.0006826e+00   9.9606180e-01
  -1.1600000e+01   1.0133673e+00   9.9949757e-01   9.8737676e-01
  -1.1200000e+01   1.0068775e+00   9.9772934e-01   9.9639232e-01
  -1.0800000e+01   9.9358284e-01   1.0012511e+00   1.0035118e+00
  -1.0400000e+01   9.9150133e-01   1.0009788e+00   9.9631979e-01
  -1.0000000e+01   1.0107744e+00   1.0053116e+00   9.9780818e-01
  -9.6000000e+00   9.9492920e-01   1.0036787e+00   1.0034591e+00
  -9.2000000e+00   1.0173383e+00   1.0041232e+00   1.0047628e+00
  -8.8000000e+00   1.0052213e+00   1.0069633e+00   1.0027659e+00
  -8.4000000e+00   1.0026739e+00   1.0033686e+00   1.0029776e+00
  -8.0000000e+00   9.8906404e-01   1.0031571e+00   1.0044038e+00
  -7.6000000e+00   9.9783573e-01   1.0014630e+00   1.0043654e+00
  -7.2000000e+00   9.8741107e-01   1.0006417e+00   1.0009616e+00
  -6.8000000e+00   9.9373543e-01   1.0031183e+00   9.9798519e-01
  -6.4000000e+00   9.9018996e-01   1.0015267e+00   1.0014615e+00
  -6.0000000e+00   9.7117014e-01   1.0024593e+00   9.9899650e-01
  -5.6000000e+00   9.7317604e-01   1.0025425e+00   1.0026232e+00
  -5.2000000e+00   9.8937534e-01   1.0054257e+00   1.0085726e+00
  -4.8000000e+00   9.8278857e-01   9.9948243e-01   1.0019487e+00
  -4.4000000e+00   9.3930244e-01   1.0001718e+00   9.9294707e-01
  -4.0000000e+00   9.3495985e-01   9.9635787e-01   9.9940545e-01
  -3.6000000e+00   9.9473192e-01   9.9832683e-01   1.0066563e+00
  -3.2000000e+00   9.6274296e-01   9.9577033e-01   1.0039835e+00
  -2.8000000e+00   9.4186796e-01   9.9921490e-01   1.0006989e+00
  -2.4000000e+00   9.1649637e-01   9.9790316e-01   9.9664736e-01
  -2.0000000e+00   8.1961501e-01   9.9312008e-01   1.0064407e+00
  -1.6000000e+00   8.8890926e-01   9.9973896e-01   1.0031342e+00
  -1.2000000e+00   1.5425754e+00   9.9883628e-01   1.0029784e+00
  -8.0000000e-01   1.0795985e+00   9.9718352e-01   1.0049646e+00
  -4.0000000e-01   1.0833293e+00   9.9537150e-01   1.0123428e+00
   0.0000000e+00   1.0598206e+00   9.9576713e-01   1.0052239e+00
   4.0000000e-01   9.9048320e-01   1.0003698e+00   1.0017843e+00
   8.0000000e-01   9.8981198e-01   9.9911566e-01   1.0015019e+00
   1.2000000e+00   1.0070146e+00   1.0022106e+00   1.0003503e+00
   1.6000000e+00   1.0127549e+00   9.9757402e-01   9.9729465e-01
   2.0000000e+00   9.7507007e-01   9.9871261e-01   1.0019252e+00
   2.4000000e+00   9.9724600e-01   9.9794294e-01   1.0002484e+00
   2.8000000e+00   1.0053264e+00   9.9691839e-01   1.0007516e+00
   3.2000000e+00   9.9072569e-01   9.9686388e-01   1.0084504e+00
   3.6000000e+00   9.8837939e-01   9.9998820e-01   1.0002932e+00
   4.0000000e+00   9.7438592e-01   1.0007957e+00   1.0067561e+00
   4.4000000e+00   9.8853439e-01   1.0005951e+00   1.0049031e+00
   4.8000000e+00   9.8653372e-01   1.0000605e+00   1.0084339e+00
   5.2000000e+00   9.8603479e-01   9.9924218e-01   1.0034607e+00
   5.6000000e+00   9.9280514e-01   1.0022915e+00   1.0105237e+00
   6.0000000e+00   9.7756795e-01   1.0060968e+00   9.9994991e-01
   6.4000000e+00   9.8491522e-01   1.0013630e+00   1.0046694e+00
   6.8000000e+00   9.8181353e-01   1.0012719e+00   9.9740664e-01
   7.2000000e+00   9.8638518e-01   1.0027826e+00   9.9599062e-01
   7.6000000e+00   9.8557215e-01   1.0020915e+00   9.9653954e-01
   8.0000000e+00   9.9150715e-01   1.0037278e+00   9.9640521e-01
   8.4000000e+00   9.9216397e-01   1.0006729e+00   9.9984147e-01
   8.8000000e+00   9.9247604e-01   1.0014275e+00   9.9979712e-01
   9.2000000e+00   9.9598336e-01   1.0004918e+00   1.0028395e+00
   9.6000000e+00   9.8657009e-01   1.0035554e+00   1.0038785e+00
   1.0000000e+01   9.9749334e-01   1.0034597e+00   1.0044811e+00
   1.0400000e+01   9.9640107e-01   1.0008428e+00   1.0054631e+00
   1.0800000e+01   9.9769670e-01   1.0044426e+00   9.9756220e-01
   1.1200000e+01   9.9821664e-01   1.0037108e+00   9.9827134e-01
   1.1600000e+01   9.9639252e-01   1.0013295e+00   9.9615291e-01
   1.2000000e+01   1.0053583e+00   1.0020723e+00   1.0003756e+00
   1.2400000e+01   1.0050081e+00   1.0051186e+00   9.9218817e-01
   1.2800000e+01   1.0035323e+00   1.0035462e+00   9.9751905e-01
   1.3200000e+01   1.0029818e+00   1.0035591e+00   9.9383965e-01
   1.3600000e+01   1.0084713e+00   1.0048364e+00   9.9657158e-01
   1.4000000e+01   1.0019490e+00   9.9922803e-01   9.9211872e-01
   1.4400000e+01   1.0134023e+00   9.9985572e-01   9.9047993e-01
   1.4800000e+01   1.0049080e+00   9.9988645e-01   1.0010695e+00
   1.5200000e+01   1.0047590e+00   1.0014316e+00   1.0025194e+00
   1.5600000e+01   1.0051149e+00   1.0060596e+00   1.0001590e+00
   1.6000000e+01   1.0067507e+00   1.0037851e+00   9.9667048e-01
   1.6400000e+01   1.0076419e+00   1.0043737e+00   9.9832536e-01
   1.6800000e+01   1.0101328e+00   1.0043154e+00   9.9858382e-01
   1.7200000e+01   1.0119831e+00   1.0031346e+00   9.9835209e-01
   1.7600000e+01   1.0110815e+00   1.0010802e+00   9.9981317e-01
   1.8000000e+01   1.0126646e+00   1.0006796e+00   1.0021551e+00
   1.8400000e+01   1.0095804e+00   1.0053908e+00   1.0040464e+00
   1.8800000e+01   1.0134242e+00   1.0041288e+00   1.0114667e+00
   1.9200000e+01   1.0111056e+00   1.0047634e+00   1.0031096e+00
   1.9600000e+01   1.0073773e+00   1.0039000e+00   1.0038409e+00
   2.0000000e+01   1.0068895e+00   1.0027925e+00   1.0023617e+00
   2.0400000e+01   1.0090939e+00   1.0043213e+00   1.0065733e+00
   2.0800000e+01   1.0113195e+00   1.0051963e+00   1.0083622e+00
   2.1200000e+01   1.0032637e+00   1.0062984e+00   1.0108059e+00
   2.1600000e+01   1.0083113e+00   1.0048695e+00   1.0039423e+00
   2.2000000e+01   1.0098153e+00   1.0052391e+00   1.0082346e+00
   2.2400000e+01   1.0079303e+00   1.0040690e+00   1.0034729e+00
   2.2800000e+01   1.0028701e+00   1.0007546e+00   1.0024810e+00
   2.3200000e+01   1.0042042e+00   1.0050975e+00   1.0045507e+00
   2.3600000e+01   1.0050819e+00   1.0059208e+00   1.0023892e+00
   2.4000000e+01   1.0111913e+00   1.0072697e+00   1.0044046e+00
   2.4400000e+01   9.9672664e-01   1.0030136e+00   1.0039170e+00
   2.4800000e+01   1.0002617e+00   1.0035616e+00   1.0002131e+00
   2.5200000e+01   1.0049713e+00   1.0055461e+00   1.0000817e+00
   2.5600000e+01   9.9852691e-01   1.0070671e+00   1.0020066e+00
   2.6000000e+01   1.0012554e+00   1.0077290e+00   1.0004380e+00
   2.6400000e+01   9.9937562e-01   1.0068521e+00   9.9193738e-01
   2.6800000e+01   9.9889861e-01   1.0029946e+00   1.0023879e+00
   2.7200000e+01   1.0003799e+00   1.0046086e+00   1.0034382e+00
   2.7600000e+01   9.9472640e-01   1.0090331e+00   9.9330186e-01
   2.8000000e+01   9.9780834e-01   1.0016017e+00   1.0027907e+00
   2.8400000e+01   9.9937102e-01   1.0079828e+00   1.0008528e+00
   2.8800000e+01   9.9704573e-01   1.0034049e+00   1.0048522e+00
   2.9200000e+01   9.9788848e-01   1.0041213e+00   1.0001816e+00
   2.9600000e+01   9.9720045e-01   1.0065625e+00   1.0081085e+00
   3.0000000e+01   9.9810413e-01   1.0001666e+00   1.0062327e+00
   3.0400000e+01   9.9725280e-01   1.0035955e+00   1.0037720e+00
   3.0800000e+01   9.9833911e-01   1.0026887e+00   1.0061814e+00
   3.1200000e+01   9.9883218e-01   1.0023847e+00   1.0058110e+00
   3.1600000e+01   1.0002606e+00   9.9910510e-01   1.0014217e+00
   3.2000000e+01   1.0004819e+00   1.0031189e+00   1.0031558e+00
   3.2400000e+01   9.9931215e-01   1.0032479e+00   1.0023746e+00
   3.2800000e+01   9.9773251e-01   1.0011044e+00   1.0020227e+00
   3.3200000e+01   9.9680755e-01   9.9963859e-01   1.0099688e+00
   3.3600000e+01   1.0016507e+00   1.0000942e+00   1.0023162e+00
   3.4000000e+01   9.9795397e-01   1.0012054e+00   9.9723111e-01
   3.4400000e+01   9.9961330e-01   9.9845815e-01   1.0008733e+00
   3.4800000e+01   1.0012644e+00   9.9959462e-01   9.9951901e-01
   3.5200000e+01   1.0000741e+00   1.0007524e+00   9.9796095e-01
   3.5600000e+01   9.9781386e-01   1.0024077e+00   9.9666913e-01
   3.6000000e+01   9.9857231e-01   9.9865139e-01   9.9889272e-01
   3.6400000e+01   9.9927472e-01   9.9983050e-01   9.9678515e-01
   3.6800000e+01   1.0002006e+00   1.0029982e+00   9.8794437e-01
   3.7200000e+01   9.9738153e-01   9.9790922e-01   9.9616218e-01
   3.7600000e+01   9.9807657e-01   9.9759154e-01   9.9850597e-01
   3.8000000e+01   9.9658288e-01   9.9862116e-01   9.9793796e-01
   3.8400000e+01   9.9795779e-01   9.9917817e-01   9.9953896e-01
   3.8800000e+01   9.9779451e-01   9.9372109e-01   9.9750087e-01
   3.9200000e+01   9.9752351e-01   9.9600721e-01   9.9673069e-01
   3.9600000e+01   9.9782396e-01   9.9715541e-01   1.0002916e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf15.dat <==
  -4.0000000e+01   1.0052614e+00   1.0102507e+00   1.0128585e+00
  -3.9600000e+01   1.0052180e+00   1.0106046e+00   1.0067695e+00
  -3.9200000e+01   1.0065398e+00   1.0078974e+00   1.0094179e+00
  -3.8800000e+01   1.0068577e+00   1.0104641e+00   1.0064317e+00
  -3.8400000e+01   1.0052056e+00   1.0088215e+00   1.0090364e+00
  -3.8000000e+01   1.0056560e+00   1.0101970e+00   1.0077413e+00
  -3.7600000e+01   1.0081281e+00   1.0092994e+00   1.0062940e+00
  -3.7200000e+01   1.0065521e+00   1.0094159e+00   1.0092080e+00
  -3.6800000e+01   1.0089176e+00   1.0111205e+00   1.0105655e+00
  -3.6400000e+01   1.0081031e+00   1.0092451e+00   1.0102841e+00
  -3.6000000e+01   1.0028293e+00   1.0100061e+00   1.0044894e+00
  -3.5600000e+01   1.0071115e+00   1.0070635e+00   1.0078934e+00
  -3.5200000e+01   1.0062818e+00   1.0092346e+00   1.0071028e+00
  -3.4800000e+01   1.0064821e+00   1.0100678e+00   1.0099721e+00
  -3.4400000e+01   1.0047281e+00   1.0096571e+00   1.0078353e+00
  -3.4000000e+01   1.0047026e+00   1.0088378e+00   1.0054837e+00
  -3.3600000e+01   1.0064092e+00   1.0093718e+00   1.0091642e+00
  -3.3200000e+01   1.0036724e+00   1.0048287e+00   1.0144027e+00
  -3.2800000e+01   1.0057155e+00   1.0103235e+00   1.0070105e+00
  -3.2400000e+01   1.0076519e+00   1.0109218e+00   1.0076472e+00
  -3.2000000e+01   1.0039838e+00   1.0122637e+00   1.0058481e+00
  -3.1600000e+01   1.0055885e+00   1.0075235e+00   1.0064088e+00
  -3.1200000e+01   1.0052371e+00   1.0048979e+00   1.0048650e+00
  -3.0800000e+01   1.0059246e+00   1.0047877e+00   1.0070966e+00
  -3.0400000e+01   1.0061987e+00   1.0053514e+00   1.0069792e+00
  -3.0000000e+01   1.0039785e+00   1.0020519e+00   1.0094460e+00
  -2.9600000e+01   1.0016018e+00   1.0019484e+00   1.0071058e+00
  -2.9200000e+01   1.0041263e+00   1.0059929e+00   1.0037233e+00
  -2.8800000e+01   1.0051370e+00   1.0069167e+00   1.0018823e+00
  -2.8400000e+01   1.0035321e+00   1.0085790e+00   1.0111764e+00
  -2.8000000e+01   1.0035786e+00   1.0055313e+00   1.0038971e+00
  -2.7600000e+01   1.0013302e+00   1.0073318e+00   1.0027118e+00
  -2.7200000e+01   1.0008403e+00   1.0083666e+00   9.9924083e-01
  -2.6800000e+01   1.0068166e+00   1.0075840e+00   1.0041148e+00
  -2.6400000e+01   1.0046303e+00   1.0042947e+00   1.0019724e+00
  -2.6000000e+01   1.0016330e+00   1.0045507e+00   9.9908109e-01
  -2.5600000e+01   1.0017739e+00   1.0036979e+00   1.0031688e+00
  -2.5200000e+01   1.0043543e+00   1.0025425e+00   9.9717035e-01
  -2.4800000e+01   1.0059582e+00   1.0038080e+00   9.9958766e-01
  -2.4400000e+01   1.0036682e+00   1.0014162e+00   1.0025934e+00
  -2.4000000e+01   1.0029311e+00   1.0019456e+00   1.0053457e+00
  -2.3600000e+01   1.0020909e+00   9.9728618e-01   1.0031881e+00
  -2.3200000e+01   1.0024353e+00   9.9835790e-01   1.0045384e+00
  -2.2800000e+01   1.0072412e+00   9.9948121e-01   9.9865740e-01
  -2.2400000e+01   1.0042795e+00   1.0043807e+00   9.9837627e-01
  -2.2000000e+01   1.0002115e+00   9.9860951e-01   9.9867976e-01
  -2.1600000e+01   1.0054189e+00   1.0002459e+00   1.0064013e+00
  -2.1200000e+01   1.0019847e+00   9.9781240e-01   1.0037850e+00
  -2.0800000e+01   9.9610211e-01   9.9221941e-01   1.0084814e+00
  -2.0400000e+01   9.9828714e-01   9.9874388e-01   1.0035725e+00
  -2.0000000e+01   9.9724113e-01   9.9454864e-01   9.8962115e-01
  -1.9600000e+01   9.9904651e-01   9.9795578e-01   9.9615566e-01
  -1.9200000e+01   1.0013619e+00   9.9833589e-01   1.0002362e+00
  -1.8800000e+01   1.0021077e+00   9.9213902e-01   1.0025288e+00
  -1.8400000e+01   9.9461299e-01   9.9739082e-01   1.0062518e+00
  -1.8000000e+01   9.9304932e-01   9.9345828e-01   1.0046335e+00
  -1.7600000e+01   9.9442882e-01   9.9406702e-01   9.9699832e-01
  -1.7200000e+01   9.9357797e-01   9.9320929e-01   9.9701240e-01
  -1.6800000e+01   9.9609570e-01   1.0002558e+00   9.9572158e-01
  -1.6400000e+01   9.8954621e-01   9.9169200e-01   9.9951533e-01
  -1.6000000e+01   9.9328135e-01   9.9209391e-01   9.9695770e-01
  -1.5600000e+01   9.9068238e-01   9.9174270e-01   1.0009656e+00
  -1.5200000e+01   9.9418722e-01   1.0001571e+00   1.0023924e+00
  -1.4800000e+01   9.8942562e-01   9.9199391e-01   1.0031281e+00
  -1.4400000e+01   9.9080468e-01   9.9078051e-01   9.9484991e-01
  -1.4000000e+01   9.8990662e-01   9.9275711e-01   9.9236433e-01
  -1.3600000e+01   9.9202345e-01   9.9749154e-01   9.9799708e-01
  -1.3200000e+01   9.8685928e-01   9.9726216e-01   9.9645818e-01
  -1.2800000e+01   9.8381755e-01   9.9425821e-01   9.9494745e-01
  -1.2400000e+01   9.9368393e-01   9.8972217e-01   9.9545161e-01
  -1.2000000e+01   9.9670736e-01   9.9184176e-01   9.9248726e-01
  -1.1600000e+01   1.0012797e+00   9.9081719e-01   9.8360048e-01
  -1.1200000e+01   9.9569984e-01   9.8923216e-01   9.9236034e-01
  -1.0800000e+01   9.8352052e-01   9.9291039e-01   9.9924367e-01
  -1.0400000e+01   9.8257567e-01   9.9284349e-01   9.9189206e-01
  -1.0000000e+01   1.0029706e+00   9.9736251e-01   9.9320114e-01
  -9.6000000e+00   9.8868285e-01   9.9598032e-01   9.9867161e-01
  -9.2000000e+00   1.0125860e+00   9.9667303e-01   9.9983130e-01
  -8.8000000e+00   1.0023114e+00   9.9975764e-01   9.9772516e-01
  -8.4000000e+00   1.0017283e+00   9.9646574e-01   9.9783551e-01
  -8.0000000e+00   9.9024145e-01   9.9654151e-01   9.9917078e-01
  -7.6000000e+00   1.0013427e+00   9.9515223e-01   9.9906701e-01
  -7.2000000e+00   9.9337708e-01   9.9463421e-01   9.9563101e-01
  -6.8000000e+00   1.0024701e+00   9.9739732e-01   9.9263650e-01
  -6.4000000e+00   1.0018573e+00   9.9611510e-01   9.9607306e-01
  -6.0000000e+00   9.8579452e-01   9.9733923e-01   9.9361182e-01
  -5.6000000e+00   9.9134579e-01   9.9771314e-01   9.9722132e-01
  -5.2000000e+00   1.0118335e+00   1.0008646e+00   1.0031494e+00
  -4.8000000e+00   1.0095889e+00   9.9521712e-01   9.9657996e-01
  -4.4000000e+00   9.6990376e-01   9.9615755e-01   9.8765050e-01
  -4.0000000e+00   9.7137971e-01   9.9259390e-01   9.9410178e-01
  -3.6000000e+00   1.0414513e+00   9.9477081e-01   1.0013447e+00
  -3.2000000e+00   1.0183040e+00   9.9241549e-01   9.9871597e-01
  -2.8000000e+00   1.0111389e+00   9.9601779e-01   9.9547983e-01
  -2.4000000e+00   1.0087035e+00   9.9485301e-01   9.9147669e-01
  -2.0000000e+00   9.5188356e-01   9.9019967e-01   1.0012437e+00
  -1.6000000e+00   1.2944612e+00   9.9688530e-01   9.9797268e-01
  -1.2000000e+00   8.6975946e-01   9.9604264e-01   9.9783031e-01
  -8.0000000e-01   9.3666828e-01   9.9442373e-01   9.9981339e-01
  -4.0000000e-01   1.0061025e+00   9.9261554e-01   1.0071521e+00
   0.0000000e+00   1.0125432e+00   9.9298197e-01   1.0000619e+00
   4.0000000e-01   9.6130005e-01   9.9751485e-01   9.9662283e-01
   8.0000000e-01   9.7038534e-01   9.9618172e-01   9.9631777e-01
   1.2000000e+00   9.9421528e-01   9.9916020e-01   9.9513983e-01
   1.6000000e+00   1.0050597e+00   9.9440799e-01   9.9206034e-01
   2.0000000e+00   9.7145710e-01   9.9539195e-01   9.9661847e-01
   2.4000000e+00   9.9656038e-01   9.9445629e-01   9.9489758e-01
   2.8000000e+00   1.0070020e+00   9.9325062e-01   9.9533888e-01
   3.2000000e+00   9.9419186e-01   9.9299900e-01   1.0029319e+00
   3.6000000e+00   9.9322690e-01   9.9590230e-01   9.9475167e-01
   4.0000000e+00   9.8018880e-01   9.9649038e-01   1.0011089e+00
   4.4000000e+00   9.9516150e-01   9.9607012e-01   9.9919635e-01
   4.8000000e+00   9.9362929e-01   9.9531474e-01   1.0026358e+00
   5.2000000e+00   9.9338532e-01   9.9427801e-01   9.9762306e-01
   5.6000000e+00   1.0002703e+00   9.9709267e-01   1.0045800e+00
   6.0000000e+00   9.8481304e-01   1.0006638e+00   9.9400993e-01
   6.4000000e+00   9.9195896e-01   9.9574949e-01   9.9864816e-01
   6.8000000e+00   9.8845112e-01   9.9546268e-01   9.9138388e-01
   7.2000000e+00   9.9255577e-01   9.9677959e-01   9.8994101e-01
   7.6000000e+00   9.9114587e-01   9.9592132e-01   9.9046210e-01
   8.0000000e+00   9.9643777e-01   9.9738984e-01   9.9031527e-01
   8.4000000e+00   9.9635634e-01   9.9421442e-01   9.9373162e-01
   8.8000000e+00   9.9587628e-01   9.9484065e-01   9.9370341e-01
   9.2000000e+00   9.9855995e-01   9.9380519e-01   9.9675633e-01
   9.6000000e+00   9.8826959e-01   9.9676122e-01   9.9783646e-01
   1.0000000e+01   9.9833462e-01   9.9659709e-01   9.9849845e-01
   1.0400000e+01   9.9636147e-01   9.9394859e-01   9.9955559e-01
   1.0800000e+01   9.9678350e-01   9.9749311e-01   9.9179817e-01
   1.1200000e+01   9.9644619e-01   9.9675585e-01   9.9261971e-01
   1.1600000e+01   9.9379588e-01   9.9440000e-01   9.9064673e-01
   1.2000000e+01   1.0019354e+00   9.9516476e-01   9.9499707e-01
   1.2400000e+01   1.0008261e+00   9.9823722e-01   9.8702215e-01
   1.2800000e+01   9.9864586e-01   9.9674104e-01   9.9251048e-01
   1.3200000e+01   9.9744233e-01   9.9683791e-01   9.8905118e-01
   1.3600000e+01   1.0023025e+00   9.9820870e-01   9.9198804e-01
   1.4000000e+01   9.9528929e-01   9.9275623e-01   9.8778694e-01
   1.4400000e+01   1.0061984e+00   9.9351565e-01   9.8639879e-01
   1.4800000e+01   9.9737039e-01   9.9369847e-01   9.9720348e-01
   1.5200000e+01   9.9690216e-01   9.9540239e-01   9.9891764e-01
   1.5600000e+01   9.9700819e-01   1.0001864e+00   9.9684322e-01
   1.6000000e+01   9.9845877e-01   9.9812428e-01   9.9365226e-01
   1.6400000e+01   9.9924434e-01   9.9892209e-01   9.9559311e-01
   1.6800000e+01   1.0016898e+00   9.9909056e-01   9.9614806e-01
   1.7200000e+01   1.0035720e+00   9.9815399e-01   9.9621368e-01
   1.7600000e+01   1.0027941e+00   9.9635823e-01   9.9796899e-01
   1.8000000e+01   1.0045480e+00   9.9622023e-01   1.0006065e+00
   1.8400000e+01   1.0017333e+00   1.0011801e+00   1.0027884e+00
   1.8800000e+01   1.0058530e+00   1.0002041e+00   1.0104937e+00
   1.9200000e+01   1.0039093e+00   1.0011224e+00   1.0024265e+00
   1.9600000e+01   1.0006134e+00   1.0005562e+00   1.0034340e+00
   2.0000000e+01   1.0005778e+00   9.9975137e-01   1.0022193e+00
   2.0400000e+01   1.0032568e+00   1.0015799e+00   1.0066867e+00
   2.0800000e+01   1.0059911e+00   1.0027613e+00   1.0087220e+00
   2.1200000e+01   9.9852275e-01   1.0041731e+00   1.0114012e+00
   2.1600000e+01   1.0041152e+00   1.0030611e+00   1.0047540e+00
   2.2000000e+01   1.0061981e+00   1.0037453e+00   1.0092591e+00
   2.2400000e+01   1.0049139e+00   1.0028923e+00   1.0046889e+00
   2.2800000e+01   1.0004660e+00   9.9989764e-01   1.0038838e+00
   2.3200000e+01   1.0023943e+00   1.0045521e+00   1.0061314e+00
   2.3600000e+01   1.0038648e+00   1.0056895e+00   1.0041344e+00
   2.4000000e+01   1.0105561e+00   1.0073519e+00   1.0063127e+00
   2.4400000e+01   9.9667002e-01   1.0034069e+00   1.0059804e+00
   2.4800000e+01   1.0007620e+00   1.0042648e+00   1.0024195e+00
   2.5200000e+01   1.0060153e+00   1.0065589e+00   1.0024394e+00
   2.5600000e+01   1.0000838e+00   1.0083897e+00   1.0045223e+00
   2.6000000e+01   1.0033150e+00   1.0093574e+00   1.0031068e+00
   2.6400000e+01   1.0019078e+00   1.0087841e+00   9.9474739e-01
   2.6800000e+01   1.0018833e+00   1.0052219e+00   1.0054031e+00
   2.7200000e+01   1.0038007e+00   1.0071425e+00   1.0066472e+00
   2.7600000e+01   9.9853459e-01   1.0118812e+00   9.9668275e-01
   2.8000000e+01   1.0020134e+00   1.0047288e+00   1.0064270e+00
   2.8400000e+01   1.0039480e+00   1.0114324e+00   1.0047252e+00
   2.8800000e+01   1.0019570e+00   1.0071413e+00   1.0090100e+00
   2.9200000e+01   1.0031297e+00   1.0081616e+00   1.0046122e+00
   2.9600000e+01   1.0027470e+00   1.0109155e+00   1.0128961e+00
   3.0000000e+01   1.0039497e+00   1.0047945e+00   1.0113619e+00
   3.0400000e+01   1.0033721e+00   1.0085409e+00   1.0092652e+00
   3.0800000e+01   1.0047322e+00   1.0079325e+00   1.0120973e+00
   3.1200000e+01   1.0054839e+00   1.0079286e+00   1.0121623e+00
   3.1600000e+01   1.0071673e+00   1.0049303e+00   1.0082095e+00
   3.2000000e+01   1.0076264e+00   1.0092658e+00   1.0104470e+00
   3.2400000e+01   1.0066759e+00   1.0096920e+00   1.0101780e+00
   3.2800000e+01   1.0053035e+00   1.0078270e+00   1.0103658e+00
   3.3200000e+01   1.0045821e+00   1.0066373e+00   1.0189450e+00
   3.3600000e+01   1.0096669e+00   1.0073777e+00   1.0118053e+00
   3.4000000e+01   1.0061357e+00   1.0087728e+00   1.0072672e+00
   3.4400000e+01   1.0079956e+00   1.0062717e+00   1.0115554e+00
   3.4800000e+01   1.0098364e+00   1.0076741e+00   1.0108010e+00
   3.5200000e+01   1.0088017e+00   1.0090887e+00   1.0098435e+00
   3.5600000e+01   1.0066738e+00   1.0109941e+00   1.0091516e+00
   3.6000000e+01   1.0075775e+00   1.0074277e+00   1.0120146e+00
   3.6400000e+01   1.0084096e+00   1.0088263e+00   1.0104812e+00
   3.6800000e+01   1.0094492e+00   1.0122167e+00   1.0020997e+00
   3.7200000e+01   1.0066900e+00   1.0072572e+00   1.0110013e+00
   3.7600000e+01   1.0074577e+00   1.0070983e+00   1.0139273e+00
   3.8000000e+01   1.0059918e+00   1.0082799e+00   1.0138647e+00
   3.8400000e+01   1.0073974e+00   1.0089665e+00   1.0159767e+00
   3.8800000e+01   1.0072249e+00   1.0035617e+00   1.0143533e+00
   3.9200000e+01   1.0069153e+00   1.0059563e+00   1.0139765e+00
   3.9600000e+01   1.0071536e+00   1.0071811e+00   1.0179633e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf20.dat <==
  -4.0000000e+01   1.0010134e+00   1.0013155e+00   1.0010207e+00
  -3.9600000e+01   1.0009482e+00   1.0017553e+00   9.9508847e-01
  -3.9200000e+01   1.0022448e+00   9.9916009e-01   9.9780533e-01
  -3.8800000e+01   1.0025431e+00   1.0017894e+00   9.9496600e-01
  -3.8400000e+01   1.0008829e+00   1.0002434e+00   9.9767105e-01
  -3.8000000e+01   1.0013160e+00   1.0016797e+00   9.9653117e-01
  -3.7600000e+01   1.0037640e+00   1.0008559e+00   9.9525460e-01
  -3.7200000e+01   1.0021834e+00   1.0010290e+00   9.9830475e-01
  -3.6800000e+01   1.0045275e+00   1.0027665e+00   9.9982608e-01
  -3.6400000e+01   1.0037091e+00   1.0009444e+00   9.9973758e-01
  -3.6000000e+01   9.9845389e-01   1.0017298e+00   9.9420217e-01
  -3.5600000e+01   1.0027174e+00   9.9883374e-01   9.9777978e-01
  -3.5200000e+01   1.0018976e+00   1.0010061e+00   9.9721510e-01
  -3.4800000e+01   1.0021097e+00   1.0018494e+00   1.0002828e+00
  -3.4400000e+01   1.0003854e+00   1.0014600e+00   9.9840231e-01
  -3.4000000e+01   1.0003904e+00   1.0006683e+00   9.9631368e-01
  -3.3600000e+01   1.0021293e+00   1.0012263e+00   1.0002095e+00
  -3.3200000e+01   9.9945328e-01   9.9675684e-01   1.0056563e+00
  -3.2800000e+01   1.0015466e+00   1.0022582e+00   9.9858724e-01
  -3.2400000e+01   1.0035444e+00   1.0029204e+00   9.9948517e-01
  -3.2000000e+01   9.9996667e-01   1.0043383e+00   9.9796847e-01
  -3.1600000e+01   1.0016477e+00   9.9974231e-01   9.9879613e-01
  -3.1200000e+01   1.0013848e+00   9.9726798e-01   9.9753838e-01
  -3.0800000e+01   1.0021591e+00   9.9731382e-01   1.0000306e+00
  -3.0400000e+01   1.0025211e+00   9.9805314e-01   1.0001900e+00
  -3.0000000e+01   1.0003943e+00   9.9498247e-01   1.0029166e+00
  -2.9600000e+01   9.9810495e-01   9.9511005e-01   1.0008651e+00
  -2.9200000e+01   1.0006921e+00   9.9938353e-01   9.9777504e-01
  -2.8800000e+01   1.0017601e+00   1.0005815e+00   9.9621155e-01
  -2.8400000e+01   1.0002092e+00   1.0025370e+00   1.0057185e+00
  -2.8000000e+01   1.0002890e+00   9.9982704e-01   9.9873344e-01
  -2.7600000e+01   9.9806868e-01   1.0019569e+00   9.9780550e-01
  -2.7200000e+01   9.9758742e-01   1.0033409e+00   9.9459652e-01
  -2.6800000e+01   1.0035389e+00   1.0029288e+00   9.9968656e-01
  -2.6400000e+01   1.0013456e+00   1.0000299e+00   9.9778646e-01
  -2.6000000e+01   9.9833802e-01   1.0006670e+00   9.9513471e-01
  -2.5600000e+01   9.9845742e-01   1.0002062e+00   9.9943322e-01
  -2.5200000e+01   1.0010126e+00   9.9944549e-01   9.9368045e-01
  -2.4800000e+01   1.0026043e+00   1.0010987e+00   9.9631279e-01
  -2.4400000e+01   1.0003325e+00   9.9910566e-01   9.9953839e-01
  -2.4000000e+01   9.9963181e-01   1.0000236e+00   1.0025173e+00
  -2.3600000e+01   9.9885908e-01   9.9575956e-01   1.0006099e+00
  -2.3200000e+01   9.9930294e-01   9.9721142e-01   1.0022115e+00
  -2.2800000e+01   1.0042392e+00   9.9871240e-01   9.9661259e-01
  -2.2400000e+01   1.0014782e+00   1.0039843e+00   9.9661752e-01
  -2.2000000e+01   9.9766301e-01   9.9858217e-01   9.9722235e-01
  -2.1600000e+01   1.0031545e+00   1.0005813e+00   1.0052606e+00
  -2.1200000e+01   1.0000781e+00   9.9850067e-01   1.0029938e+00
  -2.0800000e+01   9.9460744e-01   9.9324860e-01   1.0080583e+00
  -2.0400000e+01   9.9724092e-01   1.0001176e+00   1.0035425e+00
  -2.0000000e+01   9.9669350e-01   9.9624535e-01   9.9000079e-01
  -1.9600000e+01   9.9903537e-01   9.9997757e-01   9.9696820e-01
  -1.9200000e+01   1.0019197e+00   1.0006652e+00   1.0015000e+00
  -1.8800000e+01   1.0032587e+00   9.9474845e-01   1.0042628e+00
  -1.8400000e+01   9.9635499e-01   1.0002952e+00   1.0084698e+00
  -1.8000000e+01   9.9538678e-01   9.9661484e-01   1.0073297e+00
  -1.7600000e+01   9.9735838e-01   9.9747397e-01   1.0001563e+00
  -1.7200000e+01   9.9707047e-01   9.9684448e-01   1.0006500e+00
  -1.6800000e+01   1.0001315e+00   1.0041319e+00   9.9982804e-01
  -1.6400000e+01   9.9404419e-01   9.9573255e-01   1.0041038e+00
  -1.6000000e+01   9.9823269e-01   9.9631430e-01   1.0019825e+00
  -1.5600000e+01   9.9599798e-01   9.9612369e-01   1.0064458e+00
  -1.5200000e+01   9.9983362e-01   1.0047216e+00   1.0082933e+00
  -1.4800000e+01   9.9528573e-01   9.9665057e-01   1.0094229e+00
  -1.4400000e+01   9.9684168e-01   9.9554533e-01   1.0014520e+00
  -1.4000000e+01   9.9603740e-01   9.9763538e-01   9.9928534e-01
  -1.3600000e+01   9.9819562e-01   1.0024846e+00   1.0052650e+00
  -1.3200000e+01   9.9296337e-01   1.0023383e+00   1.0039975e+00
  -1.2800000e+01   9.8980682e-01   9.9939422e-01   1.0027283e+00
  -1.2400000e+01   9.9958353e-01   9.9490401e-01   1.0034638e+00
  -1.2000000e+01   1.0024303e+00   9.9710087e-01   1.0006774e+00
  -1.1600000e+01   1.0067974e+00   9.9613377e-01   9.9189258e-01
  -1.1200000e+01   1.0009310e+00   9.9460139e-01   1.0008810e+00
  -1.0800000e+01   9.8841928e-01   9.9835899e-01   1.0079555e+00
  -1.0400000e+01   9.8719595e-01   9.9835028e-01   1.0006502e+00
  -1.0000000e+01   1.0074110e+00   1.0029512e+00   1.0020593e+00
  -9.6000000e+00   9.9280082e-01   1.0016164e+00   1.0076479e+00
  -9.2000000e+00   1.0165597e+00   1.0023656e+00   1.0088677e+00
  -8.8000000e+00   1.0060316e+00   1.0055169e+00   1.0067715e+00
  -8.4000000e+00   1.0052682e+00   1.0022492e+00   1.0068920e+00
  -8.0000000e+00   9.9360333e-01   1.0023629e+00   1.0082294e+00
  -7.6000000e+00   1.0046482e+00   1.0009955e+00   1.0080946e+00
  -7.2000000e+00   9.9660884e-01   1.0004950e+00   1.0045779e+00
  -6.8000000e+00   1.0057316e+00   1.0032850e+00   1.0014872e+00
  -6.4000000e+00   1.0051662e+00   1.0019964e+00   1.0048685e+00
  -6.0000000e+00   9.8914847e-01   1.0032186e+00   1.0022846e+00
  -5.6000000e+00   9.9486332e-01   1.0035743e+00   1.0058088e+00
  -5.2000000e+00   1.0156197e+00   1.0067141e+00   1.0116599e+00
  -4.8000000e+00   1.0136033e+00   1.0009932e+00   1.0048972e+00
  -4.4000000e+00   9.7402783e-01   1.0018918e+00   9.9575426e-01
  -4.0000000e+00   9.7581267e-01   9.9825525e-01   1.0021197e+00
  -3.6000000e+00   1.0465543e+00   1.0003862e+00   1.0092836e+00
  -3.2000000e+00   1.0236559e+00   9.9795880e-01   1.0065100e+00
  -2.8000000e+00   1.0168091e+00   1.0015207e+00   1.0031379e+00
  -2.4000000e+00   1.0146732e+00   1.0002918e+00   9.9901403e-01
  -2.0000000e+00   9.5765395e-01   9.9555986e-01   1.0087910e+00
  -1.6000000e+00   1.3012629e+00   1.0022343e+00   1.0054611e+00
  -1.2000000e+00   8.8201455e-01   1.0013465e+00   1.0053153e+00
  -8.0000000e-01   9.4592243e-01   9.9968697e-01   1.0073479e+00
  -4.0000000e-01   1.0159930e+00   9.9784796e-01   1.0148174e+00
   0.0000000e+00   1.0227879e+00   9.9820370e-01   1.0077868e+00
   4.0000000e-01   9.7138524e-01   1.0027579e+00   1.0044742e+00
   8.0000000e-01   9.8094596e-01   1.0014233e+00   1.0043564e+00
   1.2000000e+00   1.0054131e+00   1.0044292e+00   1.0033922e+00
   1.6000000e+00   1.0167294e+00   9.9966990e-01   1.0005406e+00
   2.0000000e+00   9.8303247e-01   1.0006811e+00   1.0054189e+00
   2.4000000e+00   1.0086848e+00   9.9976402e-01   1.0039820e+00
   2.8000000e+00   1.0194414e+00   9.9857505e-01   1.0047387e+00
   3.2000000e+00   1.0065867e+00   9.9834074e-01   1.0127195e+00
   3.6000000e+00   1.0056456e+00   1.0012742e+00   1.0047708e+00
   4.0000000e+00   9.9239756e-01   1.0018707e+00   1.0114910e+00
   4.4000000e+00   1.0074235e+00   1.0014442e+00   1.0098360e+00
   4.8000000e+00   1.0056509e+00   1.0006692e+00   1.0135609e+00
   5.2000000e+00   1.0050945e+00   9.9959993e-01   1.0087043e+00
   5.6000000e+00   1.0116629e+00   1.0023897e+00   1.0159080e+00
   6.0000000e+00   9.9555620e-01   1.0059263e+00   1.0053365e+00
   6.4000000e+00   1.0022275e+00   1.0009202e+00   1.0100926e+00
   6.8000000e+00   9.9806289e-01   1.0005540e+00   1.0027526e+00
   7.2000000e+00   1.0015257e+00   1.0017905e+00   1.0012434e+00
   7.6000000e+00   9.9937126e-01   1.0008317e+00   1.0016616e+00
   8.0000000e+00   1.0039353e+00   1.0022068e+00   1.0013494e+00
   8.4000000e+00   1.0030533e+00   9.9890899e-01   1.0045805e+00
   8.8000000e+00   1.0017605e+00   9.9943191e-01   1.0042795e+00
   9.2000000e+00   1.0036496e+00   9.9828662e-01   1.0070467e+00
   9.6000000e+00   9.9251627e-01   1.0011534e+00   1.0077747e+00
   1.0000000e+01   1.0018522e+00   1.0008901e+00   1.0080432e+00
   1.0400000e+01   9.9913932e-01   9.9814035e-01   1.0086824e+00
   1.0800000e+01   9.9887658e-01   1.0016167e+00   1.0004061e+00
   1.1200000e+01   9.9790767e-01   1.0008008e+00   1.0007686e+00
   1.1600000e+01   9.9468572e-01   9.9836682e-01   9.9830280e-01
   1.2000000e+01   1.0023282e+00   9.9907357e-01   1.0022037e+00
   1.2400000e+01   1.0007835e+00   1.0021009e+00   9.9368936e-01
   1.2800000e+01   9.9823960e-01   1.0005445e+00   9.9873404e-01
   1.3200000e+01   9.9674123e-01   1.0005862e+00   9.9477988e-01
   1.3600000e+01   1.0013668e+00   1.0019026e+00   9.9726601e-01
   1.4000000e+01   9.9419184e-01   9.9636394e-01   9.9258937e-01
   1.4400000e+01   1.0049736e+00   9.9704888e-01   9.9075206e-01
   1.4800000e+01   9.9609076e-01   9.9713972e-01   1.0011676e+00
   1.5200000e+01   9.9559732e-01   9.9873807e-01   1.0024640e+00
   1.5600000e+01   9.9571122e-01   1.0034047e+00   9.9996761e-01
   1.6000000e+01   9.9719394e-01   1.0011783e+00   9.9636427e-01
   1.6400000e+01   9.9802934e-01   1.0017914e+00   9.9791447e-01
   1.6800000e+01   1.0005362e+00   1.0017458e+00   9.9808312e-01
   1.7200000e+01   1.0024864e+00   1.0005625e+00   9.9776887e-01
   1.7600000e+01   1.0017812e+00   9.9849007e-01   9.9915360e-01
   1.8000000e+01   1.0036031e+00   9.9804881e-01   1.0014234e+00
   1.8400000e+01   1.0008561e+00   1.0026873e+00   1.0032437e+00
   1.8800000e+01   1.0050317e+00   1.0013542e+00   1.0105897e+00
   1.9200000e+01   1.0031432e+00   1.0018972e+00   1.0021719e+00
   1.9600000e+01   9.9989729e-01   1.0009353e+00   1.0028329e+00
   2.0000000e+01   9.9990385e-01   9.9972253e-01   1.0012819e+00
   2.0400000e+01   1.0026186e+00   1.0011314e+00   1.0054148e+00
   2.0800000e+01   1.0053855e+00   1.0018871e+00   1.0071228e+00
   2.1200000e+01   9.9795392e-01   1.0028713e+00   1.0094818e+00
   2.1600000e+01   1.0035739e+00   1.0013380e+00   1.0025420e+00
   2.2000000e+01   1.0056832e+00   1.0016034e+00   1.0067370e+00
   2.2400000e+01   1.0044264e+00   1.0003470e+00   1.0018919e+00
   2.2800000e+01   1.0000030e+00   9.9696838e-01   1.0008086e+00
   2.3200000e+01   1.0019466e+00   1.0012316e+00   1.0027768e+00
   2.3600000e+01   1.0034237e+00   1.0020044e+00   1.0005187e+00
   2.4000000e+01   1.0101069e+00   1.0033170e+00   1.0024273e+00
   2.4400000e+01   9.9620602e-01   9.9906427e-01   1.0018385e+00
   2.4800000e+01   1.0002547e+00   9.9961431e-01   9.9803988e-01
   2.5200000e+01   1.0054388e+00   1.0016103e+00   9.9780699e-01
   2.5600000e+01   9.9941556e-01   1.0031608e+00   9.9962900e-01
   2.6000000e+01   1.0025163e+00   1.0038678e+00   9.9796774e-01
   2.6400000e+01   1.0009478e+00   1.0030577e+00   9.8940278e-01
   2.6800000e+01   1.0007223e+00   9.9928802e-01   9.9974763e-01
   2.7200000e+01   1.0023978e+00   1.0009801e+00   1.0007292e+00
   2.7600000e+01   9.9686192e-01   1.0054828e+00   9.9056983e-01
   2.8000000e+01   1.0000200e+00   9.9817839e-01   9.9999616e-01
   2.8400000e+01   1.0016003e+00   1.0046474e+00   9.9804782e-01
   2.8800000e+01   9.9923258e-01   1.0002005e+00   1.0020423e+00
   2.9200000e+01   9.9999425e-01   1.0010372e+00   9.9741369e-01
   2.9600000e+01   9.9918330e-01   1.0035997e+00   1.0053723e+00
   3.0000000e+01   9.9993928e-01   9.9736076e-01   1.0035840e+00
   3.0400000e+01   9.9891359e-01   1.0009224e+00   1.0012350e+00
   3.0800000e+01   9.9981716e-01   1.0001704e+00   1.0037710e+00
   3.1200000e+01   1.0001225e+00   1.0000270e+00   1.0035575e+00
   3.1600000e+01   1.0013670e+00   9.9692237e-01   9.9935233e-01
   3.2000000e+01   1.0014167e+00   1.0011069e+00   1.0012790e+00
   3.2400000e+01   1.0000929e+00   1.0014254e+00   1.0007095e+00
   3.2800000e+01   9.9838342e-01   9.9948481e-01   1.0005781e+00
   3.3200000e+01   9.9735856e-01   9.9823039e-01   1.0087397e+00
   3.3600000e+01   1.0021374e+00   9.9890659e-01   1.0013225e+00
   3.4000000e+01   9.9840564e-01   1.0002486e+00   9.9646316e-01
   3.4400000e+01   1.0000679e+00   9.9774574e-01   1.0003158e+00
   3.4800000e+01   1.0017533e+00   9.9913188e-01   9.9915788e-01
   3.5200000e+01   1.0006286e+00   1.0005506e+00   9.9778059e-01
   3.5600000e+01   9.9845892e-01   1.0024732e+00   9.9664350e-01
   3.6000000e+01   9.9933338e-01   9.9899075e-01   9.9899782e-01
   3.6400000e+01   1.0001684e+00   1.0004469e+00   9.9698878e-01
   3.6800000e+01   1.0012404e+00   1.0038986e+00   9.8821795e-01
   3.7200000e+01   9.9856996e-01   9.9908506e-01   9.9647902e-01
   3.7600000e+01   9.9941828e-01   9.9904711e-01   9.9883751e-01
   3.8000000e+01   9.9806942e-01   1.0003532e+00   9.9825231e-01
   3.8400000e+01   9.9958476e-01   1.0011835e+00   9.9981541e-01
   3.8800000e+01   9.9954654e-01   9.9597866e-01   9.9771728e-01
   3.9200000e+01   9.9938118e-01   9.9852327e-01   9.9686657e-01
   3.9600000e+01   9.9976985e-01   9.9991786e-01   1.0003389e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf25.dat <==
  -4.0000000e+01   9.9745022e-01   9.9871699e-01   1.0077891e+00
  -3.9600000e+01   9.9722848e-01   9.9915274e-01   1.0014073e+00
  -3.9200000e+01   9.9843318e-01   9.9660079e-01   1.0036665e+00
  -3.8800000e+01   9.9870834e-01   9.9929510e-01   1.0002812e+00
  -3.8400000e+01   9.9708785e-01   9.9785207e-01   1.0024218e+00
  -3.8000000e+01   9.9760342e-01   9.9941037e-01   1.0006647e+00
  -3.7600000e+01   1.0001650e+00   9.9872707e-01   9.9874583e-01
  -3.7200000e+01   9.9874249e-01   9.9904689e-01   1.0011561e+00
  -3.6800000e+01   1.0012529e+00   1.0009301e+00   1.0020312e+00
  -3.6400000e+01   1.0006218e+00   9.9925370e-01   1.0013023e+00
  -3.6000000e+01   9.9556737e-01   1.0001642e+00   9.9514348e-01
  -3.5600000e+01   9.9999705e-01   9.9737926e-01   9.9813646e-01
  -3.5200000e+01   9.9934623e-01   9.9963115e-01   9.9702544e-01
  -3.4800000e+01   9.9970772e-01   1.0005278e+00   9.9959541e-01
  -3.4400000e+01   9.9811458e-01   1.0001606e+00   9.9727008e-01
  -3.4000000e+01   9.9822399e-01   9.9936067e-01   9.9479812e-01
  -3.3600000e+01   1.0000409e+00   9.9987662e-01   9.9836312e-01
  -3.3200000e+01   9.9742721e-01   9.9533949e-01   1.0035313e+00
  -3.2800000e+01   9.9955707e-01   1.0007365e+00   9.9627936e-01
  -3.2400000e+01   1.0015731e+00   1.0012756e+00   9.9703385e-01
  -3.2000000e+01   9.9801254e-01   1.0025501e+00   9.9543839e-01
  -3.1600000e+01   9.9969247e-01   9.9780986e-01   9.9623479e-01
  -3.1200000e+01   9.9943098e-01   9.9518290e-01   9.9500403e-01
  -3.0800000e+01   1.0002069e+00   9.9507151e-01   9.9755600e-01
  -3.0400000e+01   1.0005787e+00   9.9565874e-01   9.9782289e-01
  -3.0000000e+01   9.9847735e-01   9.9245581e-01   1.0006820e+00
  -2.9600000e+01   9.9622724e-01   9.9245922e-01   9.9879917e-01
  -2.9200000e+01   9.9886287e-01   9.9662019e-01   9.9590058e-01
  -2.8800000e+01   9.9999919e-01   9.9773743e-01   9.9453754e-01
  -2.8400000e+01   9.9854060e-01   9.9963744e-01   1.0042365e+00
  -2.8000000e+01   9.9872779e-01   9.9691504e-01   9.9746947e-01
  -2.7600000e+01   9.9663515e-01   9.9904817e-01   9.9674625e-01
  -2.7200000e+01   9.9629190e-01   1.0004668e+00   9.9373200e-01
  -2.6800000e+01   1.0023825e+00   1.0001200e+00   9.9899134e-01
  -2.6400000e+01   1.0003461e+00   9.9732234e-01   9.9724821e-01
  -2.6000000e+01   9.9749484e-01   9.9807119e-01   9.9472343e-01
  -2.5600000e+01   9.9776353e-01   9.9774362e-01   9.9911431e-01
  -2.5200000e+01   1.0004571e+00   9.9713335e-01   9.9342221e-01
  -2.4800000e+01   1.0021720e+00   9.9894153e-01   9.9607063e-01
  -2.4400000e+01   1.0000043e+00   9.9711665e-01   9.9926700e-01
  -2.4000000e+01   9.9938233e-01   9.9820112e-01   1.0021721e+00
  -2.3600000e+01   9.9865751e-01   9.9410837e-01   1.0001406e+00
  -2.3200000e+01   9.9911869e-01   9.9571868e-01   1.0015720e+00
  -2.2800000e+01   1.0040343e+00   9.9736616e-01   9.9575739e-01
  -2.2400000e+01   1.0012198e+00   1.0027682e+00   9.9549657e-01
  -2.2000000e+01   9.9731843e-01   9.9749677e-01   9.9579622e-01
  -2.1600000e+01   1.0026876e+00   9.9959891e-01   1.0034764e+00
  -2.1200000e+01   9.9946653e-01   9.9761019e-01   1.0008402e+00
  -2.0800000e+01   9.9383337e-01   9.9243504e-01   1.0054981e+00
  -2.0400000e+01   9.9628597e-01   9.9935542e-01   1.0005888e+00
  -2.0000000e+01   9.9555569e-01   9.9552804e-01   9.8668655e-01
  -1.9600000e+01   9.9771894e-01   9.9928886e-01   9.9324000e-01
  -1.9200000e+01   1.0004422e+00   1.0000010e+00   9.9738892e-01
  -1.8800000e+01   1.0016516e+00   9.9410792e-01   9.9980738e-01
  -1.8400000e+01   9.9467377e-01   9.9967366e-01   1.0037103e+00
  -1.8000000e+01   9.9367567e-01   9.9602385e-01   1.0023484e+00
  -1.7600000e+01   9.9567372e-01   9.9692313e-01   9.9505057e-01
  -1.7200000e+01   9.9548752e-01   9.9635161e-01   9.9545562e-01
  -1.6800000e+01   9.9871917e-01   1.0037144e+00   9.9462672e-01
  -1.6400000e+01   9.9289156e-01   9.9541999e-01   9.9894616e-01
  -1.6000000e+01   9.9740632e-01   9.9613381e-01   9.9698128e-01
  -1.5600000e+01   9.9557198e-01   9.9610076e-01   1.0016351e+00
  -1.5200000e+01   9.9987133e-01   1.0048891e+00   1.0037552e+00
  -1.4800000e+01   9.9583839e-01   9.9703464e-01   1.0052179e+00
  -1.4400000e+01   9.9794703e-01   9.9617260e-01   9.9765950e-01
  -1.4000000e+01   9.9771020e-01   9.9852834e-01   9.9590811e-01
  -1.3600000e+01   1.0004429e+00   1.0036669e+00   1.0022982e+00
  -1.3200000e+01   9.9574133e-01   1.0038134e+00   1.0014626e+00
  -1.2800000e+01   9.9307340e-01   1.0011621e+00   1.0006163e+00
  -1.2400000e+01   1.0033169e+00   9.9695461e-01   1.0017429e+00
  -1.2000000e+01   1.0065245e+00   9.9943634e-01   9.9931944e-01
  -1.1600000e+01   1.0111548e+00   9.9872688e-01   9.9085485e-01
  -1.1200000e+01   1.0053877e+00   9.9742347e-01   1.0000917e+00
  -1.0800000e+01   9.9281562e-01   1.0013936e+00   1.0073629e+00
  -1.0400000e+01   9.9144677e-01   1.0015490e+00   1.0002026e+00
  -1.0000000e+01   1.0114680e+00   1.0062879e+00   1.0016919e+00
  -9.6000000e+00   9.9638814e-01   1.0050262e+00   1.0072997e+00
  -9.2000000e+00   1.0196856e+00   1.0058109e+00   1.0084868e+00
  -8.8000000e+00   1.0084720e+00   1.0089623e+00   1.0063129e+00
  -8.4000000e+00   1.0069601e+00   1.0056301e+00   1.0063137e+00
  -8.0000000e+00   9.9446734e-01   1.0056525e+00   1.0074986e+00
  -7.6000000e+00   1.0046583e+00   1.0041546e+00   1.0071892e+00
  -7.2000000e+00   9.9574454e-01   1.0034979e+00   1.0034856e+00
  -6.8000000e+00   1.0039889e+00   1.0061172e+00   1.0002012e+00
  -6.4000000e+00   1.0025973e+00   1.0046282e+00   1.0033766e+00
  -6.0000000e+00   9.8588047e-01   1.0056451e+00   1.0005973e+00
  -5.6000000e+00   9.9094056e-01   1.0057884e+00   1.0039248e+00
  -5.2000000e+00   1.0111120e+00   1.0087215e+00   1.0095822e+00
  -4.8000000e+00   1.0087905e+00   1.0027823e+00   1.0026629e+00
  -4.4000000e+00   9.6932403e-01   1.0034837e+00   9.9337932e-01
  -4.0000000e+00   9.7130777e-01   9.9965685e-01   9.9957883e-01
  -3.6000000e+00   1.0423518e+00   1.0016207e+00   1.0065789e+00
  -3.2000000e+00   1.0207264e+00   9.9903844e-01   1.0036726e+00
  -2.8000000e+00   1.0159721e+00   1.0024706e+00   1.0001735e+00
  -2.4000000e+00   1.0176316e+00   1.0011271e+00   9.9592893e-01
  -2.0000000e+00   9.6824304e-01   9.9629566e-01   1.0055383e+00
  -1.6000000e+00   1.3549651e+00   1.0028993e+00   1.0020840e+00
  -1.2000000e+00   7.5410658e-01   1.0019534e+00   1.0018050e+00
  -8.0000000e-01   9.0953114e-01   1.0002514e+00   1.0036967e+00
  -4.0000000e-01   9.9063848e-01   9.9838481e-01   1.0110085e+00
   0.0000000e+00   1.0031526e+00   9.9872647e-01   1.0038809e+00
   4.0000000e-01   9.5612672e-01   1.0032802e+00   1.0004710e+00
   8.0000000e-01   9.6802768e-01   1.0019501e+00   1.0002587e+00
   1.2000000e+00   9.9423609e-01   1.0049692e+00   9.9922454e-01
   1.6000000e+00   1.0072258e+00   1.0002214e+00   9.9633664e-01
   2.0000000e+00   9.7540067e-01   1.0012465e+00   1.0011746e+00
   2.4000000e+00   1.0023116e+00   1.0003381e+00   9.9975566e-01
   2.8000000e+00   1.0143568e+00   9.9915138e-01   1.0005570e+00
   3.2000000e+00   1.0028024e+00   9.9891045e-01   1.0085902e+00
   3.6000000e+00   1.0029983e+00   1.0018242e+00   1.0007925e+00
   4.0000000e+00   9.9080627e-01   1.0023841e+00   1.0076402e+00
   4.4000000e+00   1.0067403e+00   1.0019008e+00   1.0061754e+00
   4.8000000e+00   1.0057963e+00   1.0010506e+00   1.0101025e+00
   5.2000000e+00   1.0059584e+00   9.9988109e-01   1.0054945e+00
   5.6000000e+00   1.0131474e+00   1.0025497e+00   1.0129245e+00
   6.0000000e+00   9.9751668e-01   1.0059423e+00   1.0026383e+00
   6.4000000e+00   1.0045987e+00   1.0007718e+00   1.0076379e+00
   6.8000000e+00   1.0007225e+00   1.0002243e+00   1.0005651e+00
   7.2000000e+00   1.0043998e+00   1.0012638e+00   9.9929326e-01
   7.6000000e+00   1.0023626e+00   1.0001003e+00   9.9992727e-01
   8.0000000e+00   1.0069892e+00   1.0012636e+00   9.9980479e-01
   8.4000000e+00   1.0060943e+00   9.9776331e-01   1.0031963e+00
   8.8000000e+00   1.0047382e+00   9.9808844e-01   1.0030305e+00
   9.2000000e+00   1.0065374e+00   9.9676283e-01   1.0058963e+00
   9.6000000e+00   9.9525725e-01   9.9946617e-01   1.0066962e+00
   1.0000000e+01   1.0044923e+00   9.9907360e-01   1.0070094e+00
   1.0400000e+01   1.0016449e+00   9.9623069e-01   1.0076632e+00
   1.0800000e+01   1.0012599e+00   9.9963746e-01   9.9938575e-01
   1.1200000e+01   1.0001810e+00   9.9879853e-01   9.9971887e-01
   1.1600000e+01   9.9685864e-01   9.9638292e-01   9.9720973e-01
   1.2000000e+01   1.0044375e+00   9.9713841e-01   1.0010486e+00
   1.2400000e+01   1.0028199e+00   1.0002421e+00   9.9247730e-01
   1.2800000e+01   1.0002055e+00   9.9879816e-01   9.9744399e-01
   1.3200000e+01   9.9863427e-01   9.9896873e-01   9.9341860e-01
   1.3600000e+01   1.0031850e+00   1.0004246e+00   9.9582490e-01
   1.4000000e+01   9.9589054e-01   9.9503824e-01   9.9107860e-01
   1.4400000e+01   1.0065504e+00   9.9586063e-01   9.8917125e-01
   1.4800000e+01   9.9747422e-01   9.9607765e-01   9.9950127e-01
   1.5200000e+01   9.9675333e-01   9.9777882e-01   1.0007283e+00
   1.5600000e+01   9.9659161e-01   1.0025185e+00   9.9817558e-01
   1.6000000e+01   9.9774983e-01   1.0003388e+00   9.9452375e-01
   1.6400000e+01   9.9821682e-01   1.0009659e+00   9.9602574e-01
   1.6800000e+01   1.0003161e+00   1.0008988e+00   9.9615585e-01
   1.7200000e+01   1.0018312e+00   9.9966382e-01   9.9581612e-01
   1.7600000e+01   1.0006802e+00   9.9751121e-01   9.9717924e-01
   1.8000000e+01   1.0020576e+00   9.9696911e-01   9.9944085e-01
   1.8400000e+01   9.9889479e-01   1.0014839e+00   1.0012642e+00
   1.8800000e+01   1.0026779e+00   1.0000278e+00   1.0086167e+00
   1.9200000e+01   1.0004642e+00   1.0004466e+00   1.0002461e+00
   1.9600000e+01   9.9696437e-01   9.9937193e-01   1.0009494e+00
   2.0000000e+01   9.9678430e-01   9.9806291e-01   9.9945346e-01
   2.0400000e+01   9.9938585e-01   9.9939467e-01   1.0036338e+00
   2.0800000e+01   1.0021234e+00   1.0001015e+00   1.0053972e+00
   2.1200000e+01   9.9477517e-01   1.0010652e+00   1.0078091e+00
   2.1600000e+01   1.0005090e+00   9.9954626e-01   1.0009281e+00
   2.2000000e+01   1.0028055e+00   9.9985144e-01   1.0051550e+00
   2.2400000e+01   1.0017902e+00   9.9866137e-01   1.0003378e+00
   2.2800000e+01   9.9764380e-01   9.9537235e-01   9.9925763e-01
   2.3200000e+01   9.9986056e-01   9.9972979e-01   1.0012076e+00
   2.3600000e+01   1.0016049e+00   1.0006102e+00   9.9891702e-01
   2.4000000e+01   1.0085246e+00   1.0020318e+00   1.0007666e+00
   2.4400000e+01   9.9485324e-01   9.9789108e-01   1.0001078e+00
   2.4800000e+01   9.9905729e-01   9.9853598e-01   9.9623211e-01
   2.5200000e+01   1.0043445e+00   1.0006128e+00   9.9591290e-01
   2.5600000e+01   9.9838092e-01   1.0022273e+00   9.9764694e-01
   2.6000000e+01   1.0014820e+00   1.0029836e+00   9.9591526e-01
   2.6400000e+01   9.9987394e-01   1.0022068e+00   9.8731457e-01
   2.6800000e+01   9.9957543e-01   9.9845938e-01   9.9760959e-01
   2.7200000e+01   1.0011559e+00   1.0001579e+00   9.9859605e-01
   2.7600000e+01   9.9553152e-01   1.0046585e+00   9.8850575e-01
   2.8000000e+01   9.9860269e-01   9.9736370e-01   9.9800937e-01
   2.8400000e+01   1.0001252e+00   1.0038355e+00   9.9620904e-01
   2.8800000e+01   9.9774552e-01   9.9941076e-01   1.0003890e+00
   2.9200000e+01   9.9854252e-01   1.0002817e+00   9.9600760e-01
   2.9600000e+01   9.9782575e-01   1.0028978e+00   1.0042419e+00
   3.0000000e+01   9.9873203e-01   9.9673942e-01   1.0027765e+00
   3.0400000e+01   9.9791751e-01   1.0004034e+00   1.0007848e+00
   3.0800000e+01   9.9907822e-01   9.9977812e-01   1.0036959e+00
   3.1200000e+01   9.9968096e-01   9.9978666e-01   1.0038745e+00
   3.1600000e+01   1.0012471e+00   9.9685461e-01   1.0000630e+00
   3.2000000e+01   1.0016258e+00   1.0012272e+00   1.0023813e+00
   3.2400000e+01   1.0006203e+00   1.0017473e+00   1.0021924e+00
   3.2800000e+01   9.9919976e-01   1.0000136e+00   1.0024250e+00
   3.3200000e+01   9.9841889e-01   9.9896847e-01   1.0109499e+00
   3.3600000e+01   1.0033880e+00   9.9984942e-01   1.0038400e+00
   3.4000000e+01   9.9976682e-01   1.0013881e+00   9.9926789e-01
   3.4400000e+01   1.0014671e+00   9.9906296e-01   1.0034108e+00
   3.4800000e+01   1.0031102e+00   1.0006121e+00   1.0025109e+00
   3.5200000e+01   1.0018606e+00   1.0021707e+00   1.0013746e+00
   3.5600000e+01   9.9949422e-01   1.0042112e+00   1.0004720e+00
   3.6000000e+01   1.0001163e+00   1.0008096e+00   1.0030693e+00
   3.6400000e+01   1.0006551e+00   1.0023304e+00   1.0012903e+00
   3.6800000e+01   1.0014029e+00   1.0058221e+00   9.9271966e-01
   3.7200000e+01   9.9840339e-01   1.0010087e+00   1.0012686e+00
   3.7600000e+01   9.9893866e-01   1.0009563e+00   1.0038992e+00
   3.8000000e+01   9.9731367e-01   1.0022291e+00   1.0035827e+00
   3.8400000e+01   9.9860453e-01   1.0030022e+00   1.0054300e+00
   3.8800000e+01   9.9841365e-01   9.9771231e-01   1.0035976e+00
   3.9200000e+01   9.9818309e-01   1.0001730e+00   1.0030250e+00
   3.9600000e+01   9.9859795e-01   1.0014669e+00   1.0067884e+00


==> figs/force_ratio/old/scf_vs_direct_yz-30_scf5.dat <==
  -4.0000000e+01   9.9906457e-01   1.0010921e+00   9.7469854e-01
  -3.9600000e+01   9.9874346e-01   1.0021357e+00   9.6947468e-01
  -3.9200000e+01   9.9978179e-01   1.0001593e+00   9.7270801e-01
  -3.8800000e+01   9.9982855e-01   1.0034339e+00   9.7055493e-01
  -3.8400000e+01   9.9792804e-01   1.0025474e+00   9.7384035e-01
  -3.8000000e+01   9.9812215e-01   1.0046728e+00   9.7340123e-01
  -3.7600000e+01   1.0003328e+00   1.0045532e+00   9.7285267e-01
  -3.7200000e+01   9.9853765e-01   1.0054544e+00   9.7656090e-01
  -3.6800000e+01   1.0006645e+00   1.0079490e+00   9.7880070e-01
  -3.6400000e+01   9.9965094e-01   1.0068851e+00   9.7948836e-01
  -3.6000000e+01   9.9423073e-01   1.0084582e+00   9.7485535e-01
  -3.5600000e+01   9.9829916e-01   1.0063367e+00   9.7917280e-01
  -3.5200000e+01   9.9731582e-01   1.0093292e+00   9.7944348e-01
  -3.4800000e+01   9.9737000e-01   1.0109891e+00   9.8329802e-01
  -3.4400000e+01   9.9550481e-01   1.0114050e+00   9.8229791e-01
  -3.4000000e+01   9.9536909e-01   1.0114092e+00   9.8109837e-01
  -3.3600000e+01   9.9696662e-01   1.0127670e+00   9.8579856e-01
  -3.3200000e+01   9.9417998e-01   1.0090218e+00   9.9203816e-01
  -3.2800000e+01   9.9614513e-01   1.0153501e+00   9.8592997e-01
  -3.2400000e+01   9.9802401e-01   1.0167560e+00   9.8767954e-01
  -3.2000000e+01   9.9436868e-01   1.0189000e+00   9.8703934e-01
  -3.1600000e+01   9.9595316e-01   1.0149058e+00   9.8870852e-01
  -3.1200000e+01   9.9561876e-01   1.0130242e+00   9.8830610e-01
  -3.0800000e+01   9.9633148e-01   1.0136603e+00   9.9160898e-01
  -3.0400000e+01   9.9665295e-01   1.0149599e+00   9.9259080e-01
  -3.0000000e+01   9.9452222e-01   1.0123392e+00   9.9611117e-01
  -2.9600000e+01   9.9225388e-01   1.0129249e+00   9.9487272e-01
  -2.9200000e+01   9.9486059e-01   1.0176862e+00   9.9258357e-01
  -2.8800000e+01   9.9598705e-01   1.0192721e+00   9.9179615e-01
  -2.8400000e+01   9.9454194e-01   1.0215847e+00   1.0020231e+00
  -2.8000000e+01   9.9475332e-01   1.0191012e+00   9.9580808e-01
  -2.7600000e+01   9.9271140e-01   1.0215061e+00   9.9561101e-01
  -2.7200000e+01   9.9243527e-01   1.0231123e+00   9.9312213e-01
  -2.6800000e+01   9.9859417e-01   1.0228477e+00   9.9890590e-01
  -2.6400000e+01   9.9668378e-01   1.0200123e+00   9.9769491e-01
  -2.6000000e+01   9.9399296e-01   1.0207501e+00   9.9571411e-01
  -2.5600000e+01   9.9444297e-01   1.0203365e+00   1.0006717e+00
  -2.5200000e+01   9.9734398e-01   1.0195892e+00   9.9554812e-01
  -2.4800000e+01   9.9930658e-01   1.0212792e+00   9.9880586e-01
  -2.4400000e+01   9.9743219e-01   1.0192249e+00   1.0026404e+00
  -2.4000000e+01   9.9713252e-01   1.0201204e+00   1.0062103e+00
  -2.3600000e+01   9.9676315e-01   1.0157094e+00   1.0048508e+00
  -2.3200000e+01   9.9760637e-01   1.0171126e+00   1.0069904e+00
  -2.2800000e+01   1.0029285e+00   1.0185495e+00   1.0018629e+00
  -2.2400000e+01   1.0005534e+00   1.0238181e+00   1.0023361e+00
  -2.2000000e+01   9.9710798e-01   1.0181909e+00   1.0033820e+00
  -2.1600000e+01   1.0029469e+00   1.0200991e+00   1.0118750e+00
  -2.1200000e+01   1.0002023e+00   1.0178401e+00   1.0099630e+00
  -2.0800000e+01   9.9504284e-01   1.0123436e+00   1.0153985e+00
  -2.0400000e+01   9.9797418e-01   1.0191967e+00   1.0111484e+00
  -2.0000000e+01   9.9770905e-01   1.0151002e+00   9.9776238e-01
  -1.9600000e+01   1.0003273e+00   1.0187515e+00   1.0050104e+00
  -1.9200000e+01   1.0034876e+00   1.0193029e+00   1.0097739e+00
  -1.8800000e+01   1.0051022e+00   1.0131285e+00   1.0127211e+00
  -1.8400000e+01   9.9846676e-01   1.0186359e+00   1.0170985e+00
  -1.8000000e+01   9.9779419e-01   1.0147540e+00   1.0160578e+00
  -1.7600000e+01   1.0000913e+00   1.0155019e+00   1.0089070e+00
  -1.7200000e+01   1.0001529e+00   1.0147428e+00   1.0094690e+00
  -1.6800000e+01   1.0036103e+00   1.0220519e+00   1.0086868e+00
  -1.6400000e+01   9.9792469e-01   1.0134012e+00   1.0130304e+00
  -1.6000000e+01   1.0025997e+00   1.0139020e+00   1.0109098e+00
  -1.5600000e+01   1.0008678e+00   1.0136222e+00   1.0154185e+00
  -1.5200000e+01   1.0052828e+00   1.0222914e+00   1.0172799e+00
  -1.4800000e+01   1.0013140e+00   1.0140050e+00   1.0184102e+00
  -1.4400000e+01   1.0035247e+00   1.0128090e+00   1.0103516e+00
  -1.4000000e+01   1.0033953e+00   1.0148611e+00   1.0081391e+00
  -1.3600000e+01   1.0062838e+00   1.0197189e+00   1.0141405e+00
  -1.3200000e+01   1.0017416e+00   1.0194869e+00   1.0128186e+00
  -1.2800000e+01   9.9930368e-01   1.0164028e+00   1.0114888e+00
  -1.2400000e+01   1.0099353e+00   1.0117357e+00   1.0121698e+00
  -1.2000000e+01   1.0135746e+00   1.0138573e+00   1.0092890e+00
  -1.1600000e+01   1.0187484e+00   1.0127477e+00   1.0003479e+00
  -1.1200000e+01   1.0135517e+00   1.0110480e+00   1.0093185e+00
  -1.0800000e+01   1.0015934e+00   1.0147104e+00   1.0163469e+00
  -1.0400000e+01   1.0010434e+00   1.0145298e+00   1.0088649e+00
  -1.0000000e+01   1.0222257e+00   1.0190187e+00   1.0101598e+00
  -9.6000000e+00   1.0080578e+00   1.0174625e+00   1.0156561e+00
  -9.2000000e+00   1.0328465e+00   1.0180127e+00   1.0167405e+00
  -8.8000000e+00   1.0228136e+00   1.0209938e+00   1.0144783e+00
  -8.4000000e+00   1.0227263e+00   1.0174522e+00   1.0144469e+00
  -8.0000000e+00   1.0115905e+00   1.0173422e+00   1.0156397e+00
  -7.6000000e+00   1.0236607e+00   1.0157300e+00   1.0153510e+00
  -7.2000000e+00   1.0164177e+00   1.0150032e+00   1.0116605e+00
  -6.8000000e+00   1.0268702e+00   1.0176228e+00   1.0084067e+00
  -6.4000000e+00   1.0277060e+00   1.0161160e+00   1.0116764e+00
  -6.0000000e+00   1.0130801e+00   1.0171701e+00   1.0089490e+00
  -5.6000000e+00   1.0211915e+00   1.0173617e+00   1.0123798e+00
  -5.2000000e+00   1.0454958e+00   1.0203948e+00   1.0181611e+00
  -4.8000000e+00   1.0473768e+00   1.0144673e+00   1.0112564e+00
  -4.4000000e+00   1.0115931e+00   1.0152700e+00   1.0019646e+00
  -4.0000000e+00   1.0204856e+00   1.0114980e+00   1.0082819e+00
  -3.6000000e+00   1.1051728e+00   1.0135928e+00   1.0154048e+00
  -3.2000000e+00   1.0965171e+00   1.0110888e+00   1.0125261e+00
  -2.8000000e+00   1.1136628e+00   1.0146730e+00   1.0090403e+00
  -2.4000000e+00   1.1547141e+00   1.0134215e+00   1.0047904e+00
  -2.0000000e+00   1.1797380e+00   1.0086377e+00   1.0145065e+00
  -1.6000000e+00   2.0669987e+00   1.0154257e+00   1.0110238e+00
  -1.2000000e+00  -5.7113144e-01   1.0145655e+00   1.0107234e+00
  -8.0000000e-01   5.8645042e-01   1.0129350e+00   1.0125888e+00
  -4.0000000e-01   7.8533348e-01   1.0111312e+00   1.0198898e+00
   0.0000000e+00   8.5118532e-01   1.0115593e+00   1.0125909e+00
   4.0000000e-01   8.3889040e-01   1.0162489e+00   1.0090026e+00
   8.0000000e-01   8.6622799e-01   1.0149757e+00   1.0085967e+00
   1.2000000e+00   9.0121254e-01   1.0181071e+00   1.0073163e+00
   1.6000000e+00   9.2129144e-01   1.0133703e+00   1.0041196e+00
   2.0000000e+00   8.9821772e-01   1.0144850e+00   1.0086593e+00
   2.4000000e+00   9.2788445e-01   1.0136457e+00   1.0068467e+00
   2.8000000e+00   9.4311214e-01   1.0125317e+00   1.0072245e+00
   3.2000000e+00   9.3584386e-01   1.0123873e+00   1.0148382e+00
   3.6000000e+00   9.3915107e-01   1.0154533e+00   1.0064885e+00
   4.0000000e+00   9.3061630e-01   1.0161499e+00   1.0128420e+00
   4.4000000e+00   9.4840701e-01   1.0158057e+00   1.0108202e+00
   4.8000000e+00   9.5030870e-01   1.0151056e+00   1.0142031e+00
   5.2000000e+00   9.5327801e-01   1.0141004e+00   1.0090222e+00
   5.6000000e+00   9.6298650e-01   1.0170036e+00   1.0159317e+00
   6.0000000e+00   9.5106199e-01   1.0206559e+00   1.0050981e+00
   6.4000000e+00   9.6086220e-01   1.0156285e+00   1.0096220e+00
   6.8000000e+00   9.6028705e-01   1.0152964e+00   1.0020917e+00
   7.2000000e+00   9.6705033e-01   1.0165722e+00   1.0004211e+00
   7.6000000e+00   9.6839434e-01   1.0156012e+00   1.0007084e+00
   8.0000000e+00   9.7624448e-01   1.0169742e+00   1.0002915e+00
   8.4000000e+00   9.7879085e-01   1.0135809e+00   1.0034404e+00
   8.8000000e+00   9.8089124e-01   1.0140350e+00   1.0030776e+00
   9.2000000e+00   9.8605690e-01   1.0127656e+00   1.0057920e+00
   9.6000000e+00   9.7833120e-01   1.0155331e+00   1.0064774e+00
   1.0000000e+01   9.9069129e-01   1.0150927e+00   1.0067053e+00
   1.0400000e+01   9.9105618e-01   1.0120936e+00   1.0072936e+00
   1.0800000e+01   9.9372556e-01   1.0153729e+00   9.9896703e-01
   1.1200000e+01   9.9555897e-01   1.0142658e+00   9.9924698e-01
   1.1600000e+01   9.9499142e-01   1.0114870e+00   9.9667870e-01
   1.2000000e+01   1.0051489e+00   1.0118592e+00   1.0004352e+00
   1.2400000e+01   1.0059491e+00   1.0145527e+00   9.9176626e-01
   1.2800000e+01   1.0055688e+00   1.0125807e+00   9.9659313e-01
   1.3200000e+01   1.0060651e+00   1.0122069e+00   9.9240121e-01
   1.3600000e+01   1.0125791e+00   1.0131073e+00   9.9459631e-01
   1.4000000e+01   1.0069886e+00   1.0070670e+00   9.8960693e-01
   1.4400000e+01   1.0194273e+00   1.0073148e+00   9.8741410e-01
   1.4800000e+01   1.0117634e+00   1.0069628e+00   9.9739349e-01
   1.5200000e+01   1.0124566e+00   1.0081382e+00   9.9824883e-01
   1.5600000e+01   1.0136234e+00   1.0124182e+00   9.9529859e-01
   1.6000000e+01   1.0160490e+00   1.0097560e+00   9.9122173e-01
   1.6400000e+01   1.0176917e+00   1.0099791e+00   9.9225248e-01
   1.6800000e+01   1.0209219e+00   1.0095580e+00   9.9188819e-01
   1.7200000e+01   1.0234772e+00   1.0080150e+00   9.9103138e-01
   1.7600000e+01   1.0232207e+00   1.0056013e+00   9.9184966e-01
   1.8000000e+01   1.0254514e+00   1.0048580e+00   9.9353888e-01
   1.8400000e+01   1.0229276e+00   1.0092537e+00   9.9477757e-01
   1.8800000e+01   1.0273979e+00   1.0076609e+00   1.0014894e+00
   1.9200000e+01   1.0255961e+00   1.0079804e+00   9.9258348e-01
   1.9600000e+01   1.0223367e+00   1.0068052e+00   9.9268027e-01
   2.0000000e+01   1.0223389e+00   1.0053948e+00   9.9059597e-01
   2.0400000e+01   1.0250527e+00   1.0066371e+00   9.9414326e-01
   2.0800000e+01   1.0277666e+00   1.0072329e+00   9.9530373e-01
   2.1200000e+01   1.0200073e+00   1.0080651e+00   9.9711881e-01
   2.1600000e+01   1.0255463e+00   1.0063715e+00   9.8976694e-01
   2.2000000e+01   1.0274617e+00   1.0064885e+00   9.9342920e-01
   2.2400000e+01   1.0259076e+00   1.0050736e+00   9.8818717e-01
   2.2800000e+01   1.0210977e+00   1.0015236e+00   9.8667746e-01
   2.3200000e+01   1.0227754e+00   1.0056447e+00   9.8819729e-01
   2.3600000e+01   1.0239691e+00   1.0062534e+00   9.8557551e-01
   2.4000000e+01   1.0304735e+00   1.0073967e+00   9.8708012e-01
   2.4400000e+01   1.0159886e+00   1.0029432e+00   9.8614686e-01
   2.4800000e+01   1.0198286e+00   1.0033039e+00   9.8207813e-01
   2.5200000e+01   1.0248459e+00   1.0051074e+00   9.8154179e-01
   2.5600000e+01   1.0184687e+00   1.0064567e+00   9.8304724e-01
   2.6000000e+01   1.0214257e+00   1.0069545e+00   9.8114855e-01
   2.6400000e+01   1.0196615e+00   1.0059235e+00   9.7248190e-01
   2.6800000e+01   1.0193068e+00   1.0019226e+00   9.8241816e-01
   2.7200000e+01   1.0209298e+00   1.0033953e+00   9.8316447e-01
   2.7600000e+01   1.0152501e+00   1.0076816e+00   9.7297864e-01
   2.8000000e+01   1.0184643e+00   1.0001348e+00   9.8204244e-01
   2.8400000e+01   1.0201068e+00   1.0063869e+00   9.7993876e-01
   2.8800000e+01   1.0177593e+00   1.0017043e+00   9.8367433e-01
   2.9200000e+01   1.0186238e+00   1.0023131e+00   9.7894861e-01
   2.9600000e+01   1.0179031e+00   1.0046486e+00   9.8657672e-01
   3.0000000e+01   1.0187859e+00   9.9817087e-01   9.8463650e-01
   3.0400000e+01   1.0178547e+00   1.0015035e+00   9.8214809e-01
   3.0800000e+01   1.0188789e+00   1.0005150e+00   9.8444876e-01
   3.1200000e+01   1.0192745e+00   1.0001318e+00   9.8405217e-01
   3.1600000e+01   1.0206019e+00   9.9678522e-01   9.7974601e-01
   3.2000000e+01   1.0206740e+00   1.0007193e+00   9.8145104e-01
   3.2400000e+01   1.0193043e+00   1.0007814e+00   9.8071618e-01
   3.2800000e+01   1.0174936e+00   9.9858061e-01   9.8042073e-01
   3.3200000e+01   1.0163286e+00   9.9706001e-01   9.8826426e-01
   3.3600000e+01   1.0210196e+00   9.9745917e-01   9.8085953e-01
   3.4000000e+01   1.0169821e+00   9.9851517e-01   9.7598445e-01
   3.4400000e+01   1.0183806e+00   9.9572658e-01   9.7966671e-01
   3.4800000e+01   1.0197457e+00   9.9681302e-01   9.7847151e-01
   3.5200000e+01   1.0181943e+00   9.9792411e-01   9.7709149e-01
   3.5600000e+01   1.0155314e+00   9.9953338e-01   9.7598369e-01
   3.6000000e+01   1.0159185e+00   9.9574836e-01   9.7833039e-01
   3.6400000e+01   1.0162256e+00   9.9688668e-01   9.7644530e-01
   3.6800000e+01   1.0167366e+00   1.0000102e+00   9.6797315e-01
   3.7200000e+01   1.0134202e+00   9.9490294e-01   9.7622367e-01
   3.7600000e+01   1.0136542e+00   9.9455587e-01   9.7872988e-01
   3.8000000e+01   1.0116433e+00   9.9555145e-01   9.7838677e-01
   3.8400000e+01   1.0125247e+00   9.9607846e-01   9.8018031e-01
   3.8800000e+01   1.0118245e+00   9.9061117e-01   9.7841010e-01
   3.9200000e+01   1.0109963e+00   9.9286486e-01   9.7789004e-01
   3.9600000e+01   1.0107280e+00   9.9398494e-01   9.8162494e-01


==> figs/force_ratio/old/scf_vs_direct_yz15_scf0.dat <==
  -4.0000000e+01   9.1512425e-01   1.1115986e+00   1.9380783e+00
  -3.9600000e+01   9.1234603e-01   1.1133322e+00   1.9361946e+00
  -3.9200000e+01   9.0984834e-01   1.1111557e+00   1.9380728e+00
  -3.8800000e+01   9.0669277e-01   1.1076280e+00   1.9360712e+00
  -3.8400000e+01   9.0421915e-01   1.1056658e+00   1.9482581e+00
  -3.8000000e+01   9.0113695e-01   1.1071344e+00   1.9381821e+00
  -3.7600000e+01   8.9752865e-01   1.1039646e+00   1.9325388e+00
  -3.7200000e+01   8.9485292e-01   1.1007253e+00   1.9496884e+00
  -3.6800000e+01   8.9071325e-01   1.1025917e+00   1.9271865e+00
  -3.6400000e+01   8.8723246e-01   1.1016557e+00   1.9052515e+00
  -3.6000000e+01   8.8530748e-01   1.0962351e+00   1.9317871e+00
  -3.5600000e+01   8.8119426e-01   1.1025910e+00   1.9291597e+00
  -3.5200000e+01   8.7702084e-01   1.0910505e+00   1.9222090e+00
  -3.4800000e+01   8.7426297e-01   1.0883058e+00   1.9011974e+00
  -3.4400000e+01   8.6954036e-01   1.0834161e+00   1.9175167e+00
  -3.4000000e+01   8.6804829e-01   1.0903019e+00   1.8940955e+00
  -3.3600000e+01   8.6298041e-01   1.0849906e+00   1.8966787e+00
  -3.3200000e+01   8.5977661e-01   1.0834796e+00   1.8936837e+00
  -3.2800000e+01   8.5456030e-01   1.0860877e+00   1.9066717e+00
  -3.2400000e+01   8.5181138e-01   1.0820697e+00   1.8977288e+00
  -3.2000000e+01   8.4692237e-01   1.0906886e+00   1.8876094e+00
  -3.1600000e+01   8.4383576e-01   1.0755285e+00   1.8756486e+00
  -3.1200000e+01   8.3959496e-01   1.0713211e+00   1.8852777e+00
  -3.0800000e+01   8.3409704e-01   1.0687585e+00   1.8809264e+00
  -3.0400000e+01   8.3137434e-01   1.0672540e+00   1.8751250e+00
  -3.0000000e+01   8.2593275e-01   1.0622729e+00   1.8754998e+00
  -2.9600000e+01   8.2247481e-01   1.0617038e+00   1.8683073e+00
  -2.9200000e+01   8.1732238e-01   1.0535772e+00   1.8620723e+00
  -2.8800000e+01   8.1104012e-01   1.0440577e+00   1.8573418e+00
  -2.8400000e+01   8.1094931e-01   1.0529692e+00   1.8589858e+00
  -2.8000000e+01   8.0478291e-01   1.0458226e+00   1.8229164e+00
  -2.7600000e+01   8.0015149e-01   1.0401149e+00   1.8192200e+00
  -2.7200000e+01   7.9727048e-01   1.0392472e+00   1.8087072e+00
  -2.6800000e+01   7.9063306e-01   1.0360699e+00   1.7962395e+00
  -2.6400000e+01   7.8486544e-01   1.0302750e+00   1.7880717e+00
  -2.6000000e+01   7.8121937e-01   1.0256556e+00   1.7855060e+00
  -2.5600000e+01   7.7516665e-01   1.0183796e+00   1.7776180e+00
  -2.5200000e+01   7.7048414e-01   1.0153006e+00   1.7637432e+00
  -2.4800000e+01   7.6615879e-01   1.0095372e+00   1.7705232e+00
  -2.4400000e+01   7.6070320e-01   1.0088693e+00   1.7550034e+00
  -2.4000000e+01   7.5533786e-01   1.0041539e+00   1.7464287e+00
  -2.3600000e+01   7.5006397e-01   1.0014673e+00   1.7271109e+00
  -2.3200000e+01   7.4450560e-01   9.9649181e-01   1.7380056e+00
  -2.2800000e+01   7.3892695e-01   9.9094368e-01   1.7274745e+00
  -2.2400000e+01   7.3487845e-01   9.8767907e-01   1.6958820e+00
  -2.2000000e+01   7.2727808e-01   9.8498215e-01   1.6952920e+00
  -2.1600000e+01   7.2099256e-01   9.7526979e-01   1.6935604e+00
  -2.1200000e+01   7.1535896e-01   9.7395802e-01   1.6882616e+00
  -2.0800000e+01   7.0997460e-01   9.6297314e-01   1.6711088e+00
  -2.0400000e+01   7.0338746e-01   9.5514684e-01   1.6731194e+00
  -2.0000000e+01   6.9711072e-01   9.5144590e-01   1.6659683e+00
  -1.9600000e+01   6.9123090e-01   9.4579820e-01   1.6556910e+00
  -1.9200000e+01   6.8632455e-01   9.3995262e-01   1.6442072e+00
  -1.8800000e+01   6.8010502e-01   9.3638076e-01   1.6323753e+00
  -1.8400000e+01   6.7392385e-01   9.2658687e-01   1.6207780e+00
  -1.8000000e+01   6.6713101e-01   9.2251719e-01   1.5937634e+00
  -1.7600000e+01   6.6114712e-01   9.2168479e-01   1.5799842e+00
  -1.7200000e+01   6.5283292e-01   9.1474148e-01   1.5612288e+00
  -1.6800000e+01   6.4910311e-01   9.0427106e-01   1.5557495e+00
  -1.6400000e+01   6.4210885e-01   9.0053521e-01   1.5578023e+00
  -1.6000000e+01   6.3438736e-01   8.9322144e-01   1.5493326e+00
  -1.5600000e+01   6.3037353e-01   8.8899897e-01   1.5322860e+00
  -1.5200000e+01   6.2109636e-01   8.8261135e-01   1.5194588e+00
  -1.4800000e+01   6.1649804e-01   8.7671020e-01   1.5062880e+00
  -1.4400000e+01   6.1033093e-01   8.7710492e-01   1.4827956e+00
  -1.4000000e+01   6.0625747e-01   8.6415981e-01   1.4826816e+00
  -1.3600000e+01   5.9402791e-01   8.5847593e-01   1.4655277e+00
  -1.3200000e+01   5.9188429e-01   8.5352758e-01   1.4516074e+00
  -1.2800000e+01   5.8161904e-01   8.4789412e-01   1.4355561e+00
  -1.2400000e+01   5.7741855e-01   8.4511146e-01   1.4421061e+00
  -1.2000000e+01   5.6922715e-01   8.3926420e-01   1.4154638e+00
  -1.1600000e+01   5.6178392e-01   8.2927858e-01   1.4108577e+00
  -1.1200000e+01   5.5687579e-01   8.2042963e-01   1.4037568e+00
  -1.0800000e+01   5.4730777e-01   8.1585888e-01   1.3847363e+00
  -1.0400000e+01   5.4267851e-01   8.0906646e-01   1.3709105e+00
  -1.0000000e+01   5.3593454e-01   8.0360844e-01   1.3521435e+00
  -9.6000000e+00   5.3089711e-01   7.9884919e-01   1.3464652e+00
  -9.2000000e+00   5.2337417e-01   7.9463438e-01   1.3388290e+00
  -8.8000000e+00   5.1646470e-01   7.8811844e-01   1.3381370e+00
  -8.4000000e+00   5.1282614e-01   7.7883148e-01   1.3304653e+00
  -8.0000000e+00   5.0577592e-01   7.7726695e-01   1.3055589e+00
  -7.6000000e+00   5.0105015e-01   7.7285208e-01   1.2953406e+00
  -7.2000000e+00   4.9038541e-01   7.6523710e-01   1.2907163e+00
  -6.8000000e+00   4.8313305e-01   7.5828070e-01   1.2783960e+00
  -6.4000000e+00   4.7889558e-01   7.5896172e-01   1.2661064e+00
  -6.0000000e+00   4.7083228e-01   7.4882814e-01   1.2538705e+00
  -5.6000000e+00   4.6332179e-01   7.4788093e-01   1.2580449e+00
  -5.2000000e+00   4.5670388e-01   7.4554619e-01   1.2385412e+00
  -4.8000000e+00   4.4845532e-01   7.3722615e-01   1.2302227e+00
  -4.4000000e+00   4.4123369e-01   7.3433943e-01   1.2255418e+00
  -4.0000000e+00   4.3075802e-01   7.3466015e-01   1.2168837e+00
  -3.6000000e+00   4.1922471e-01   7.2998721e-01   1.2010766e+00
  -3.2000000e+00   4.0367483e-01   7.2760360e-01   1.2040752e+00
  -2.8000000e+00   3.9931823e-01   7.2477373e-01   1.2114076e+00
  -2.4000000e+00   3.7671417e-01   7.2516542e-01   1.2012463e+00
  -2.0000000e+00   3.5701415e-01   7.2315523e-01   1.1958594e+00
  -1.6000000e+00   3.3441867e-01   7.2353670e-01   1.1851195e+00
  -1.2000000e+00   2.9734776e-01   7.2419419e-01   1.1858339e+00
  -8.0000000e-01   2.4701196e-01   7.2048334e-01   1.1866417e+00
  -4.0000000e-01   1.6557803e-01   7.2266001e-01   1.1794317e+00
   0.0000000e+00   4.0999326e-07   7.2244353e-01   1.1862193e+00
   4.0000000e-01  -5.4534734e-01   7.2421372e-01   1.1736524e+00
   8.0000000e-01   9.2352887e+00   7.2349731e-01   1.1666455e+00
   1.2000000e+00   1.3935245e+00   7.2175253e-01   1.1676032e+00
   1.6000000e+00   9.3568777e-01   7.2721970e-01   1.1795129e+00
   2.0000000e+00   7.9511875e-01   7.2848032e-01   1.1716417e+00
   2.4000000e+00   7.2689199e-01   7.2834116e-01   1.1677033e+00
   2.8000000e+00   6.7674011e-01   7.2964158e-01   1.1721578e+00
   3.2000000e+00   6.4879149e-01   7.3600335e-01   1.1708262e+00
   3.6000000e+00   6.1958105e-01   7.4006518e-01   1.1789415e+00
   4.0000000e+00   6.0891738e-01   7.4351502e-01   1.1737398e+00
   4.4000000e+00   6.1251275e-01   7.5095974e-01   1.1934945e+00
   4.8000000e+00   5.9673196e-01   7.5303199e-01   1.1842506e+00
   5.2000000e+00   5.9380207e-01   7.5995718e-01   1.1910695e+00
   5.6000000e+00   5.9307384e-01   7.6432058e-01   1.1948325e+00
   6.0000000e+00   5.8324770e-01   7.7009782e-01   1.1945186e+00
   6.4000000e+00   5.8241268e-01   7.7344500e-01   1.2074823e+00
   6.8000000e+00   5.7796678e-01   7.8036599e-01   1.2221433e+00
   7.2000000e+00   5.7652057e-01   7.8563304e-01   1.2251610e+00
   7.6000000e+00   5.7889942e-01   7.9432491e-01   1.2379105e+00
   8.0000000e+00   5.7874167e-01   8.0279727e-01   1.2378477e+00
   8.4000000e+00   5.7733224e-01   8.0864915e-01   1.2431880e+00
   8.8000000e+00   5.7940371e-01   8.1702710e-01   1.2617708e+00
   9.2000000e+00   5.7877873e-01   8.2522412e-01   1.2608484e+00
   9.6000000e+00   5.8560800e-01   8.3182155e-01   1.2725028e+00
   1.0000000e+01   5.8636400e-01   8.4115531e-01   1.2834464e+00
   1.0400000e+01   5.8539751e-01   8.4857125e-01   1.2840098e+00
   1.0800000e+01   5.8625279e-01   8.5827969e-01   1.3027920e+00
   1.1200000e+01   5.8909351e-01   8.6571456e-01   1.3180799e+00
   1.1600000e+01   5.9361898e-01   8.6991929e-01   1.3146333e+00
   1.2000000e+01   5.9523603e-01   8.8114811e-01   1.3322890e+00
   1.2400000e+01   5.9931076e-01   8.9200099e-01   1.3481228e+00
   1.2800000e+01   6.0537182e-01   9.0258768e-01   1.3594610e+00
   1.3200000e+01   6.0716895e-01   9.1658409e-01   1.3620061e+00
   1.3600000e+01   6.0950898e-01   9.1807418e-01   1.3663546e+00
   1.4000000e+01   6.1512422e-01   9.3264926e-01   1.3838836e+00
   1.4400000e+01   6.1813906e-01   9.3693007e-01   1.4000116e+00
   1.4800000e+01   6.2399508e-01   9.5260212e-01   1.4067031e+00
   1.5200000e+01   6.2450638e-01   9.6494674e-01   1.4196694e+00
   1.5600000e+01   6.2874991e-01   9.7026049e-01   1.4307323e+00
   1.6000000e+01   6.3429993e-01   9.8591754e-01   1.4370807e+00
   1.6400000e+01   6.3935504e-01   9.9255119e-01   1.4477654e+00
   1.6800000e+01   6.4468780e-01   1.0004143e+00   1.4646118e+00
   1.7200000e+01   6.4650549e-01   1.0157186e+00   1.4537499e+00
   1.7600000e+01   6.5256446e-01   1.0177142e+00   1.4793430e+00
   1.8000000e+01   6.5718361e-01   1.0327287e+00   1.4839750e+00
   1.8400000e+01   6.6361881e-01   1.0360406e+00   1.4739333e+00
   1.8800000e+01   6.6743899e-01   1.0487785e+00   1.5083383e+00
   1.9200000e+01   6.7159969e-01   1.0610296e+00   1.5060523e+00
   1.9600000e+01   6.7392178e-01   1.0720847e+00   1.5155455e+00
   2.0000000e+01   6.7978292e-01   1.0843563e+00   1.5379475e+00
   2.0400000e+01   6.8387101e-01   1.0932726e+00   1.5619097e+00
   2.0800000e+01   6.8726405e-01   1.1038860e+00   1.5538089e+00
   2.1200000e+01   6.9256017e-01   1.1180040e+00   1.5625571e+00
   2.1600000e+01   6.9696234e-01   1.1276917e+00   1.5741144e+00
   2.2000000e+01   7.0044332e-01   1.1388276e+00   1.5688369e+00
   2.2400000e+01   7.0638753e-01   1.1468006e+00   1.5690057e+00
   2.2800000e+01   7.1146970e-01   1.1544602e+00   1.5766244e+00
   2.3200000e+01   7.1611051e-01   1.1623321e+00   1.5860015e+00
   2.3600000e+01   7.1938309e-01   1.1713504e+00   1.5956930e+00
   2.4000000e+01   7.2350482e-01   1.1832209e+00   1.6010706e+00
   2.4400000e+01   7.2501378e-01   1.1949228e+00   1.5973586e+00
   2.4800000e+01   7.3357717e-01   1.2038347e+00   1.6127239e+00
   2.5200000e+01   7.3742201e-01   1.2154300e+00   1.6179568e+00
   2.5600000e+01   7.4222662e-01   1.2216365e+00   1.6176920e+00
   2.6000000e+01   7.4716569e-01   1.2263304e+00   1.6200541e+00
   2.6400000e+01   7.5045585e-01   1.2403259e+00   1.6344884e+00
   2.6800000e+01   7.5641117e-01   1.2477756e+00   1.6377473e+00
   2.7200000e+01   7.5986889e-01   1.2615334e+00   1.6299464e+00
   2.7600000e+01   7.6467045e-01   1.2659263e+00   1.6351072e+00
   2.8000000e+01   7.6791743e-01   1.2753342e+00   1.6412368e+00
   2.8400000e+01   7.7466606e-01   1.2794931e+00   1.6508669e+00
   2.8800000e+01   7.7860270e-01   1.3022800e+00   1.6486187e+00
   2.9200000e+01   7.8228997e-01   1.2980806e+00   1.6439154e+00
   2.9600000e+01   7.8630176e-01   1.3128233e+00   1.6557760e+00
   3.0000000e+01   7.9007456e-01   1.3275297e+00   1.6485039e+00
   3.0400000e+01   7.9473297e-01   1.3290025e+00   1.6570518e+00
   3.0800000e+01   7.9980781e-01   1.3331466e+00   1.6602750e+00
   3.1200000e+01   8.0269473e-01   1.3395462e+00   1.6658821e+00
   3.1600000e+01   8.0779405e-01   1.3467139e+00   1.6723444e+00
   3.2000000e+01   8.1084704e-01   1.3580369e+00   1.6638796e+00
   3.2400000e+01   8.1392767e-01   1.3687936e+00   1.6716518e+00
   3.2800000e+01   8.1668843e-01   1.3593895e+00   1.6700217e+00
   3.3200000e+01   8.2103334e-01   1.3710101e+00   1.6847036e+00
   3.3600000e+01   8.2397981e-01   1.3948855e+00   1.6746278e+00
   3.4000000e+01   8.2642977e-01   1.3931427e+00   1.6614581e+00
   3.4400000e+01   8.3147341e-01   1.3955326e+00   1.6778484e+00
   3.4800000e+01   8.3414698e-01   1.4012910e+00   1.6763347e+00
   3.5200000e+01   8.3661487e-01   1.4116649e+00   1.6778938e+00
   3.5600000e+01   8.4012107e-01   1.4227236e+00   1.6849682e+00
   3.6000000e+01   8.4352773e-01   1.4297185e+00   1.7042018e+00
   3.6400000e+01   8.4636799e-01   1.4334379e+00   1.6836254e+00
   3.6800000e+01   8.5048311e-01   1.4188126e+00   1.6854377e+00
   3.7200000e+01   8.5305351e-01   1.4583665e+00   1.6898237e+00
   3.7600000e+01   8.5433674e-01   1.4646453e+00   1.6843419e+00
   3.8000000e+01   8.5978062e-01   1.4610876e+00   1.6816157e+00
   3.8400000e+01   8.6177631e-01   1.4637575e+00   1.6826626e+00
   3.8800000e+01   8.6553998e-01   1.4721445e+00   1.6817320e+00
   3.9200000e+01   8.7100754e-01   1.4734306e+00   1.6795866e+00
   3.9600000e+01   8.7036803e-01   1.4817858e+00   1.6949462e+00


==> figs/force_ratio/old/scf_vs_direct_yz15_scf10.dat <==
  -4.0000000e+01   9.9846143e-01   1.0007323e+00   9.9351403e-01
  -3.9600000e+01   9.9863465e-01   1.0034200e+00   9.9324340e-01
  -3.9200000e+01   9.9917568e-01   1.0026281e+00   9.9498061e-01
  -3.8800000e+01   9.9905526e-01   1.0006583e+00   9.9480442e-01
  -3.8400000e+01   9.9974817e-01   1.0001445e+00   1.0020056e+00
  -3.8000000e+01   9.9983083e-01   1.0027837e+00   9.9784108e-01
  -3.7600000e+01   9.9939085e-01   1.0012728e+00   9.9603986e-01
  -3.7200000e+01   1.0000520e+00   9.9974500e-01   1.0060834e+00
  -3.6800000e+01   9.9913886e-01   1.0029086e+00   9.9575471e-01
  -3.6400000e+01   9.9902410e-01   1.0035832e+00   9.8578564e-01
  -3.6000000e+01   1.0007304e+00   1.0002232e+00   1.0009973e+00
  -3.5600000e+01   1.0000308e+00   1.0076713e+00   1.0012177e+00
  -3.5200000e+01   9.9932179e-01   9.9882080e-01   9.9929347e-01
  -3.4800000e+01   1.0002903e+00   9.9806622e-01   9.9014170e-01
  -3.4400000e+01   9.9907405e-01   9.9540037e-01   1.0005388e+00
  -3.4000000e+01   1.0016390e+00   1.0036267e+00   9.9030612e-01
  -3.3600000e+01   1.0001472e+00   1.0007019e+00   9.9376403e-01
  -3.3200000e+01   1.0008765e+00   1.0013448e+00   9.9441978e-01
  -3.2800000e+01   9.9932265e-01   1.0058746e+00   1.0036026e+00
  -3.2400000e+01   1.0007172e+00   1.0043448e+00   1.0013730e+00
  -3.2000000e+01   9.9966228e-01   1.0146373e+00   9.9862713e-01
  -3.1600000e+01   1.0007984e+00   1.0028806e+00   9.9500581e-01
  -3.1200000e+01   1.0006339e+00   1.0013819e+00   1.0029687e+00
  -3.0800000e+01   9.9902499e-01   1.0014951e+00   1.0036371e+00
  -3.0400000e+01   1.0008041e+00   1.0026837e+00   1.0036526e+00
  -3.0000000e+01   9.9937511e-01   1.0006857e+00   1.0071048e+00
  -2.9600000e+01   1.0004078e+00   1.0029292e+00   1.0066219e+00
  -2.9200000e+01   9.9944450e-01   9.9811264e-01   1.0067746e+00
  -2.8800000e+01   9.9714614e-01   9.9203206e-01   1.0078609e+00
  -2.8400000e+01   1.0025434e+00   1.0035707e+00   1.0125453e+00
  -2.8000000e+01   1.0005158e+00   9.9992118e-01   9.9675943e-01
  -2.7600000e+01   1.0004528e+00   9.9772298e-01   9.9873329e-01
  -2.7200000e+01   1.0026624e+00   1.0002652e+00   9.9707707e-01
  -2.6800000e+01   1.0002184e+00   1.0006931e+00   9.9443012e-01
  -2.6400000e+01   9.9892988e-01   9.9868854e-01   9.9425778e-01
  -2.6000000e+01   1.0004207e+00   9.9791672e-01   9.9731530e-01
  -2.5600000e+01   9.9891122e-01   9.9464957e-01   9.9751413e-01
  -2.5200000e+01   9.9924598e-01   9.9558091e-01   9.9443596e-01
  -2.4800000e+01   1.0001400e+00   9.9398667e-01   1.0031251e+00
  -2.4400000e+01   9.9965565e-01   9.9752981e-01   9.9929442e-01
  -2.4000000e+01   9.9938247e-01   9.9719859e-01   9.9949030e-01
  -2.3600000e+01   9.9932889e-01   9.9900532e-01   9.9359336e-01
  -2.3200000e+01   9.9899953e-01   9.9865330e-01   1.0051920e+00
  -2.2800000e+01   9.9874851e-01   9.9784232e-01   1.0045404e+00
  -2.2400000e+01   1.0006911e+00   9.9945596e-01   9.9164763e-01
  -2.2000000e+01   9.9790801e-01   1.0017862e+00   9.9692028e-01
  -2.1600000e+01   9.9701956e-01   9.9709245e-01   1.0016562e+00
  -2.1200000e+01   9.9714817e-01   1.0011063e+00   1.0044025e+00
  -2.0800000e+01   9.9775304e-01   9.9529110e-01   1.0001650e+00
  -2.0400000e+01   9.9678859e-01   9.9281499e-01   1.0074903e+00
  -2.0000000e+01   9.9637434e-01   9.9474355e-01   1.0094332e+00
  -1.9600000e+01   9.9664847e-01   9.9476526e-01   1.0095695e+00
  -1.9200000e+01   9.9846264e-01   9.9469280e-01   1.0090452e+00
  -1.8800000e+01   9.9849792e-01   9.9715101e-01   1.0083737e+00
  -1.8400000e+01   9.9870245e-01   9.9307719e-01   1.0079145e+00
  -1.8000000e+01   9.9809985e-01   9.9522557e-01   9.9787093e-01
  -1.7600000e+01   9.9880342e-01   1.0010100e+00   9.9610596e-01
  -1.7200000e+01   9.9605432e-01   1.0002759e+00   9.9122839e-01
  -1.6800000e+01   1.0003933e+00   9.9572406e-01   9.9483956e-01
  -1.6400000e+01   9.9980660e-01   9.9864135e-01   1.0034217e+00
  -1.6000000e+01   9.9811999e-01   9.9766006e-01   1.0053690e+00
  -1.5600000e+01   1.0023373e+00   1.0001852e+00   1.0017971e+00
  -1.5200000e+01   9.9821859e-01   1.0003255e+00   1.0010068e+00
  -1.4800000e+01   1.0016319e+00   1.0010420e+00   1.0000290e+00
  -1.4400000e+01   1.0025525e+00   1.0090172e+00   9.9217475e-01
  -1.4000000e+01   1.0069666e+00   1.0016424e+00   1.0000033e+00
  -1.3600000e+01   9.9776756e-01   1.0026140e+00   9.9640540e-01
  -1.3200000e+01   1.0054678e+00   1.0044293e+00   9.9499042e-01
  -1.2800000e+01   9.9935624e-01   1.0054102e+00   9.9209668e-01
  -1.2400000e+01   1.0036042e+00   1.0097467e+00   1.0049114e+00
  -1.2000000e+01   1.0008870e+00   1.0103815e+00   9.9461694e-01
  -1.1600000e+01   9.9938606e-01   1.0059129e+00   9.9975220e-01
  -1.1200000e+01   1.0023604e+00   1.0026610e+00   1.0031710e+00
  -1.0800000e+01   9.9686537e-01   1.0045073e+00   9.9802261e-01
  -1.0400000e+01   1.0002903e+00   1.0034932e+00   9.9651600e-01
  -1.0000000e+01   9.9980943e-01   1.0039864e+00   9.9130040e-01
  -9.6000000e+00   1.0025021e+00   1.0052075e+00   9.9560251e-01
  -9.2000000e+00   1.0004845e+00   1.0069640e+00   9.9843042e-01
  -8.8000000e+00   9.9959400e-01   1.0056231e+00   1.0064248e+00
  -8.4000000e+00   1.0051033e+00   1.0005054e+00   1.0091409e+00
  -8.0000000e+00   1.0040188e+00   1.0050932e+00   9.9857804e-01
  -7.6000000e+00   1.0076532e+00   1.0058056e+00   9.9900747e-01
  -7.2000000e+00   9.9939704e-01   1.0020925e+00   1.0036136e+00
  -6.8000000e+00   9.9813801e-01   9.9894763e-01   1.0020612e+00
  -6.4000000e+00   1.0034049e+00   1.0056139e+00   1.0002844e+00
  -6.0000000e+00   1.0010317e+00   9.9765732e-01   9.9827538e-01
  -5.6000000e+00   1.0002445e+00   1.0016151e+00   1.0091299e+00
  -5.2000000e+00   1.0020198e+00   1.0034226e+00   1.0007162e+00
  -4.8000000e+00   1.0010692e+00   9.9681669e-01   1.0009655e+00
  -4.4000000e+00   1.0035740e+00   9.9717430e-01   1.0038546e+00
  -4.0000000e+00   1.0002058e+00   1.0015371e+00   1.0031385e+00
  -3.6000000e+00   9.9634708e-01   9.9871019e-01   9.9609570e-01
  -3.2000000e+00   9.8552382e-01   9.9860091e-01   1.0042494e+00
  -2.8000000e+00   1.0065765e+00   9.9745747e-01   1.0156968e+00
  -2.4000000e+00   9.8787386e-01   1.0003180e+00   1.0120690e+00
  -2.0000000e+00   9.8534811e-01   9.9942302e-01   1.0119824e+00
  -1.6000000e+00   9.9028210e-01   1.0013765e+00   1.0068671e+00
  -1.2000000e+00   9.7841500e-01   1.0032471e+00   1.0109890e+00
  -8.0000000e-01   9.7350253e-01   9.9858613e-01   1.0147164e+00
  -4.0000000e-01   9.7358739e-01   1.0015993e+00   1.0110809e+00
   0.0000000e+00   9.6729294e-01   1.0008060e+00   1.0189397e+00
   4.0000000e-01   1.0073096e+00   1.0022718e+00   1.0096566e+00
   8.0000000e-01   8.2103559e-01   9.9980214e-01   1.0046218e+00
   1.2000000e+00   1.0240738e+00   9.9543098e-01   1.0059304e+00
   1.6000000e+00   9.8963980e-01   1.0005130e+00   1.0161651e+00
   2.0000000e+00   9.9439316e-01   9.9931089e-01   1.0088524e+00
   2.4000000e+00   1.0018347e+00   9.9572223e-01   1.0044342e+00
   2.8000000e+00   9.9357079e-01   9.9364759e-01   1.0067462e+00
   3.2000000e+00   9.9540376e-01   9.9798915e-01   1.0036073e+00
   3.6000000e+00   9.8151706e-01   9.9873022e-01   1.0080890e+00
   4.0000000e+00   9.8800759e-01   9.9819529e-01   1.0007301e+00
   4.4000000e+00   1.0121230e+00   1.0025622e+00   1.0141758e+00
   4.8000000e+00   9.9993797e-01   9.9932135e-01   1.0025349e+00
   5.2000000e+00   1.0057737e+00   1.0021037e+00   1.0041035e+00
   5.6000000e+00   1.0127932e+00   1.0010886e+00   1.0026839e+00
   6.0000000e+00   1.0021213e+00   1.0015323e+00   9.9747562e-01
   6.4000000e+00   1.0051119e+00   9.9845145e-01   1.0029717e+00
   6.8000000e+00   1.0004215e+00   9.9962385e-01   1.0094437e+00
   7.2000000e+00   9.9968881e-01   9.9831912e-01   1.0059331e+00
   7.6000000e+00   1.0045454e+00   1.0010044e+00   1.0100745e+00
   8.0000000e+00   1.0040900e+00   1.0030332e+00   1.0034641e+00
   8.4000000e+00   1.0006642e+00   1.0014558e+00   1.0010013e+00
   8.8000000e+00   1.0025628e+00   1.0026930e+00   1.0088925e+00
   9.2000000e+00   9.9916459e-01   1.0033832e+00   1.0009391e+00
   9.6000000e+00   1.0080481e+00   1.0018405e+00   1.0027873e+00
   1.0000000e+01   1.0059392e+00   1.0033122e+00   1.0038529e+00
   1.0400000e+01   1.0004319e+00   1.0022192e+00   9.9666920e-01
   1.0800000e+01   9.9764573e-01   1.0035706e+00   1.0034750e+00
   1.1200000e+01   9.9786005e-01   1.0020176e+00   1.0073777e+00
   1.1600000e+01   1.0005594e+00   9.9656230e-01   9.9690925e-01
   1.2000000e+01   9.9803151e-01   9.9896215e-01   1.0023996e+00
   1.2400000e+01   9.9933690e-01   1.0006844e+00   1.0063868e+00
   1.2800000e+01   1.0036519e+00   1.0018805e+00   1.0069443e+00
   1.3200000e+01   1.0006453e+00   1.0066153e+00   1.0010138e+00
   1.3600000e+01   9.9834576e-01   9.9749633e-01   9.9649340e-01
   1.4000000e+01   1.0012074e+00   1.0024848e+00   1.0015992e+00
   1.4400000e+01   9.9965035e-01   9.9628459e-01   1.0056575e+00
   1.4800000e+01   1.0025199e+00   1.0020781e+00   1.0029755e+00
   1.5200000e+01   9.9668092e-01   1.0041791e+00   1.0048338e+00
   1.5600000e+01   9.9671298e-01   9.9890520e-01   1.0053978e+00
   1.6000000e+01   9.9869492e-01   1.0042034e+00   1.0027436e+00
   1.6400000e+01   9.9978210e-01   1.0002351e+00   1.0032155e+00
   1.6800000e+01   1.0012066e+00   9.9752994e-01   1.0080134e+00
   1.7200000e+01   9.9712269e-01   1.0021928e+00   9.9390068e-01
   1.7600000e+01   9.9953632e-01   9.9374655e-01   1.0048324e+00
   1.8000000e+01   9.9968005e-01   9.9805064e-01   1.0015778e+00
   1.8400000e+01   1.0025285e+00   9.9108130e-01   9.8862501e-01
   1.8800000e+01   1.0013882e+00   9.9319992e-01   1.0055666e+00
   1.9200000e+01   1.0007497e+00   9.9485079e-01   9.9809552e-01
   1.9600000e+01   9.9738575e-01   9.9540238e-01   9.9858122e-01
   2.0000000e+01   9.9926301e-01   9.9711460e-01   1.0076283e+00
   2.0400000e+01   9.9852511e-01   9.9579861e-01   1.0177028e+00
   2.0800000e+01   9.9679283e-01   9.9610762e-01   1.0070035e+00
   2.1200000e+01   9.9783342e-01   9.9961898e-01   1.0073938e+00
   2.1600000e+01   9.9759325e-01   9.9922337e-01   1.0097007e+00
   2.2000000e+01   9.9606276e-01   1.0001921e+00   1.0013591e+00
   2.2400000e+01   9.9805098e-01   9.9848106e-01   9.9668084e-01
   2.2800000e+01   9.9882702e-01   9.9662178e-01   9.9688262e-01
   2.3200000e+01   9.9900205e-01   9.9506996e-01   9.9831757e-01
   2.3600000e+01   9.9730589e-01   9.9461329e-01   1.0000679e+00
   2.4000000e+01   9.9683040e-01   9.9666325e-01   9.9924666e-01
   2.4400000e+01   9.9281653e-01   9.9863735e-01   9.9291971e-01
   2.4800000e+01   9.9848676e-01   9.9836325e-01   9.9859607e-01
   2.5200000e+01   9.9774135e-01   1.0003974e+00   9.9812282e-01
   2.5600000e+01   9.9833342e-01   9.9809236e-01   9.9441975e-01
   2.6000000e+01   9.9913828e-01   9.9468483e-01   9.9249953e-01
   2.6400000e+01   9.9778367e-01   9.9890594e-01   9.9811344e-01
   2.6800000e+01   1.0000101e+00   9.9791980e-01   9.9704025e-01
   2.7200000e+01   9.9897320e-01   1.0020420e+00   9.8941363e-01
   2.7600000e+01   9.9974927e-01   9.9879918e-01   9.8982539e-01
   2.8000000e+01   9.9854130e-01   9.9960916e-01   9.9097186e-01
   2.8400000e+01   1.0019248e+00   9.9639466e-01   9.9437209e-01
   2.8800000e+01   1.0017014e+00   1.0077073e+00   9.9076663e-01
   2.9200000e+01   1.0012116e+00   9.9819482e-01   9.8585297e-01
   2.9600000e+01   1.0011914e+00   1.0033431e+00   9.9101721e-01
   3.0000000e+01   1.0009185e+00   1.0084637e+00   9.8487452e-01
   3.0400000e+01   1.0018170e+00   1.0035907e+00   9.8832755e-01
   3.0800000e+01   1.0032815e+00   1.0008388e+00   9.8873585e-01
   3.1200000e+01   1.0020531e+00   9.9985768e-01   9.9069334e-01
   3.1600000e+01   1.0036383e+00   9.9951232e-01   9.9328335e-01
   3.2000000e+01   1.0027323e+00   1.0022882e+00   9.8713740e-01
   3.2400000e+01   1.0019230e+00   1.0046691e+00   9.9075002e-01
   3.2800000e+01   1.0007831e+00   9.9235470e-01   9.8890451e-01
   3.3200000e+01   1.0016404e+00   9.9548492e-01   9.9682755e-01
   3.3600000e+01   1.0008466e+00   1.0074800e+00   9.9021052e-01
   3.4000000e+01   9.9951420e-01   1.0009882e+00   9.8187828e-01
   3.4400000e+01   1.0013717e+00   9.9756127e-01   9.9111590e-01
   3.4800000e+01   1.0004270e+00   9.9660963e-01   9.8987158e-01
   3.5200000e+01   9.9929895e-01   9.9897496e-01   9.9053432e-01
   3.5600000e+01   9.9947145e-01   1.0018438e+00   9.9454149e-01
   3.6000000e+01   9.9957987e-01   1.0018778e+00   1.0058107e+00
   3.6400000e+01   9.9907495e-01   9.9967138e-01   9.9366649e-01
   3.6800000e+01   1.0001280e+00   9.8479382e-01   9.9481394e-01
   3.7200000e+01   9.9941897e-01   1.0075274e+00   9.9755674e-01
   3.7600000e+01   9.9726892e-01   1.0072120e+00   9.9454625e-01
   3.8000000e+01   1.0000288e+00   1.0002071e+00   9.9322884e-01
   3.8400000e+01   9.9882919e-01   9.9755437e-01   9.9420733e-01
   3.8800000e+01   9.9973451e-01   9.9884661e-01   9.9408002e-01
   3.9200000e+01   1.0026507e+00   9.9537332e-01   9.9329255e-01
   3.9600000e+01   9.9859625e-01   9.9672827e-01   1.0029182e+00


==> figs/force_ratio/old/scf_vs_direct_yz15_scf15.dat <==
  -4.0000000e+01   9.9822466e-01   9.9765301e-01   1.0012872e+00
  -3.9600000e+01   9.9830684e-01   1.0001524e+00   1.0007065e+00
  -3.9200000e+01   9.9875747e-01   9.9920549e-01   1.0020982e+00
  -3.8800000e+01   9.9854757e-01   9.9710884e-01   1.0015209e+00
  -3.8400000e+01   9.9914980e-01   9.9648756e-01   1.0083237e+00
  -3.8000000e+01   9.9914078e-01   9.9903354e-01   1.0036489e+00
  -3.7600000e+01   9.9860464e-01   9.9746770e-01   1.0013131e+00
  -3.7200000e+01   9.9916573e-01   9.9591046e-01   1.0108489e+00
  -3.6800000e+01   9.9814747e-01   9.9904847e-01   9.9988712e-01
  -3.6400000e+01   9.9792172e-01   9.9972948e-01   9.8927753e-01
  -3.6000000e+01   9.9950777e-01   9.9640954e-01   1.0039177e+00
  -3.5600000e+01   9.9868442e-01   1.0038746e+00   1.0035064e+00
  -3.5200000e+01   9.9784514e-01   9.9511573e-01   1.0009451e+00
  -3.4800000e+01   9.9867517e-01   9.9443264e-01   9.9115790e-01
  -3.4400000e+01   9.9731930e-01   9.9185295e-01   1.0009543e+00
  -3.4000000e+01   9.9973516e-01   1.0001318e+00   9.9013574e-01
  -3.3600000e+01   9.9809994e-01   9.9729906e-01   9.9303785e-01
  -3.3200000e+01   9.9868262e-01   9.9802053e-01   9.9317429e-01
  -3.2800000e+01   9.9699234e-01   1.0026141e+00   1.0018683e+00
  -3.2400000e+01   9.9824971e-01   1.0011611e+00   9.9921249e-01
  -3.2000000e+01   9.9707451e-01   1.0114871e+00   9.9609477e-01
  -3.1600000e+01   9.9809842e-01   9.9982521e-01   9.9216298e-01
  -3.1200000e+01   9.9784256e-01   9.9838384e-01   9.9983752e-01
  -3.0800000e+01   9.9616797e-01   9.9854547e-01   1.0002959e+00
  -3.0400000e+01   9.9789596e-01   9.9977776e-01   1.0001623e+00
  -3.0000000e+01   9.9645254e-01   9.9783498e-01   1.0035093e+00
  -2.9600000e+01   9.9749382e-01   1.0001281e+00   1.0029874e+00
  -2.9200000e+01   9.9657657e-01   9.9539166e-01   1.0031465e+00
  -2.8800000e+01   9.9436154e-01   9.8941090e-01   1.0042814e+00
  -2.8400000e+01   9.9985579e-01   1.0010262e+00   1.0090399e+00
  -2.8000000e+01   9.9797898e-01   9.9752003e-01   9.9343154e-01
  -2.7600000e+01   9.9809734e-01   9.9549546e-01   9.9555027e-01
  -2.7200000e+01   1.0005155e+00   9.9823939e-01   9.9407179e-01
  -2.6800000e+01   9.9832237e-01   9.9891676e-01   9.9162262e-01
  -2.6400000e+01   9.9731045e-01   9.9721152e-01   9.9165208e-01
  -2.6000000e+01   9.9909995e-01   9.9678288e-01   9.9491337e-01
  -2.5600000e+01   9.9791717e-01   9.9390859e-01   9.9532885e-01
  -2.5200000e+01   9.9859822e-01   9.9527451e-01   9.9247960e-01
  -2.4800000e+01   9.9985540e-01   9.9415791e-01   1.0013791e+00
  -2.4400000e+01   9.9974864e-01   9.9821866e-01   9.9778615e-01
  -2.4000000e+01   9.9986277e-01   9.9843525e-01   9.9821810e-01
  -2.3600000e+01   1.0002046e+00   1.0008184e+00   9.9257407e-01
  -2.3200000e+01   1.0002738e+00   1.0010548e+00   1.0044216e+00
  -2.2800000e+01   1.0004205e+00   1.0008342e+00   1.0040436e+00
  -2.2400000e+01   1.0027617e+00   1.0030404e+00   9.9144587e-01
  -2.2000000e+01   1.0003587e+00   1.0059506e+00   9.9702835e-01
  -2.1600000e+01   9.9984114e-01   1.0017779e+00   1.0021016e+00
  -2.1200000e+01   1.0003241e+00   1.0063132e+00   1.0052123e+00
  -2.0800000e+01   1.0012604e+00   1.0009168e+00   1.0013569e+00
  -2.0400000e+01   1.0005915e+00   9.9881497e-01   1.0091051e+00
  -2.0000000e+01   1.0004372e+00   1.0010749e+00   1.0114842e+00
  -1.9600000e+01   1.0009271e+00   1.0013395e+00   1.0120745e+00
  -1.9200000e+01   1.0029129e+00   1.0014267e+00   1.0120116e+00
  -1.8800000e+01   1.0030513e+00   1.0039725e+00   1.0118031e+00
  -1.8400000e+01   1.0032922e+00   9.9985098e-01   1.0118035e+00
  -1.8000000e+01   1.0026503e+00   1.0018998e+00   1.0021638e+00
  -1.7600000e+01   1.0032451e+00   1.0075153e+00   1.0008147e+00
  -1.7200000e+01   1.0002939e+00   1.0064756e+00   9.9630176e-01
  -1.6800000e+01   1.0043861e+00   1.0015100e+00   1.0002885e+00
  -1.6400000e+01   1.0034616e+00   1.0039766e+00   1.0092369e+00
  -1.6000000e+01   1.0013696e+00   1.0024489e+00   1.0114677e+00
  -1.5600000e+01   1.0051482e+00   1.0043792e+00   1.0080997e+00
  -1.5200000e+01   1.0005297e+00   1.0038609e+00   1.0074852e+00
  -1.4800000e+01   1.0034419e+00   1.0038842e+00   1.0066381e+00
  -1.4400000e+01   1.0038514e+00   1.0111576e+00   9.9882770e-01
  -1.4000000e+01   1.0077760e+00   1.0030436e+00   1.0067692e+00
  -1.3600000e+01   9.9811279e-01   1.0033048e+00   1.0031755e+00
  -1.3200000e+01   1.0054114e+00   1.0044398e+00   1.0017542e+00
  -1.2800000e+01   9.9896581e-01   1.0047864e+00   9.9881861e-01
  -1.2400000e+01   1.0029557e+00   1.0085493e+00   1.0116748e+00
  -1.2000000e+01   1.0000688e+00   1.0086926e+00   1.0012406e+00
  -1.1600000e+01   9.9848296e-01   1.0038334e+00   1.0063084e+00
  -1.1200000e+01   1.0014482e+00   1.0002918e+00   1.0096116e+00
  -1.0800000e+01   9.9602130e-01   1.0019416e+00   1.0042456e+00
  -1.0400000e+01   9.9956267e-01   1.0008420e+00   1.0024884e+00
  -1.0000000e+01   9.9924053e-01   1.0013495e+00   9.9694039e-01
  -9.6000000e+00   1.0021093e+00   1.0026771e+00   1.0008829e+00
  -9.2000000e+00   1.0002710e+00   1.0046221e+00   1.0032555e+00
  -8.8000000e+00   9.9954425e-01   1.0035500e+00   1.0107233e+00
  -8.4000000e+00   1.0051869e+00   9.9875906e-01   1.0127849e+00
  -8.0000000e+00   1.0041997e+00   1.0036972e+00   1.0014373e+00
  -7.6000000e+00   1.0078913e+00   1.0047877e+00   1.0010360e+00
  -7.2000000e+00   9.9965585e-01   1.0014649e+00   1.0047465e+00
  -6.8000000e+00   9.9839360e-01   9.9869905e-01   1.0022352e+00
  -6.4000000e+00   1.0036502e+00   1.0057259e+00   9.9947135e-01
  -6.0000000e+00   1.0012770e+00   9.9810075e-01   9.9647198e-01
  -5.6000000e+00   1.0005261e+00   1.0023612e+00   1.0063197e+00
  -5.2000000e+00   1.0024005e+00   1.0044381e+00   9.9699555e-01
  -4.8000000e+00   1.0016326e+00   9.9805430e-01   9.9637428e-01
  -4.4000000e+00   1.0044300e+00   9.9860840e-01   9.9846571e-01
  -4.0000000e+00   1.0014736e+00   1.0031421e+00   9.9707194e-01
  -3.6000000e+00   9.9815979e-01   1.0004449e+00   9.8950601e-01
  -3.2000000e+00   9.8800374e-01   1.0004474e+00   9.9715634e-01
  -2.8000000e+00   1.0099616e+00   9.9939009e-01   1.0081902e+00
  -2.4000000e+00   9.9218250e-01   1.0023256e+00   1.0043718e+00
  -2.0000000e+00   9.9078693e-01   1.0014811e+00   1.0041758e+00
  -1.6000000e+00   9.9707483e-01   1.0034728e+00   9.9908363e-01
  -1.2000000e+00   9.8667356e-01   1.0053639e+00   1.0032333e+00
  -8.0000000e-01   9.8364119e-01   1.0006936e+00   1.0070542e+00
  -4.0000000e-01   9.8642795e-01   1.0036955e+00   1.0036118e+00
   0.0000000e+00   9.8478589e-01   1.0028656e+00   1.0116071e+00
   4.0000000e-01   1.0399116e+00   1.0042833e+00   1.0025986e+00
   8.0000000e-01   6.0038009e-01   1.0017459e+00   9.9781039e-01
   1.2000000e+00   1.0079153e+00   9.9729522e-01   9.9931813e-01
   1.6000000e+00   9.8457254e-01   1.0023138e+00   1.0096918e+00
   2.0000000e+00   9.9292251e-01   1.0010414e+00   1.0026249e+00
   2.4000000e+00   1.0020491e+00   9.9739566e-01   9.9843674e-01
   2.8000000e+00   9.9462095e-01   9.9528988e-01   1.0009458e+00
   3.2000000e+00   9.9684669e-01   9.9964563e-01   9.9805674e-01
   3.6000000e+00   9.8306763e-01   1.0004381e+00   1.0027790e+00
   4.0000000e+00   9.8954738e-01   1.0000008e+00   9.9576634e-01
   4.4000000e+00   1.0135996e+00   1.0045277e+00   1.0095132e+00
   4.8000000e+00   1.0012710e+00   1.0014880e+00   9.9835724e-01
   5.2000000e+00   1.0069945e+00   1.0045350e+00   1.0004228e+00
   5.6000000e+00   1.0139317e+00   1.0038205e+00   9.9958501e-01
   6.0000000e+00   1.0032012e+00   1.0046043e+00   9.9504163e-01
   6.4000000e+00   1.0061921e+00   1.0018712e+00   1.0012453e+00
   6.8000000e+00   1.0015354e+00   1.0034132e+00   1.0084957e+00
   7.2000000e+00   1.0008703e+00   1.0024568e+00   1.0058241e+00
   7.6000000e+00   1.0058165e+00   1.0054787e+00   1.0108381e+00
   8.0000000e+00   1.0054465e+00   1.0078035e+00   1.0051117e+00
   8.4000000e+00   1.0020877e+00   1.0064522e+00   1.0035346e+00
   8.8000000e+00   1.0040349e+00   1.0078657e+00   1.0123279e+00
   9.2000000e+00   1.0006433e+00   1.0086668e+00   1.0051926e+00
   9.6000000e+00   1.0095160e+00   1.0071611e+00   1.0078527e+00
   1.0000000e+01   1.0073450e+00   1.0086273e+00   1.0096697e+00
   1.0400000e+01   1.0017444e+00   1.0074681e+00   1.0031150e+00
   1.0800000e+01   9.9885352e-01   1.0087348e+00   1.0105632e+00
   1.1200000e+01   9.9896820e-01   1.0070647e+00   1.0150095e+00
   1.1600000e+01   1.0015851e+00   1.0014706e+00   1.0048792e+00
   1.2000000e+01   9.9900237e-01   1.0037859e+00   1.0107399e+00
   1.2400000e+01   1.0003006e+00   1.0054426e+00   1.0149854e+00
   1.2800000e+01   1.0046696e+00   1.0066084e+00   1.0156781e+00
   1.3200000e+01   1.0017738e+00   1.0113687e+00   1.0097268e+00
   1.3600000e+01   9.9964577e-01   1.0022471e+00   1.0050995e+00
   1.4000000e+01   1.0027476e+00   1.0073376e+00   1.0100946e+00
   1.4400000e+01   1.0014713e+00   1.0012078e+00   1.0139412e+00
   1.4800000e+01   1.0046639e+00   1.0071430e+00   1.0109128e+00
   1.5200000e+01   9.9914701e-01   1.0093654e+00   1.0123936e+00
   1.5600000e+01   9.9950983e-01   1.0041526e+00   1.0125084e+00
   1.6000000e+01   1.0018044e+00   1.0095294e+00   1.0093370e+00
   1.6400000e+01   1.0031596e+00   1.0055393e+00   1.0092830e+00
   1.6800000e+01   1.0047933e+00   1.0027528e+00   1.0135581e+00
   1.7200000e+01   1.0008238e+00   1.0072964e+00   9.9881492e-01
   1.7600000e+01   1.0032920e+00   9.9858585e-01   1.0092500e+00
   1.8000000e+01   1.0033960e+00   1.0026102e+00   1.0054500e+00
   1.8400000e+01   1.0061274e+00   9.9523539e-01   9.9195076e-01
   1.8800000e+01   1.0047742e+00   9.9692161e-01   1.0084786e+00
   1.9200000e+01   1.0038561e+00   9.9808595e-01   1.0005602e+00
   1.9600000e+01   1.0001480e+00   9.9810652e-01   1.0006592e+00
   2.0000000e+01   1.0016555e+00   9.9926851e-01   1.0093745e+00
   2.0400000e+01   1.0005193e+00   9.9739404e-01   1.0191533e+00
   2.0800000e+01   9.9838287e-01   9.9716213e-01   1.0081611e+00
   2.1200000e+01   9.9903745e-01   1.0001670e+00   1.0083051e+00
   2.1600000e+01   9.9843531e-01   9.9930467e-01   1.0103860e+00
   2.2000000e+01   9.9658100e-01   9.9986296e-01   1.0018274e+00
   2.2400000e+01   9.9829708e-01   9.9780493e-01   9.9694514e-01
   2.2800000e+01   9.9885297e-01   9.9566660e-01   9.9694876e-01
   2.3200000e+01   9.9886383e-01   9.9390156e-01   9.9818387e-01
   2.3600000e+01   9.9705733e-01   9.9329371e-01   9.9973489e-01
   2.4000000e+01   9.9651931e-01   9.9524229e-01   9.9871174e-01
   2.4400000e+01   9.9248394e-01   9.9715966e-01   9.9218882e-01
   2.4800000e+01   9.9815838e-01   9.9686449e-01   9.9766409e-01
   2.5200000e+01   9.9743716e-01   9.9889440e-01   9.9700585e-01
   2.5600000e+01   9.9805955e-01   9.9659738e-01   9.9313883e-01
   2.6000000e+01   9.9888781e-01   9.9319488e-01   9.9107868e-01
   2.6400000e+01   9.9753923e-01   9.9739212e-01   9.9657451e-01
   2.6800000e+01   9.9974243e-01   9.9636046e-01   9.9543219e-01
   2.7200000e+01   9.9864599e-01   1.0003913e+00   9.8779169e-01
   2.7600000e+01   9.9932116e-01   9.9702835e-01   9.8822943e-01
   2.8000000e+01   9.9796697e-01   9.9766395e-01   9.8945289e-01
   2.8400000e+01   1.0011539e+00   9.9423954e-01   9.9298405e-01
   2.8800000e+01   1.0006925e+00   1.0052628e+00   9.8957133e-01
   2.9200000e+01   9.9992445e-01   9.9547345e-01   9.8490316e-01
   2.9600000e+01   9.9958873e-01   1.0002716e+00   9.9034682e-01
   3.0000000e+01   9.9897674e-01   1.0050143e+00   9.8452805e-01
   3.0400000e+01   9.9951690e-01   9.9978391e-01   9.8832921e-01
   3.0800000e+01   1.0006117e+00   9.9666339e-01   9.8910129e-01
   3.1200000e+01   9.9902707e-01   9.9531572e-01   9.9142961e-01
   3.1600000e+01   1.0002641e+00   9.9461968e-01   9.9438531e-01
   3.2000000e+01   9.9904382e-01   9.9706031e-01   9.8857492e-01
   3.2400000e+01   9.9795643e-01   9.9914503e-01   9.9250092e-01
   3.2800000e+01   9.9658602e-01   9.8666898e-01   9.9091888e-01
   3.3200000e+01   9.9725835e-01   9.8960906e-01   9.9907125e-01
   3.3600000e+01   9.9634505e-01   1.0014239e+00   9.9258808e-01
   3.4000000e+01   9.9496067e-01   9.9493574e-01   9.8431622e-01
   3.4400000e+01   9.9681763e-01   9.9156714e-01   9.9358094e-01
   3.4800000e+01   9.9595190e-01   9.9073474e-01   9.9226062e-01
   3.5200000e+01   9.9497188e-01   9.9328050e-01   9.9277637e-01
   3.5600000e+01   9.9535033e-01   9.9640385e-01   9.9656766e-01
   3.6000000e+01   9.9572679e-01   9.9678603e-01   1.0075588e+00
   3.6400000e+01   9.9554813e-01   9.9501000e-01   9.9503087e-01
   3.6800000e+01   9.9697234e-01   9.8068244e-01   9.9575716e-01
   3.7200000e+01   9.9668466e-01   1.0038779e+00   9.9803010e-01
   3.7600000e+01   9.9499395e-01   1.0041756e+00   9.9450482e-01
   3.8000000e+01   9.9823167e-01   9.9785416e-01   9.9264793e-01
   3.8400000e+01   9.9753854e-01   9.9591258e-01   9.9306676e-01
   3.8800000e+01   9.9896075e-01   9.9794549e-01   9.9237221e-01
   3.9200000e+01   1.0023998e+00   9.9524829e-01   9.9102441e-01
   3.9600000e+01   9.9886849e-01   9.9740332e-01   1.0000766e+00


==> figs/force_ratio/old/scf_vs_direct_yz15_scf20.dat <==
  -4.0000000e+01   1.0008843e+00   1.0008239e+00   1.0061772e+00
  -3.9600000e+01   1.0007027e+00   1.0032416e+00   1.0052992e+00
  -3.9200000e+01   1.0008689e+00   1.0021799e+00   1.0063748e+00
  -3.8800000e+01   1.0003621e+00   9.9994647e-01   1.0054437e+00
  -3.8400000e+01   1.0006670e+00   9.9917510e-01   1.0118907e+00
  -3.8000000e+01   1.0003672e+00   1.0015619e+00   1.0067883e+00
  -3.7600000e+01   9.9955629e-01   9.9981030e-01   1.0040013e+00
  -3.7200000e+01   9.9987083e-01   9.9805570e-01   1.0130801e+00
  -3.6800000e+01   9.9864236e-01   1.0009996e+00   1.0015858e+00
  -3.6400000e+01   9.9824794e-01   1.0014722e+00   9.9041820e-01
  -3.6000000e+01   9.9971736e-01   9.9794178e-01   1.0045008e+00
  -3.5600000e+01   9.9882669e-01   1.0052135e+00   1.0034806e+00
  -3.5200000e+01   9.9797489e-01   9.9625044e-01   1.0002904e+00
  -3.4800000e+01   9.9884488e-01   9.9538876e-01   9.8986996e-01
  -3.4400000e+01   9.9757638e-01   9.9264866e-01   9.9899607e-01
  -3.4000000e+01   1.0001208e+00   1.0007981e+00   9.8754582e-01
  -3.3600000e+01   9.9864474e-01   9.9785529e-01   9.8979544e-01
  -3.3200000e+01   9.9940710e-01   9.9849801e-01   9.8930523e-01
  -3.2800000e+01   9.9790207e-01   1.0030448e+00   9.9736523e-01
  -3.2400000e+01   9.9934307e-01   1.0015751e+00   9.9416937e-01
  -3.2000000e+01   9.9832974e-01   1.0119198e+00   9.9057526e-01
  -3.1600000e+01   9.9948834e-01   1.0002951e+00   9.8624307e-01
  -3.1200000e+01   9.9932367e-01   9.9891742e-01   9.9352666e-01
  -3.0800000e+01   9.9768965e-01   9.9916161e-01   9.9372733e-01
  -3.0400000e+01   9.9941043e-01   1.0004889e+00   9.9343967e-01
  -3.0000000e+01   9.9790075e-01   9.9864220e-01   9.9671077e-01
  -2.9600000e+01   9.9882882e-01   1.0010317e+00   9.9625078e-01
  -2.9200000e+01   9.9775082e-01   9.9637445e-01   9.9657658e-01
  -2.8800000e+01   9.9534021e-01   9.9045379e-01   9.9798114e-01
  -2.8400000e+01   1.0006242e+00   1.0021257e+00   1.0030969e+00
  -2.8000000e+01   9.9852314e-01   9.9863182e-01   9.8805486e-01
  -2.7600000e+01   9.9842482e-01   9.9659225e-01   9.9072532e-01
  -2.7200000e+01   1.0006499e+00   9.9929685e-01   9.8988891e-01
  -2.6800000e+01   9.9829554e-01   9.9990422e-01   9.8814115e-01
  -2.6400000e+01   9.9716694e-01   9.9810208e-01   9.8890348e-01
  -2.6000000e+01   9.9888912e-01   9.9755699e-01   9.9290845e-01
  -2.5600000e+01   9.9768928e-01   9.9454927e-01   9.9407508e-01
  -2.5200000e+01   9.9839876e-01   9.9577590e-01   9.9195736e-01
  -2.4800000e+01   9.9972562e-01   9.9451535e-01   1.0015409e+00
  -2.4400000e+01   9.9971549e-01   9.9843378e-01   9.9856706e-01
  -2.4000000e+01   9.9994236e-01   9.9851251e-01   9.9953769e-01
  -2.3600000e+01   1.0003956e+00   1.0007624e+00   9.9432176e-01
  -2.3200000e+01   1.0005603e+00   1.0008724e+00   1.0065188e+00
  -2.2800000e+01   1.0007735e+00   1.0005309e+00   1.0063547e+00
  -2.2400000e+01   1.0031404e+00   1.0026167e+00   9.9382472e-01
  -2.2000000e+01   1.0007139e+00   1.0054056e+00   9.9941077e-01
  -2.1600000e+01   1.0001218e+00   1.0011093e+00   1.0043859e+00
  -2.1200000e+01   1.0004796e+00   1.0055067e+00   1.0073125e+00
  -2.0800000e+01   1.0012446e+00   9.9996809e-01   1.0031956e+00
  -2.0400000e+01   1.0003645e+00   9.9770946e-01   1.0106604e+00
  -2.0000000e+01   9.9997057e-01   9.9979708e-01   1.0127311e+00
  -1.9600000e+01   1.0002018e+00   9.9988281e-01   1.0130109e+00
  -1.9200000e+01   1.0019178e+00   9.9978693e-01   1.0126614e+00
  -1.8800000e+01   1.0017895e+00   1.0021478e+00   1.0122036e+00
  -1.8400000e+01   1.0017748e+00   9.9786498e-01   1.0120006e+00
  -1.8000000e+01   1.0008959e+00   9.9975726e-01   1.0022058e+00
  -1.7600000e+01   1.0012774e+00   1.0052324e+00   1.0007457e+00
  -1.7200000e+01   9.9815337e-01   1.0041004e+00   9.9616588e-01
  -1.6800000e+01   1.0020941e+00   9.9908514e-01   1.0001085e+00
  -1.6400000e+01   1.0010789e+00   1.0015257e+00   1.0090278e+00
  -1.6000000e+01   9.9895292e-01   1.0000177e+00   1.0112309e+00
  -1.5600000e+01   1.0027514e+00   1.0020020e+00   1.0078349e+00
  -1.5200000e+01   9.9824316e-01   1.0015755e+00   1.0071695e+00
  -1.4800000e+01   1.0013270e+00   1.0017191e+00   1.0062502e+00
  -1.4400000e+01   1.0019928e+00   1.0091205e+00   9.9834339e-01
  -1.4000000e+01   1.0062408e+00   1.0011786e+00   1.0061509e+00
  -1.3600000e+01   9.9698029e-01   1.0015979e+00   1.0023993e+00
  -1.3200000e+01   1.0047008e+00   1.0028860e+00   1.0007893e+00
  -1.2800000e+01   9.9870032e-01   1.0033712e+00   9.9763576e-01
  -1.2400000e+01   1.0031110e+00   1.0072435e+00   1.0102219e+00
  -1.2000000e+01   1.0005895e+00   1.0074664e+00   9.9952158e-01
  -1.1600000e+01   9.9927929e-01   1.0026517e+00   1.0042702e+00
  -1.1200000e+01   1.0024082e+00   9.9910571e-01   1.0072325e+00
  -1.0800000e+01   9.9699894e-01   1.0006933e+00   1.0015356e+00
  -1.0400000e+01   1.0004225e+00   9.9948582e-01   9.9944470e-01
  -1.0000000e+01   9.9983572e-01   9.9983390e-01   9.9359672e-01
  -9.6000000e+00   1.0023153e+00   1.0009585e+00   9.9725487e-01
  -9.2000000e+00   9.9998440e-01   1.0026651e+00   9.9941854e-01
  -8.8000000e+00   9.9869842e-01   1.0013354e+00   1.0067498e+00
  -8.4000000e+00   1.0037383e+00   9.9628155e-01   1.0088097e+00
  -8.0000000e+00   1.0021559e+00   1.0009267e+00   9.9763504e-01
  -7.6000000e+00   1.0052746e+00   1.0017398e+00   9.9748776e-01
  -7.2000000e+00   9.9655581e-01   9.9816715e-01   1.0015497e+00
  -6.8000000e+00   9.9487096e-01   9.9516988e-01   9.9949641e-01
  -6.4000000e+00   9.9977204e-01   1.0019546e+00   9.9724300e-01
  -6.0000000e+00   9.9717596e-01   9.9417589e-01   9.9476506e-01
  -5.6000000e+00   9.9630946e-01   9.9826911e-01   1.0050856e+00
  -5.2000000e+00   9.9818180e-01   1.0002239e+00   9.9618053e-01
  -4.8000000e+00   9.9756448e-01   9.9379891e-01   9.9585944e-01
  -4.4000000e+00   1.0006559e+00   9.9432660e-01   9.9810329e-01
  -4.0000000e+00   9.9819279e-01   9.9886756e-01   9.9670579e-01
  -3.6000000e+00   9.9556817e-01   9.9626417e-01   9.8897816e-01
  -3.2000000e+00   9.8632259e-01   9.9640489e-01   9.9630659e-01
  -2.8000000e+00   1.0093705e+00   9.9554690e-01   1.0068750e+00
  -2.4000000e+00   9.9292781e-01   9.9871853e-01   1.0025073e+00
  -2.0000000e+00   9.9305844e-01   9.9817071e-01   1.0016986e+00
  -1.6000000e+00   1.0010738e+00   1.0004865e+00   9.9599522e-01
  -1.2000000e+00   9.9246175e-01   1.0027255e+00   9.9954050e-01
  -8.0000000e-01   9.9133391e-01   9.9842086e-01   1.0028274e+00
  -4.0000000e-01   9.9616418e-01   1.0017541e+00   9.9899550e-01
   0.0000000e+00   9.9676946e-01   1.0012217e+00   1.0066883e+00
   4.0000000e-01   1.0564629e+00   1.0028727e+00   9.9761964e-01
   8.0000000e-01   5.6514471e-01   1.0004921e+00   9.9291346e-01
   1.2000000e+00   1.0162935e+00   9.9610211e-01   9.9462454e-01
   1.6000000e+00   9.9484723e-01   1.0010612e+00   1.0052934e+00
   2.0000000e+00   1.0035871e+00   9.9962793e-01   9.9870024e-01
   2.4000000e+00   1.0122912e+00   9.9571855e-01   9.9502766e-01
   2.8000000e+00   1.0037003e+00   9.9326069e-01   9.9804907e-01
   3.2000000e+00   1.0044219e+00   9.9718226e-01   9.9566178e-01
   3.6000000e+00   9.8873243e-01   9.9751037e-01   1.0008055e+00
   4.0000000e+00   9.9325795e-01   9.9661293e-01   9.9414477e-01
   4.4000000e+00   1.0153179e+00   1.0006968e+00   1.0080964e+00
   4.8000000e+00   1.0009969e+00   9.9731124e-01   9.9705165e-01
   5.2000000e+00   1.0049429e+00   1.0000875e+00   9.9908301e-01
   5.6000000e+00   1.0103794e+00   9.9923993e-01   9.9809461e-01
   6.0000000e+00   9.9857688e-01   1.0000106e+00   9.9329938e-01
   6.4000000e+00   1.0008333e+00   9.9740503e-01   9.9914120e-01
   6.8000000e+00   9.9586922e-01   9.9916354e-01   1.0059543e+00
   7.2000000e+00   9.9522421e-01   9.9851566e-01   1.0028198e+00
   7.6000000e+00   1.0004468e+00   1.0018788e+00   1.0073182e+00
   8.0000000e+00   1.0005930e+00   1.0045586e+00   1.0011038e+00
   8.4000000e+00   9.9788786e-01   1.0035459e+00   9.9902990e-01
   8.8000000e+00   1.0005106e+00   1.0052355e+00   1.0073007e+00
   9.2000000e+00   9.9778686e-01   1.0062319e+00   9.9975530e-01
   9.6000000e+00   1.0072133e+00   1.0048326e+00   1.0019995e+00
   1.0000000e+01   1.0055088e+00   1.0063023e+00   1.0034565e+00
   1.0400000e+01   1.0002464e+00   1.0050694e+00   9.9665859e-01
   1.0800000e+01   9.9755522e-01   1.0061848e+00   1.0038366e+00
   1.1200000e+01   9.9774838e-01   1.0043277e+00   1.0080975e+00
   1.1600000e+01   1.0003479e+00   9.9854294e-01   9.9794911e-01
   1.2000000e+01   9.9768635e-01   1.0006544e+00   1.0037424e+00
   1.2400000e+01   9.9886326e-01   1.0021501e+00   1.0079964e+00
   1.2800000e+01   1.0030902e+00   1.0032144e+00   1.0087757e+00
   1.3200000e+01   1.0000685e+00   1.0079385e+00   1.0030074e+00
   1.3600000e+01   9.9783419e-01   9.9891292e-01   9.9859918e-01
   1.4000000e+01   1.0008483e+00   1.0041403e+00   1.0037927e+00
   1.4400000e+01   9.9952919e-01   9.9827232e-01   1.0078902e+00
   1.4800000e+01   1.0027104e+00   1.0045161e+00   1.0051946e+00
   1.5200000e+01   9.9723652e-01   1.0071288e+00   1.0070172e+00
   1.5600000e+01   9.9767381e-01   1.0023835e+00   1.0075214e+00
   1.6000000e+01   1.0000762e+00   1.0082508e+00   1.0047820e+00
   1.6400000e+01   1.0015802e+00   1.0047930e+00   1.0051660e+00
   1.6800000e+01   1.0033978e+00   1.0025491e+00   1.0098766e+00
   1.7200000e+01   9.9965271e-01   1.0076366e+00   9.9563819e-01
   1.7600000e+01   1.0023646e+00   9.9944940e-01   1.0064818e+00
   1.8000000e+01   1.0027376e+00   1.0039836e+00   1.0031095e+00
   1.8400000e+01   1.0057552e+00   9.9706936e-01   9.9001424e-01
   1.8800000e+01   1.0047010e+00   9.9919389e-01   1.0068418e+00
   1.9200000e+01   1.0040844e+00   1.0007495e+00   9.9920407e-01
   1.9600000e+01   1.0006752e+00   1.0011122e+00   9.9951052e-01
   2.0000000e+01   1.0024777e+00   1.0025672e+00   1.0083574e+00
   2.0400000e+01   1.0016246e+00   1.0009232e+00   1.0182061e+00
   2.0800000e+01   9.9975531e-01   1.0008707e+00   1.0072448e+00
   2.1200000e+01   1.0006632e+00   1.0040092e+00   1.0073613e+00
   2.1600000e+01   1.0002926e+00   1.0032049e+00   1.0093749e+00
   2.2000000e+01   9.9864369e-01   1.0037659e+00   1.0007402e+00
   2.2400000e+01   1.0005421e+00   1.0016345e+00   9.9577148e-01
   2.2800000e+01   1.0012422e+00   9.9935525e-01   9.9569149e-01
   2.3200000e+01   1.0013544e+00   9.9738691e-01   9.9687098e-01
   2.3600000e+01   9.9959357e-01   9.9651000e-01   9.9840417e-01
   2.4000000e+01   9.9904570e-01   9.9813328e-01   9.9742224e-01
   2.4400000e+01   9.9492436e-01   9.9966357e-01   9.9101448e-01
   2.4800000e+01   1.0004651e+00   9.9892096e-01   9.9666857e-01
   2.5200000e+01   9.9951830e-01   1.0004631e+00   9.9627819e-01
   2.5600000e+01   9.9984196e-01   9.9764087e-01   9.9276708e-01
   2.6000000e+01   1.0003020e+00   9.9369804e-01   9.9114427e-01
   2.6400000e+01   9.9851881e-01   9.9735723e-01   9.9715657e-01
   2.6800000e+01   1.0002411e+00   9.9580420e-01   9.9659807e-01
   2.7200000e+01   9.9863308e-01   9.9934958e-01   9.8958500e-01
   2.7600000e+01   9.9878533e-01   9.9556190e-01   9.9069608e-01
   2.8000000e+01   9.9692384e-01   9.9583976e-01   9.9261005e-01
   2.8400000e+01   9.9963674e-01   9.9215258e-01   9.9683409e-01
   2.8800000e+01   9.9876503e-01   1.0029793e+00   9.9405593e-01
   2.9200000e+01   9.9767146e-01   9.9314531e-01   9.8995148e-01
   2.9600000e+01   9.9711149e-01   9.9797383e-01   9.9593285e-01
   3.0000000e+01   9.9638900e-01   1.0028579e+00   9.9048839e-01
   3.0400000e+01   9.9693712e-01   9.9789242e-01   9.9460471e-01
   3.0800000e+01   9.9816389e-01   9.9512526e-01   9.9554522e-01
   3.1200000e+01   9.9683896e-01   9.9421125e-01   9.9792362e-01
   3.1600000e+01   9.9843652e-01   9.9401202e-01   1.0008000e+00
   3.2000000e+01   9.9767736e-01   9.9700013e-01   9.9472940e-01
   3.2400000e+01   9.9712432e-01   9.9966546e-01   9.9834685e-01
   3.2800000e+01   9.9634054e-01   9.8777004e-01   9.9632908e-01
   3.3200000e+01   9.9762632e-01   9.9129708e-01   1.0040258e+00
   3.3600000e+01   9.9732957e-01   1.0036995e+00   9.9696757e-01
   3.4000000e+01   9.9653757e-01   9.9771751e-01   9.8809782e-01
   3.4400000e+01   9.9894933e-01   9.9480714e-01   9.9684049e-01
   3.4800000e+01   9.9857150e-01   9.9437422e-01   9.9499025e-01
   3.5200000e+01   9.9800021e-01   9.9725794e-01   9.9503501e-01
   3.5600000e+01   9.9870135e-01   1.0006417e+00   9.9843024e-01
   3.6000000e+01   9.9930633e-01   1.0011896e+00   1.0091200e+00
   3.6400000e+01   9.9925675e-01   9.9948572e-01   9.9634615e-01
   3.6800000e+01   1.0007216e+00   9.8509101e-01   9.9694234e-01
   3.7200000e+01   1.0003784e+00   1.0083072e+00   9.9917666e-01
   3.7600000e+01   9.9854941e-01   1.0084512e+00   9.9569179e-01
   3.8000000e+01   1.0015990e+00   1.0018818e+00   9.9394575e-01
   3.8400000e+01   1.0006507e+00   9.9965493e-01   9.9453012e-01
   3.8800000e+01   1.0017855e+00   1.0013693e+00   9.9403391e-01
   3.9200000e+01   1.0049185e+00   9.9829926e-01   9.9289301e-01
   3.9600000e+01   1.0010531e+00   1.0000648e+00   1.0021580e+00


==> figs/force_ratio/old/scf_vs_direct_yz15_scf25.dat <==
  -4.0000000e+01   1.0004223e+00   9.9991284e-01   1.0060328e+00
  -3.9600000e+01   1.0006015e+00   1.0022618e+00   1.0060166e+00
  -3.9200000e+01   1.0011503e+00   1.0011465e+00   1.0079076e+00
  -3.8800000e+01   1.0010372e+00   9.9888886e-01   1.0077290e+00
  -3.8400000e+01   1.0017343e+00   9.9813362e-01   1.0148728e+00
  -3.8000000e+01   1.0018135e+00   1.0005914e+00   1.0103553e+00
  -3.7600000e+01   1.0013587e+00   9.9898744e-01   1.0080787e+00
  -3.7200000e+01   1.0019897e+00   9.9745217e-01   1.0176270e+00
  -3.6800000e+01   1.0010241e+00   1.0006872e+00   1.0064281e+00
  -3.6400000e+01   1.0008344e+00   1.0015261e+00   9.9548216e-01
  -3.6000000e+01   1.0024410e+00   9.9841425e-01   1.0098556e+00
  -3.5600000e+01   1.0016061e+00   1.0061542e+00   1.0090191e+00
  -3.5200000e+01   1.0007265e+00   9.9765730e-01   1.0059841e+00
  -3.4800000e+01   1.0014901e+00   9.9725730e-01   9.9569545e-01
  -3.4400000e+01   1.0000278e+00   9.9493208e-01   1.0051139e+00
  -3.4000000e+01   1.0023135e+00   1.0034561e+00   9.9390802e-01
  -3.3600000e+01   1.0005009e+00   1.0007616e+00   9.9657886e-01
  -3.3200000e+01   1.0008781e+00   1.0015447e+00   9.9660346e-01
  -3.2800000e+01   9.9894665e-01   1.0061112e+00   1.0053635e+00
  -3.2400000e+01   9.9994347e-01   1.0045017e+00   1.0028887e+00
  -3.2000000e+01   9.9848532e-01   1.0146026e+00   1.0000927e+00
  -3.1600000e+01   9.9922263e-01   1.0025569e+00   9.9660389e-01
  -3.1200000e+01   9.9868244e-01   1.0006937e+00   1.0048626e+00
  -3.0800000e+01   9.9673964e-01   1.0003955e+00   1.0059196e+00
  -3.0400000e+01   9.9823090e-01   1.0011604e+00   1.0063723e+00
  -3.0000000e+01   9.9659216e-01   9.9877547e-01   1.0102623e+00
  -2.9600000e+01   9.9748959e-01   1.0006934e+00   1.0101408e+00
  -2.9200000e+01   9.9648795e-01   9.9567571e-01   1.0105383e+00
  -2.8800000e+01   9.9424972e-01   9.8953539e-01   1.0117155e+00
  -2.8400000e+01   9.9977875e-01   1.0011279e+00   1.0163213e+00
  -2.8000000e+01   9.9798877e-01   9.9773251e-01   1.0001887e+00
  -2.7600000e+01   9.9823339e-01   9.9594287e-01   1.0017041e+00
  -2.7200000e+01   1.0008017e+00   9.9902552e-01   9.9942552e-01
  -2.6800000e+01   9.9876405e-01   1.0001066e+00   9.9604368e-01
  -2.6400000e+01   9.9789493e-01   9.9882423e-01   9.9508659e-01
  -2.6000000e+01   9.9980051e-01   9.9879710e-01   9.9735687e-01
  -2.5600000e+01   9.9869178e-01   9.9625074e-01   9.9682155e-01
  -2.5200000e+01   9.9939790e-01   9.9784730e-01   9.9312157e-01
  -2.4800000e+01   1.0006331e+00   9.9682027e-01   1.0013171e+00
  -2.4400000e+01   1.0004576e+00   1.0008358e+00   9.9719010e-01
  -2.4000000e+01   1.0004648e+00   1.0008459e+00   9.9726707e-01
  -2.3600000e+01   1.0006729e+00   1.0028893e+00   9.9144771e-01
  -2.3200000e+01   1.0005947e+00   1.0026713e+00   1.0032530e+00
  -2.2800000e+01   1.0005894e+00   1.0019233e+00   1.0029722e+00
  -2.2400000e+01   1.0027823e+00   1.0035717e+00   9.9057034e-01
  -2.2000000e+01   1.0002371e+00   1.0059319e+00   9.9637962e-01
  -2.1600000e+01   9.9958519e-01   1.0012567e+00   1.0016998e+00
  -2.1200000e+01   9.9994115e-01   1.0053631e+00   1.0050462e+00
  -2.0800000e+01   1.0007531e+00   9.9964089e-01   1.0013954e+00
  -2.0400000e+01   9.9995999e-01   9.9730899e-01   1.0093030e+00
  -2.0000000e+01   9.9968834e-01   9.9943284e-01   1.0118026e+00
  -1.9600000e+01   1.0000699e+00   9.9964719e-01   1.0124616e+00
  -1.9200000e+01   1.0019626e+00   9.9974710e-01   1.0124284e+00
  -1.8800000e+01   1.0020365e+00   1.0023472e+00   1.0122134e+00
  -1.8400000e+01   1.0022487e+00   9.9831391e-01   1.0121782e+00
  -1.8000000e+01   1.0016163e+00   1.0004464e+00   1.0024661e+00
  -1.7600000e+01   1.0022493e+00   1.0061311e+00   1.0010063e+00
  -1.7200000e+01   9.9935876e-01   1.0051514e+00   9.9634218e-01
  -1.6800000e+01   1.0034916e+00   1.0002116e+00   1.0001079e+00
  -1.6400000e+01   1.0025752e+00   1.0026550e+00   1.0087576e+00
  -1.6000000e+01   1.0004351e+00   1.0010680e+00   1.0106205e+00
  -1.5600000e+01   1.0040820e+00   1.0028875e+00   1.0068142e+00
  -1.5200000e+01   9.9926354e-01   1.0022172e+00   1.0056948e+00
  -1.4800000e+01   1.0019096e+00   1.0020489e+00   1.0043099e+00
  -1.4400000e+01   1.0020389e+00   1.0090936e+00   9.9597766e-01
  -1.4000000e+01   1.0057104e+00   1.0007755e+00   1.0033887e+00
  -1.3600000e+01   9.9591804e-01   1.0008312e+00   9.9937321e-01
  -1.3200000e+01   1.0031903e+00   1.0017935e+00   9.9762395e-01
  -1.2800000e+01   9.9691826e-01   1.0020245e+00   9.9449143e-01
  -1.2400000e+01   1.0012233e+00   1.0057220e+00   1.0071937e+00
  -1.2000000e+01   9.9878914e-01   1.0058712e+00   9.9681434e-01
  -1.1600000e+01   9.9770797e-01   1.0010810e+00   1.0019371e+00
  -1.1200000e+01   1.0011414e+00   9.9762880e-01   1.0053291e+00
  -1.0800000e+01   9.9605764e-01   9.9935443e-01   1.0000778e+00
  -1.0400000e+01   9.9973834e-01   9.9831028e-01   9.9836148e-01
  -1.0000000e+01   9.9930906e-01   9.9882697e-01   9.9280012e-01
  -9.6000000e+00   1.0018248e+00   1.0001153e+00   9.9662048e-01
  -9.2000000e+00   9.9943561e-01   1.0019888e+00   9.9882652e-01
  -8.8000000e+00   9.9804166e-01   1.0008445e+00   1.0060970e+00
  -8.4000000e+00   1.0029925e+00   9.9602360e-01   1.0080265e+00
  -8.0000000e+00   1.0014140e+00   1.0009689e+00   9.9669912e-01
  -7.6000000e+00   1.0046710e+00   1.0021682e+00   9.9639401e-01
  -7.2000000e+00   9.9625222e-01   9.9906943e-01   1.0003333e+00
  -6.8000000e+00   9.9499450e-01   9.9661475e-01   9.9822786e-01
  -6.4000000e+00   1.0003976e+00   1.0039937e+00   9.9599328e-01
  -6.0000000e+00   9.9828756e-01   9.9676412e-01   9.9360981e-01
  -5.6000000e+00   9.9779867e-01   1.0013606e+00   1.0040772e+00
  -5.2000000e+00   9.9985432e-01   1.0036807e+00   9.9538961e-01
  -4.8000000e+00   9.9915655e-01   9.9741059e-01   9.9531034e-01
  -4.4000000e+00   1.0018836e+00   9.9790956e-01   9.9781735e-01
  -4.0000000e+00   9.9877378e-01   1.0022218e+00   9.9668241e-01
  -3.6000000e+00   9.9527418e-01   9.9916700e-01   9.8919443e-01
  -3.2000000e+00   9.8500472e-01   9.9870683e-01   9.9672356e-01
  -2.8000000e+00   1.0068808e+00   9.9714002e-01   1.0074365e+00
  -2.4000000e+00   9.8932641e-01   9.9956552e-01   1.0031294e+00
  -2.0000000e+00   9.8830017e-01   9.9828436e-01   1.0022890e+00
  -1.6000000e+00   9.9507851e-01   9.9993965e-01   9.9645031e-01
  -1.2000000e+00   9.8518970e-01   1.0016316e+00   9.9976876e-01
  -8.0000000e-01   9.8235883e-01   9.9693337e-01   1.0027454e+00
  -4.0000000e-01   9.8448456e-01   1.0000130e+00   9.9854289e-01
   0.0000000e+00   9.7990066e-01   9.9938408e-01   1.0058351e+00
   4.0000000e-01   1.0219582e+00   1.0010554e+00   9.9638723e-01
   8.0000000e-01   8.2977787e-01   9.9879402e-01   9.9134546e-01
   1.2000000e+00   1.0388132e+00   9.9457886e-01   9.9278856e-01
   1.6000000e+00   1.0031983e+00   9.9971351e-01   1.0032689e+00
   2.0000000e+00   1.0065014e+00   9.9844786e-01   9.9663952e-01
   2.4000000e+00   1.0118707e+00   9.9466622e-01   9.9304474e-01
   2.8000000e+00   1.0009550e+00   9.9228049e-01   9.9625229e-01
   3.2000000e+00   1.0000378e+00   9.9621205e-01   9.9416999e-01
   3.6000000e+00   9.8341686e-01   9.9650317e-01   9.9969911e-01
   4.0000000e+00   9.8751482e-01   9.9553026e-01   9.9350333e-01
   4.4000000e+00   1.0096193e+00   9.9950029e-01   1.0079391e+00
   4.8000000e+00   9.9605732e-01   9.9598761e-01   9.9738107e-01
   5.2000000e+00   1.0010453e+00   9.9860070e-01   9.9984698e-01
   5.6000000e+00   1.0077382e+00   9.9756358e-01   9.9919721e-01
   6.0000000e+00   9.9724165e-01   9.9810482e-01   9.9460378e-01
   6.4000000e+00   1.0005929e+00   9.9523276e-01   1.0004982e+00
   6.8000000e+00   9.9638780e-01   9.9667436e-01   1.0071856e+00
   7.2000000e+00   9.9607431e-01   9.9569312e-01   1.0037419e+00
   7.6000000e+00   1.0011921e+00   9.9871752e-01   1.0077948e+00
   8.0000000e+00   1.0008404e+00   1.0010985e+00   1.0010203e+00
   8.4000000e+00   9.9737500e-01   9.9989052e-01   9.9834455e-01
   8.8000000e+00   9.9912667e-01   1.0014998e+00   1.0060038e+00
   9.2000000e+00   9.9559904e-01   1.0025782e+00   9.9792945e-01
   9.6000000e+00   1.0043955e+00   1.0014380e+00   9.9972815e-01
   1.0000000e+01   1.0023940e+00   1.0033181e+00   1.0008702e+00
   1.0400000e+01   9.9718901e-01   1.0026256e+00   9.9390264e-01
   1.0800000e+01   9.9487687e-01   1.0043565e+00   1.0009954e+00
   1.1200000e+01   9.9570196e-01   1.0031394e+00   1.0052721e+00
   1.1600000e+01   9.9909460e-01   9.9795617e-01   9.9523900e-01
   1.2000000e+01   9.9729321e-01   1.0005809e+00   1.0011374e+00
   1.2400000e+01   9.9928590e-01   1.0024721e+00   1.0055005e+00
   1.2800000e+01   1.0042154e+00   1.0037980e+00   1.0063750e+00
   1.3200000e+01   1.0017267e+00   1.0086569e+00   1.0006875e+00
   1.3600000e+01   9.9984090e-01   9.9963568e-01   9.9631761e-01
   1.4000000e+01   1.0030376e+00   1.0047808e+00   1.0014962e+00
   1.4400000e+01   1.0017353e+00   9.9874860e-01   1.0055648e+00
   1.4800000e+01   1.0048062e+00   1.0047708e+00   1.0028458e+00
   1.5200000e+01   9.9909247e-01   1.0071085e+00   1.0046456e+00
   1.5600000e+01   9.9920114e-01   1.0020387e+00   1.0051568e+00
   1.6000000e+01   1.0011925e+00   1.0075353e+00   1.0024812e+00
   1.6400000e+01   1.0022035e+00   1.0036627e+00   1.0029809e+00
   1.6800000e+01   1.0034653e+00   1.0009687e+00   1.0078749e+00
   1.7200000e+01   9.9912590e-01   1.0055693e+00   9.9393421e-01
   1.7600000e+01   1.0012415e+00   9.9692838e-01   1.0051149e+00
   1.8000000e+01   1.0010631e+00   1.0010133e+00   1.0021706e+00
   1.8400000e+01   1.0036217e+00   9.9376112e-01   9.8956103e-01
   1.8800000e+01   1.0022638e+00   9.9562954e-01   1.0068862e+00
   1.9200000e+01   1.0015355e+00   9.9707604e-01   9.9975121e-01
   1.9600000e+01   9.9823502e-01   9.9749773e-01   1.0005256e+00
   2.0000000e+01   1.0003487e+00   9.9918071e-01   1.0097924e+00
   2.0400000e+01   9.9999831e-01   9.9792762e-01   1.0199769e+00
   2.0800000e+01   9.9877234e-01   9.9839202e-01   1.0092156e+00
   2.1200000e+01   1.0003903e+00   1.0021299e+00   1.0094463e+00
   2.1600000e+01   1.0007252e+00   1.0019743e+00   1.0114840e+00
   2.2000000e+01   9.9969470e-01   1.0031700e+00   1.0027758e+00
   2.2400000e+01   1.0020643e+00   1.0016164e+00   9.9769351e-01
   2.2800000e+01   1.0030345e+00   9.9981865e-01   9.9749624e-01
   2.3200000e+01   1.0031877e+00   9.9820418e-01   9.9856681e-01
   2.3600000e+01   1.0012402e+00   9.9754941e-01   1.0000286e+00
   2.4000000e+01   1.0003102e+00   9.9926556e-01   9.9902078e-01
   2.4400000e+01   9.9565622e-01   1.0007735e+00   9.9263541e-01
   2.4800000e+01   1.0005822e+00   9.9991451e-01   9.9838380e-01
   2.5200000e+01   9.9900180e-01   1.0012832e+00   9.9811657e-01
   2.5600000e+01   9.9874109e-01   9.9825581e-01   9.9473906e-01
   2.6000000e+01   9.9872506e-01   9.9411478e-01   9.9324988e-01
   2.6400000e+01   9.9662416e-01   9.9761125e-01   9.9938729e-01
   2.6800000e+01   9.9820433e-01   9.9594685e-01   9.9889085e-01
   2.7200000e+01   9.9664861e-01   9.9944614e-01   9.9186483e-01
   2.7600000e+01   9.9702927e-01   9.9568439e-01   9.9291683e-01
   2.8000000e+01   9.9555199e-01   9.9605834e-01   9.9471061e-01
   2.8400000e+01   9.9875736e-01   9.9252170e-01   9.9876082e-01
   2.8800000e+01   9.9845629e-01   1.0035547e+00   9.9575871e-01
   2.9200000e+01   9.9796025e-01   9.9394628e-01   9.9141414e-01
   2.9600000e+01   9.9798314e-01   9.9902357e-01   9.9717117e-01
   3.0000000e+01   9.9779344e-01   1.0041541e+00   9.9151403e-01
   3.0400000e+01   9.9880106e-01   9.9940176e-01   9.9547293e-01
   3.0800000e+01   1.0003976e+00   9.9681467e-01   9.9631313e-01
   3.1200000e+01   9.9933285e-01   9.9603561e-01   9.9865689e-01
   3.1600000e+01   1.0011011e+00   9.9591946e-01   1.0015743e+00
   3.2000000e+01   1.0004149e+00   9.9893842e-01   9.9560930e-01
   3.2400000e+01   9.9985703e-01   1.0015720e+00   9.9940586e-01
   3.2800000e+01   9.9900754e-01   9.8956299e-01   9.9762233e-01
   3.3200000e+01   1.0001856e+00   9.9294699e-01   1.0056076e+00
   3.3600000e+01   9.9974946e-01   1.0051726e+00   9.9885044e-01
   3.4000000e+01   9.9880038e-01   9.9894716e-01   9.9029015e-01
   3.4400000e+01   1.0010576e+00   9.9576835e-01   9.9938508e-01
   3.4800000e+01   1.0005212e+00   9.9505246e-01   9.9785501e-01
   3.5200000e+01   9.9979767e-01   9.9764646e-01   9.9820264e-01
   3.5600000e+01   1.0003570e+00   1.0007379e+00   1.0018841e+00
   3.6000000e+01   1.0008285e+00   1.0010045e+00   1.0128525e+00
   3.6400000e+01   1.0006473e+00   9.9903212e-01   1.0002202e+00
   3.6800000e+01   1.0019881e+00   9.8440360e-01   1.0009615e+00
   3.7200000e+01   1.0015188e+00   1.0073846e+00   1.0032934e+00
   3.7600000e+01   9.9955808e-01   1.0073336e+00   9.9982215e-01
   3.8000000e+01   1.0024774e+00   1.0006054e+00   9.9804292e-01
   3.8400000e+01   1.0013896e+00   9.9824105e-01   9.9854629e-01
   3.8800000e+01   1.0023789e+00   9.9983148e-01   9.9790832e-01
   3.9200000e+01   1.0053621e+00   9.9666514e-01   9.9657413e-01
   3.9600000e+01   1.0013379e+00   9.9833877e-01   1.0056402e+00


==> figs/force_ratio/old/scf_vs_direct_yz15_scf5.dat <==
  -4.0000000e+01   9.9726149e-01   1.0221636e+00   1.0444886e+00
  -3.9600000e+01   9.9778819e-01   1.0249246e+00   1.0435547e+00
  -3.9200000e+01   9.9868059e-01   1.0241196e+00   1.0446893e+00
  -3.8800000e+01   9.9890977e-01   1.0220994e+00   1.0437762e+00
  -3.8400000e+01   9.9994954e-01   1.0215541e+00   1.0505581e+00
  -3.8000000e+01   1.0003761e+00   1.0242157e+00   1.0453825e+00
  -3.7600000e+01   1.0002748e+00   1.0226238e+00   1.0426458e+00
  -3.7200000e+01   1.0012716e+00   1.0210007e+00   1.0522606e+00
  -3.6800000e+01   1.0006871e+00   1.0241540e+00   1.0405260e+00
  -3.6400000e+01   1.0008961e+00   1.0247494e+00   1.0291440e+00
  -3.6000000e+01   1.0029252e+00   1.0212105e+00   1.0440026e+00
  -3.5600000e+01   1.0025374e+00   1.0286898e+00   1.0431664e+00
  -3.5200000e+01   1.0021329e+00   1.0195142e+00   1.0400518e+00
  -3.4800000e+01   1.0034054e+00   1.0185867e+00   1.0293835e+00
  -3.4400000e+01   1.0024798e+00   1.0156922e+00   1.0389923e+00
  -3.4000000e+01   1.0053431e+00   1.0238944e+00   1.0271331e+00
  -3.3600000e+01   1.0041284e+00   1.0207008e+00   1.0294369e+00
  -3.3200000e+01   1.0051378e+00   1.0211290e+00   1.0287862e+00
  -3.2800000e+01   1.0038485e+00   1.0255017e+00   1.0368993e+00
  -3.2400000e+01   1.0055161e+00   1.0236779e+00   1.0331664e+00
  -3.2000000e+01   1.0047175e+00   1.0338828e+00   1.0288622e+00
  -3.1600000e+01   1.0061163e+00   1.0216016e+00   1.0236233e+00
  -3.1200000e+01   1.0062035e+00   1.0197560e+00   1.0302516e+00
  -3.0800000e+01   1.0048341e+00   1.0195332e+00   1.0293323e+00
  -3.0400000e+01   1.0068688e+00   1.0203862e+00   1.0277036e+00
  -3.0000000e+01   1.0056723e+00   1.0179777e+00   1.0295505e+00
  -2.9600000e+01   1.0069494e+00   1.0198649e+00   1.0273351e+00
  -2.9200000e+01   1.0062134e+00   1.0145546e+00   1.0257350e+00
  -2.8800000e+01   1.0041284e+00   1.0079452e+00   1.0250565e+00
  -2.8400000e+01   1.0097894e+00   1.0192167e+00   1.0280028e+00
  -2.8000000e+01   1.0079656e+00   1.0150398e+00   1.0101641e+00
  -2.7600000e+01   1.0081159e+00   1.0123204e+00   1.0103332e+00
  -2.7200000e+01   1.0105471e+00   1.0143907e+00   1.0068166e+00
  -2.6800000e+01   1.0082799e+00   1.0142966e+00   1.0023015e+00
  -2.6400000e+01   1.0071639e+00   1.0117178e+00   1.0002831e+00
  -2.6000000e+01   1.0088360e+00   1.0103695e+00   1.0015124e+00
  -2.5600000e+01   1.0074667e+00   1.0064777e+00   9.9987374e-01
  -2.5200000e+01   1.0079372e+00   1.0068151e+00   9.9496968e-01
  -2.4800000e+01   1.0089506e+00   1.0045790e+00   1.0018498e+00
  -2.4400000e+01   1.0085453e+00   1.0075129e+00   9.9624264e-01
  -2.4000000e+01   1.0083234e+00   1.0065110e+00   9.9468611e-01
  -2.3600000e+01   1.0082906e+00   1.0076457e+00   9.8711458e-01
  -2.3200000e+01   1.0079414e+00   1.0065814e+00   9.9695647e-01
  -2.2800000e+01   1.0076293e+00   1.0050342e+00   9.9467683e-01
  -2.2400000e+01   1.0094873e+00   1.0059079e+00   9.8034999e-01
  -2.2000000e+01   1.0065290e+00   1.0074798e+00   9.8404949e-01
  -2.1600000e+01   1.0054322e+00   1.0019701e+00   9.8726549e-01
  -2.1200000e+01   1.0053075e+00   1.0051932e+00   9.8857503e-01
  -2.0800000e+01   1.0056073e+00   9.9853033e-01   9.8308031e-01
  -2.0400000e+01   1.0042691e+00   9.9520897e-01   9.8902110e-01
  -2.0000000e+01   1.0034300e+00   9.9628937e-01   9.8973949e-01
  -1.9600000e+01   1.0032265e+00   9.9544713e-01   9.8876416e-01
  -1.9200000e+01   1.0045174e+00   9.9450116e-01   9.8722057e-01
  -1.8800000e+01   1.0039649e+00   9.9607853e-01   9.8561815e-01
  -1.8400000e+01   1.0035317e+00   9.9113043e-01   9.8430778e-01
  -1.8000000e+01   1.0022428e+00   9.9239588e-01   9.7373173e-01
  -1.7600000e+01   1.0022247e+00   9.9728726e-01   9.7132803e-01
  -1.7200000e+01   9.9870906e-01   9.9569273e-01   9.6598115e-01
  -1.6800000e+01   1.0022716e+00   9.9031920e-01   9.6899540e-01
  -1.6400000e+01   1.0008737e+00   9.9239893e-01   9.7693282e-01
  -1.6000000e+01   9.9836377e-01   9.9063185e-01   9.7849552e-01
  -1.5600000e+01   1.0017515e+00   9.9238005e-01   9.7477568e-01
  -1.5200000e+01   9.9681091e-01   9.9180100e-01   9.7385334e-01
  -1.4800000e+01   9.9940293e-01   9.9183875e-01   9.7283447e-01
  -1.4400000e+01   9.9952061e-01   9.9911475e-01   9.6521198e-01
  -1.4000000e+01   1.0031428e+00   9.9124864e-01   9.7293016e-01
  -1.3600000e+01   9.9323585e-01   9.9170584e-01   9.6961061e-01
  -1.3200000e+01   1.0001900e+00   9.9306222e-01   9.6849319e-01
  -1.2800000e+01   9.9344349e-01   9.9365896e-01   9.6600713e-01
  -1.2400000e+01   9.9703907e-01   9.9764082e-01   9.7888933e-01
  -1.2000000e+01   9.9375949e-01   9.9803421e-01   9.6932373e-01
  -1.1600000e+01   9.9173589e-01   9.9345788e-01   9.7484972e-01
  -1.1200000e+01   9.9419742e-01   9.9015272e-01   9.7875502e-01
  -1.0800000e+01   9.8830376e-01   9.9194993e-01   9.7434269e-01
  -1.0400000e+01   9.9129593e-01   9.9098563e-01   9.7351521e-01
  -1.0000000e+01   9.9045364e-01   9.9156823e-01   9.6908576e-01
  -9.6000000e+00   9.9278972e-01   9.9292630e-01   9.7397453e-01
  -9.2000000e+00   9.9049020e-01   9.9486231e-01   9.7743326e-01
  -8.8000000e+00   9.8933510e-01   9.9378274e-01   9.8595748e-01
  -8.4000000e+00   9.9453417e-01   9.8900760e-01   9.8930610e-01
  -8.0000000e+00   9.9322682e-01   9.9385789e-01   9.7961597e-01
  -7.6000000e+00   9.9660263e-01   9.9490357e-01   9.8067825e-01
  -7.2000000e+00   9.8823327e-01   9.9159321e-01   9.8581405e-01
  -6.8000000e+00   9.8679653e-01   9.8885647e-01   9.8486657e-01
  -6.4000000e+00   9.9182344e-01   9.9584559e-01   9.8365841e-01
  -6.0000000e+00   9.8931166e-01   9.8836210e-01   9.8217881e-01
  -5.6000000e+00   9.8838401e-01   9.9268565e-01   9.9331614e-01
  -5.2000000e+00   9.9000856e-01   9.9488411e-01   9.8544606e-01
  -4.8000000e+00   9.8896479e-01   9.8874041e-01   9.8606068e-01
  -4.4000000e+00   9.9136712e-01   9.8950304e-01   9.8923669e-01
  -4.0000000e+00   9.8800719e-01   9.9424420e-01   9.8882223e-01
  -3.6000000e+00   9.8421345e-01   9.9185058e-01   9.8213462e-01
  -3.2000000e+00   9.7360133e-01   9.9215949e-01   9.9039828e-01
  -2.8000000e+00   9.9455931e-01   9.9144358e-01   1.0018861e+00
  -2.4000000e+00   9.7633626e-01   9.9471585e-01   9.9848141e-01
  -2.0000000e+00   9.7422499e-01   9.9426080e-01   9.9854687e-01
  -1.6000000e+00   9.7966969e-01   9.9664864e-01   9.9363165e-01
  -1.2000000e+00   9.6875274e-01   9.9896484e-01   9.9781693e-01
  -8.0000000e-01   9.6513754e-01   9.9478478e-01   1.0016003e+00
  -4.0000000e-01   9.6730415e-01   9.9825824e-01   9.9810445e-01
   0.0000000e+00   9.6517742e-01   9.9794548e-01   1.0059454e+00
   4.0000000e-01   1.0184660e+00   9.9989127e-01   9.9685313e-01
   8.0000000e-01   5.9697834e-01   9.9791562e-01   9.9194697e-01
   1.2000000e+00   9.8900424e-01   9.9403878e-01   9.9329429e-01
   1.6000000e+00   9.6596967e-01   9.9960096e-01   1.0034481e+00
   2.0000000e+00   9.7444511e-01   9.9887937e-01   9.9626536e-01
   2.4000000e+00   9.8388609e-01   9.9576050e-01   9.9193265e-01
   2.8000000e+00   9.7720575e-01   9.9413880e-01   9.9423766e-01
   3.2000000e+00   9.8009350e-01   9.9892040e-01   9.9115302e-01
   3.6000000e+00   9.6728484e-01   1.0000772e+00   9.9558661e-01
   4.0000000e+00   9.7441695e-01   9.9993047e-01   9.8832102e-01
   4.4000000e+00   9.9885625e-01   1.0046650e+00   1.0015974e+00
   4.8000000e+00   9.8740494e-01   1.0017440e+00   9.9009643e-01
   5.2000000e+00   9.9368534e-01   1.0048244e+00   9.9164066e-01
   5.6000000e+00   1.0010923e+00   1.0040620e+00   9.9023542e-01
   6.0000000e+00   9.9096951e-01   1.0047245e+00   9.8509306e-01
   6.4000000e+00   9.9431768e-01   1.0018099e+00   9.9052752e-01
   6.8000000e+00   9.9003751e-01   1.0031270e+00   9.9693522e-01
   7.2000000e+00   9.8964693e-01   1.0019202e+00   9.9349229e-01
   7.6000000e+00   9.9477180e-01   1.0046835e+00   9.9761912e-01
   8.0000000e+00   9.9462296e-01   1.0067557e+00   9.9113694e-01
   8.4000000e+00   9.9152111e-01   1.0051791e+00   9.8876265e-01
   8.8000000e+00   9.9368900e-01   1.0064010e+00   9.9662536e-01
   9.2000000e+00   9.9060586e-01   1.0070511e+00   9.8884475e-01
   9.6000000e+00   9.9970372e-01   1.0054426e+00   9.9075384e-01
   1.0000000e+01   9.9790809e-01   1.0068425e+00   9.9189152e-01
   1.0400000e+01   9.9274882e-01   1.0056598e+00   9.8487809e-01
   1.0800000e+01   9.9029777e-01   1.0069223e+00   9.9168474e-01
   1.1200000e+01   9.9083792e-01   1.0052668e+00   9.9561548e-01
   1.1600000e+01   9.9386155e-01   9.9969602e-01   9.8532944e-01
   1.2000000e+01   9.9170704e-01   1.0020080e+00   9.9080299e-01
   1.2400000e+01   9.9337542e-01   1.0036425e+00   9.9477170e-01
   1.2800000e+01   9.9805214e-01   1.0047548e+00   9.9532992e-01
   1.3200000e+01   9.9546172e-01   1.0094218e+00   9.8945235e-01
   1.3600000e+01   9.9358344e-01   1.0002005e+00   9.8494259e-01
   1.4000000e+01   9.9685232e-01   1.0051318e+00   9.8992609e-01
   1.4400000e+01   9.9572894e-01   9.9884758e-01   9.9384776e-01
   1.4800000e+01   9.9902239e-01   1.0045916e+00   9.9108839e-01
   1.5200000e+01   9.9364049e-01   1.0066331e+00   9.9279592e-01
   1.5600000e+01   9.9411118e-01   1.0012802e+00   9.9321055e-01
   1.6000000e+01   9.9652741e-01   1.0065191e+00   9.9043595e-01
   1.6400000e+01   9.9805153e-01   1.0024617e+00   9.9074417e-01
   1.6800000e+01   9.9991056e-01   9.9965949e-01   9.9532370e-01
   1.7200000e+01   9.9626369e-01   1.0042251e+00   9.8123637e-01
   1.7600000e+01   9.9910119e-01   9.9563628e-01   9.9188598e-01
   1.8000000e+01   9.9966746e-01   9.9980269e-01   9.8854930e-01
   1.8400000e+01   1.0029336e+00   9.9265155e-01   9.7566458e-01
   1.8800000e+01   1.0022015e+00   9.9457506e-01   9.9230809e-01
   1.9200000e+01   1.0019660e+00   9.9600106e-01   9.8489281e-01
   1.9600000e+01   9.9899348e-01   9.9629345e-01   9.8536399e-01
   2.0000000e+01   1.0012629e+00   9.9771305e-01   9.9432059e-01
   2.0400000e+01   1.0009066e+00   9.9606798e-01   1.0043327e+00
   2.0800000e+01   9.9954619e-01   9.9601277e-01   9.9388518e-01
   2.1200000e+01   1.0009600e+00   9.9912389e-01   9.9442449e-01
   2.1600000e+01   1.0010844e+00   9.9829268e-01   9.9689704e-01
   2.2000000e+01   9.9990679e-01   9.9879072e-01   9.8889553e-01
   2.2400000e+01   1.0022579e+00   9.9658035e-01   9.8454730e-01
   2.2800000e+01   1.0033857e+00   9.9419276e-01   9.8505323e-01
   2.3200000e+01   1.0039058e+00   9.9208653e-01   9.8681214e-01
   2.3600000e+01   1.0025389e+00   9.9104778e-01   9.8891381e-01
   2.4000000e+01   1.0023932e+00   9.9248338e-01   9.8849939e-01
   2.4400000e+01   9.9868107e-01   9.9382315e-01   9.8265859e-01
   2.4800000e+01   1.0047048e+00   9.9290976e-01   9.8871532e-01
   2.5200000e+01   1.0042666e+00   9.9427981e-01   9.8870075e-01
   2.5600000e+01   1.0051676e+00   9.9133101e-01   9.8549675e-01
   2.6000000e+01   1.0062753e+00   9.8728933e-01   9.8406451e-01
   2.6400000e+01   1.0051978e+00   9.9082141e-01   9.9010948e-01
   2.6800000e+01   1.0077189e+00   9.8919213e-01   9.8952473e-01
   2.7200000e+01   1.0069397e+00   9.9263446e-01   9.8242967e-01
   2.7600000e+01   1.0079789e+00   9.8879712e-01   9.8331294e-01
   2.8000000e+01   1.0070049e+00   9.8899143e-01   9.8492056e-01
   2.8400000e+01   1.0106488e+00   9.8522958e-01   9.8876473e-01
   2.8800000e+01   1.0106426e+00   9.9585286e-01   9.8563629e-01
   2.9200000e+01   1.0103517e+00   9.8592613e-01   9.8119428e-01
   2.9600000e+01   1.0105196e+00   9.9051459e-01   9.8677596e-01
   3.0000000e+01   1.0104188e+00   9.9510794e-01   9.8109052e-01
   3.0400000e+01   1.0114838e+00   9.8987972e-01   9.8495632e-01
   3.0800000e+01   1.0131044e+00   9.8678727e-01   9.8578197e-01
   3.1200000e+01   1.0119889e+00   9.8548574e-01   9.8814725e-01
   3.1600000e+01   1.0136979e+00   9.8485658e-01   9.9114059e-01
   3.2000000e+01   1.0128736e+00   9.8735009e-01   9.8541158e-01
   3.2400000e+01   1.0121283e+00   9.8950023e-01   9.8941985e-01
   3.2800000e+01   1.0110316e+00   9.7722888e-01   9.8797776e-01
   3.3200000e+01   1.0119345e+00   9.8021775e-01   9.9629717e-01
   3.3600000e+01   1.0111507e+00   9.9198436e-01   9.9008531e-01
   3.4000000e+01   1.0098045e+00   9.8559985e-01   9.8215482e-01
   3.4400000e+01   1.0116629e+00   9.8228470e-01   9.9180305e-01
   3.4800000e+01   1.0106712e+00   9.8145582e-01   9.9096908e-01
   3.5200000e+01   1.0094769e+00   9.8394634e-01   9.9205098e-01
   3.5600000e+01   1.0095775e+00   9.8698197e-01   9.9649074e-01
   3.6000000e+01   1.0095955e+00   9.8727707e-01   1.0082191e+00
   3.6400000e+01   1.0089749e+00   9.8541121e-01   9.9648555e-01
   3.6800000e+01   1.0099109e+00   9.7109841e-01   9.9808460e-01
   3.7200000e+01   1.0090492e+00   9.9392392e-01   1.0012951e+00
   3.7600000e+01   1.0067153e+00   9.9406649e-01   9.9873847e-01
   3.8000000e+01   1.0093207e+00   9.8765013e-01   9.9789069e-01
   3.8400000e+01   1.0079111e+00   9.8556797e-01   9.9935669e-01
   3.8800000e+01   1.0086097e+00   9.8742519e-01   9.9972103e-01
   3.9200000e+01   1.0113189e+00   9.8461088e-01   9.9943107e-01
   3.9600000e+01   1.0069814e+00   9.8661135e-01   1.0096320e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz-30_scf10.dat <==
  -4.0000000e+01   9.9201974e-01   9.9296381e-01   9.9413783e-01
  -3.9600000e+01   9.9179099e-01   9.9380994e-01   9.8869404e-01
  -3.9200000e+01   9.9288854e-01   9.9172945e-01   9.9179127e-01
  -3.8800000e+01   9.9301805e-01   9.9483744e-01   9.8947802e-01
  -3.8400000e+01   9.9125738e-01   9.9383031e-01   9.9258480e-01
  -3.8000000e+01   9.9157856e-01   9.9577680e-01   9.9190374e-01
  -3.7600000e+01   9.9391639e-01   9.9549659e-01   9.9106653e-01
  -3.7200000e+01   9.9237508e-01   9.9621962e-01   9.9445981e-01
  -3.6800000e+01   9.9472563e-01   9.9851684e-01   9.9634675e-01
  -3.6400000e+01   9.9404631e-01   9.9731414e-01   9.9665170e-01
  -3.6000000e+01   9.8909040e-01   9.9872725e-01   9.9160899e-01
  -3.5600000e+01   9.9349036e-01   9.9651541e-01   9.9552409e-01
  -3.5200000e+01   9.9298094e-01   9.9936921e-01   9.9537824e-01
  -3.4800000e+01   9.9353754e-01   1.0009330e+00   9.9880942e-01
  -3.4400000e+01   9.9225561e-01   1.0013000e+00   9.9736176e-01
  -3.4000000e+01   9.9271634e-01   1.0012963e+00   9.9567968e-01
  -3.3600000e+01   9.9491461e-01   1.0026637e+00   9.9984607e-01
  -3.3200000e+01   9.9281380e-01   9.9903933e-01   1.0055025e+00
  -3.2800000e+01   9.9540375e-01   1.0053767e+00   9.9881135e-01
  -3.2400000e+01   9.9791680e-01   1.0068892e+00   9.9995797e-01
  -3.2000000e+01   9.9497596e-01   1.0091547e+00   9.9872687e-01
  -3.1600000e+01   9.9721218e-01   1.0053903e+00   9.9980176e-01
  -3.1200000e+01   9.9755614e-01   1.0037278e+00   9.9881845e-01
  -3.0800000e+01   9.9893578e-01   1.0045674e+00   1.0015231e+00
  -3.0400000e+01   9.9992413e-01   1.0060768e+00   1.0019202e+00
  -3.0000000e+01   9.9847435e-01   1.0037305e+00   1.0048376e+00
  -2.9600000e+01   9.9687000e-01   1.0045565e+00   1.0030306e+00
  -2.9200000e+01   1.0000795e+00   1.0095123e+00   1.0001837e+00
  -2.8800000e+01   1.0017973e+00   1.0113371e+00   9.9882749e-01
  -2.8400000e+01   1.0009323e+00   1.0138818e+00   1.0083777e+00
  -2.8000000e+01   1.0016761e+00   1.0116873e+00   1.0016466e+00
  -2.7600000e+01   1.0001393e+00   1.0143174e+00   1.0008729e+00
  -2.7200000e+01   1.0003134e+00   1.0161528e+00   9.9783428e-01
  -2.6800000e+01   1.0068434e+00   1.0161303e+00   1.0029697e+00
  -2.6400000e+01   1.0052919e+00   1.0135559e+00   1.0011944e+00
  -2.6000000e+01   1.0029050e+00   1.0144998e+00   9.9866248e-01
  -2.5600000e+01   1.0035851e+00   1.0142924e+00   1.0029777e+00
  -2.5200000e+01   1.0066427e+00   1.0137404e+00   9.9735837e-01
  -2.4800000e+01   1.0086968e+00   1.0155879e+00   1.0000078e+00
  -2.4400000e+01   1.0068558e+00   1.0137257e+00   1.0032361e+00
  -2.4000000e+01   1.0065094e+00   1.0147844e+00   1.0062221e+00
  -2.3600000e+01   1.0060240e+00   1.0106119e+00   1.0043899e+00
  -2.3200000e+01   1.0066996e+00   1.0122307e+00   1.0060419e+00
  -2.2800000e+01   1.0118440e+00   1.0139198e+00   1.0005924e+00
  -2.2400000e+01   1.0094114e+00   1.0193540e+00   1.0006403e+00
  -2.2000000e+01   1.0059746e+00   1.0137678e+00   1.0011585e+00
  -2.1600000e+01   1.0116711e+00   1.0153838e+00   1.0088610e+00
  -2.1200000e+01   1.0086022e+00   1.0127574e+00   1.0063021e+00
  -2.0800000e+01   1.0029522e+00   1.0069420e+00   1.0109783e+00
  -2.0400000e+01   1.0052466e+00   1.0133858e+00   1.0062235e+00
  -2.0000000e+01   1.0042918e+00   1.0090353e+00   9.9258128e-01
  -1.9600000e+01   1.0061503e+00   1.0123550e+00   9.9917947e-01
  -1.9200000e+01   1.0084959e+00   1.0126127e+00   1.0033743e+00
  -1.8800000e+01   1.0092588e+00   1.0062271e+00   1.0058180e+00
  -1.8400000e+01   1.0018094e+00   1.0113612e+00   1.0096847e+00
  -1.8000000e+01   1.0002233e+00   1.0072228e+00   1.0082838e+00
  -1.7600000e+01   1.0015258e+00   1.0076438e+00   1.0009452e+00
  -1.7200000e+01   1.0005704e+00   1.0065734e+00   1.0011682e+00
  -1.6800000e+01   1.0029084e+00   1.0134465e+00   1.0001076e+00
  -1.6400000e+01   9.9619105e-01   1.0046046e+00   1.0040811e+00
  -1.6000000e+01   9.9959934e-01   1.0047831e+00   1.0017820e+00
  -1.5600000e+01   9.9663883e-01   1.0042078e+00   1.0059909e+00
  -1.5200000e+01   9.9960052e-01   1.0124555e+00   1.0076626e+00
  -1.4800000e+01   9.9424006e-01   1.0040649e+00   1.0086783e+00
  -1.4400000e+01   9.9474506e-01   1.0027005e+00   1.0008026e+00
  -1.4000000e+01   9.9273178e-01   1.0046086e+00   9.9873478e-01
  -1.3600000e+01   9.9328661e-01   1.0093946e+00   1.0048455e+00
  -1.3200000e+01   9.8614117e-01   1.0093784e+00   1.0040622e+00
  -1.2800000e+01   9.8024838e-01   1.0069138e+00   1.0037212e+00
  -1.2400000e+01   9.8558150e-01   1.0035791e+00   1.0062163e+00
  -1.2000000e+01   9.8274161e-01   1.0083617e+00   1.0069165e+00
  -1.1600000e+01   9.8111744e-01   1.0126250e+00   1.0048354e+00
  -1.1200000e+01   9.7785960e-01   1.0209420e+00   1.0250913e+00
  -1.0800000e+01   9.8752930e-01   1.0294751e+00   1.0385050e+00
  -1.0400000e+01   1.0110774e+00   1.0239816e+00   1.0252248e+00
  -1.0000000e+01   1.0410572e+00   1.0191626e+00   1.0161892e+00
  -9.6000000e+00   1.0222474e+00   1.0110326e+00   1.0141244e+00
  -9.2000000e+00   1.0405968e+00   1.0080294e+00   1.0111105e+00
  -8.8000000e+00   1.0246081e+00   1.0090521e+00   1.0068814e+00
  -8.4000000e+00   1.0199810e+00   1.0045282e+00   1.0058317e+00
  -8.0000000e+00   1.0055273e+00   1.0038141e+00   1.0064787e+00
  -7.6000000e+00   1.0145087e+00   1.0018784e+00   1.0059441e+00
  -7.2000000e+00   1.0050227e+00   1.0009563e+00   1.0022386e+00
  -6.8000000e+00   1.0128891e+00   1.0033987e+00   9.9905320e-01
  -6.4000000e+00   1.0114645e+00   1.0018800e+00   1.0022934e+00
  -6.0000000e+00   9.9517827e-01   1.0029102e+00   9.9971118e-01
  -5.6000000e+00   1.0003767e+00   1.0031376e+00   1.0031628e+00
  -5.2000000e+00   1.0202620e+00   1.0061638e+00   1.0089192e+00
  -4.8000000e+00   1.0181994e+00   1.0004774e+00   1.0022939e+00
  -4.4000000e+00   9.8041432e-01   1.0013696e+00   9.9333388e-01
  -4.0000000e+00   9.8269010e-01   9.9781347e-01   9.9960692e-01
  -3.6000000e+00   1.0496793e+00   9.9998080e-01   1.0066485e+00
  -3.2000000e+00   1.0288914e+00   9.9766581e-01   1.0039069e+00
  -2.8000000e+00   1.0235682e+00   1.0012766e+00   1.0005473e+00
  -2.4000000e+00   1.0231571e+00   1.0001637e+00   9.9641108e-01
  -2.0000000e+00   9.8051216e-01   9.9559641e-01   1.0058547e+00
  -1.6000000e+00   1.1802008e+00   1.0022700e+00   1.0023826e+00
  -1.2000000e+00   1.2445619e+00   1.0014637e+00   1.0019536e+00
  -8.0000000e-01   8.8970453e-01   9.9986464e-01   1.0035603e+00
  -4.0000000e-01   1.0217592e+00   9.9804397e-01   1.0103577e+00
   0.0000000e+00   1.0344217e+00   9.9832658e-01   1.0028702e+00
   4.0000000e-01   9.7560464e-01   1.0026621e+00   9.9887740e-01
   8.0000000e-01   9.9071087e-01   1.0011213e+00   9.9784348e-01
   1.2000000e+00   1.0222112e+00   1.0037339e+00   9.9581529e-01
   1.6000000e+00   1.0380972e+00   9.9861928e-01   9.9176954e-01
   2.0000000e+00   1.0026481e+00   9.9902221e-01   9.9496242e-01
   2.4000000e+00   1.0345565e+00   9.9739347e-01   9.9181765e-01
   2.8000000e+00   1.0493284e+00   9.9536879e-01   9.9053883e-01
   3.2000000e+00   1.0367289e+00   9.9401045e-01   9.9591244e-01
   3.6000000e+00   1.0375761e+00   9.9538602e-01   9.8578565e-01
   4.0000000e+00   1.0242748e+00   9.9443747e-01   9.8918482e-01
   4.4000000e+00   1.0420688e+00   9.9241407e-01   9.8446634e-01
   4.8000000e+00   1.0397777e+00   9.8958544e-01   9.8451130e-01
   5.2000000e+00   1.0382843e+00   9.8619363e-01   9.7660123e-01
   5.6000000e+00   1.0419739e+00   9.8624283e-01   9.7882381e-01
   6.0000000e+00   1.0211269e+00   9.8733754e-01   9.6530360e-01
   6.4000000e+00   1.0254772e+00   9.7994781e-01   9.6639960e-01
   6.8000000e+00   1.0159412e+00   9.7671627e-01   9.5706250e-01
   7.2000000e+00   1.0097239e+00   9.7689292e-01   9.5295669e-01
   7.6000000e+00   9.9947301e-01   9.7496072e-01   9.4990413e-01
   8.0000000e+00   9.9993554e-01   9.7505729e-01   9.4899576e-01
   8.4000000e+00   9.9391879e-01   9.7197414e-01   9.5073314e-01
   8.8000000e+00   9.8483365e-01   9.7296418e-01   9.4923198e-01
   9.2000000e+00   9.7834870e-01   9.7308741e-01   9.5329452e-01
   9.6000000e+00   9.6446804e-01   9.7682425e-01   9.5761840e-01
   1.0000000e+01   9.7174226e-01   9.7832302e-01   9.6185651e-01
   1.0400000e+01   9.6893565e-01   9.7801669e-01   9.6618280e-01
   1.0800000e+01   9.6941888e-01   9.8364509e-01   9.6265222e-01
   1.1200000e+01   9.6977502e-01   9.8520839e-01   9.6685069e-01
   1.1600000e+01   9.6906607e-01   9.8495493e-01   9.6797477e-01
   1.2000000e+01   9.7845412e-01   9.8775344e-01   9.7521838e-01
   1.2400000e+01   9.8024048e-01   9.9279562e-01   9.7061986e-01
   1.2800000e+01   9.8093709e-01   9.9305344e-01   9.7821874e-01
   1.3200000e+01   9.8231811e-01   9.9465285e-01   9.7715938e-01
   1.3600000e+01   9.8925046e-01   9.9740628e-01   9.8213920e-01
   1.4000000e+01   9.8511818e-01   9.9342473e-01   9.8024362e-01
   1.4400000e+01   9.9793591e-01   9.9528971e-01   9.8078239e-01
   1.4800000e+01   9.9203899e-01   9.9636040e-01   9.9276956e-01
   1.5200000e+01   9.9385666e-01   9.9870336e-01   9.9569040e-01
   1.5600000e+01   9.9599058e-01   1.0038875e+00   9.9465616e-01
   1.6000000e+01   9.9917374e-01   1.0021813e+00   9.9228712e-01
   1.6400000e+01   1.0014844e+00   1.0031532e+00   9.9471680e-01
   1.6800000e+01   1.0051740e+00   1.0033990e+00   9.9562292e-01
   1.7200000e+01   1.0081041e+00   1.0024761e+00   9.9589290e-01
   1.7600000e+01   1.0082147e+00   1.0006496e+00   9.9767216e-01
   1.8000000e+01   1.0104972e+00   1.0003903e+00   1.0002226e+00
   1.8400000e+01   1.0080727e+00   1.0050153e+00   1.0023589e+00
   1.8800000e+01   1.0123097e+00   1.0035839e+00   1.0099898e+00
   1.9200000e+01   1.0106125e+00   1.0039567e+00   1.0021459e+00
   1.9600000e+01   1.0075202e+00   1.0028517e+00   1.0031912e+00
   2.0000000e+01   1.0075205e+00   1.0015140e+00   1.0020693e+00
   2.0400000e+01   1.0100860e+00   1.0027932e+00   1.0066064e+00
   2.0800000e+01   1.0126257e+00   1.0034962e+00   1.0088669e+00
   2.1200000e+01   1.0050958e+00   1.0045944e+00   1.0119523e+00
   2.1600000e+01   1.0103718e+00   1.0035312e+00   1.0061581e+00
   2.2000000e+01   1.0120896e+00   1.0047857e+00   1.0120452e+00
   2.2400000e+01   1.0098633e+00   1.0051996e+00   1.0095663e+00
   2.2800000e+01   1.0026027e+00   1.0032783e+00   1.0102458e+00
   2.3200000e+01   1.0015485e+00   1.0066993e+00   1.0113055e+00
   2.3600000e+01   1.0016309e+00   1.0058894e+00   1.0064302e+00
   2.4000000e+01   1.0077939e+00   1.0059681e+00   1.0062490e+00
   2.4400000e+01   9.9418871e-01   1.0009897e+00   1.0044297e+00
   2.4800000e+01   9.9802343e-01   1.0010735e+00   9.9999827e-01
   2.5200000e+01   1.0029088e+00   1.0027426e+00   9.9941525e-01
   2.5600000e+01   9.9683779e-01   1.0040424e+00   1.0010353e+00
   2.6000000e+01   9.9965847e-01   1.0045411e+00   9.9930941e-01
   2.6400000e+01   9.9794848e-01   1.0035482e+00   9.9081600e-01
   2.6800000e+01   9.9759028e-01   9.9963054e-01   1.0010512e+00
   2.7200000e+01   9.9913813e-01   1.0011226e+00   1.0020540e+00
   2.7600000e+01   9.9370589e-01   1.0053954e+00   9.9206393e-01
   2.8000000e+01   9.9681909e-01   9.9796834e-01   1.0014406e+00
   2.8400000e+01   9.9844843e-01   1.0041725e+00   9.9957479e-01
   2.8800000e+01   9.9627429e-01   9.9955646e-01   1.0035788e+00
   2.9200000e+01   9.9720345e-01   1.0001568e+00   9.9905157e-01
   2.9600000e+01   9.9663058e-01   1.0024478e+00   1.0069482e+00
   3.0000000e+01   9.9761258e-01   9.9600809e-01   1.0051938e+00
   3.0400000e+01   9.9686164e-01   9.9925216e-01   1.0028705e+00
   3.0800000e+01   9.9799325e-01   9.9821886e-01   1.0053588e+00
   3.1200000e+01   9.9852266e-01   9.9779283e-01   1.0051228e+00
   3.1600000e+01   9.9995436e-01   9.9446496e-01   1.0009502e+00
   3.2000000e+01   1.0001982e+00   9.9837024e-01   1.0028431e+00
   3.2400000e+01   9.9908668e-01   9.9848318e-01   1.0022807e+00
   3.2800000e+01   9.9758825e-01   9.9637921e-01   1.0021585e+00
   3.3200000e+01   9.9674850e-01   9.9495187e-01   1.0102297e+00
   3.3600000e+01   1.0015809e+00   9.9541643e-01   1.0029079e+00
   3.4000000e+01   9.9803931e-01   9.9651858e-01   9.9810937e-01
   3.4400000e+01   9.9975563e-01   9.9380229e-01   1.0019197e+00
   3.4800000e+01   1.0014604e+00   9.9490761e-01   1.0007850e+00
   3.5200000e+01   1.0003721e+00   9.9602696e-01   9.9944000e-01
   3.5600000e+01   9.9822463e-01   9.9763065e-01   9.9834647e-01
   3.6000000e+01   9.9903560e-01   9.9389011e-01   1.0007175e+00
   3.6400000e+01   9.9978526e-01   9.9502001e-01   9.9879949e-01
   3.6800000e+01   1.0007470e+00   9.9811278e-01   9.9021312e-01
   3.7200000e+01   9.9802377e-01   9.9305757e-01   9.9848560e-01
   3.7600000e+01   9.9874627e-01   9.9271487e-01   1.0009408e+00
   3.8000000e+01   9.9731165e-01   9.9370490e-01   1.0005049e+00
   3.8400000e+01   9.9869235e-01   9.9423522e-01   1.0022081e+00
   3.8800000e+01   9.9855473e-01   9.8883259e-01   1.0002985e+00
   3.9200000e+01   9.9830783e-01   9.9108127e-01   9.9963487e-01
   3.9600000e+01   9.9861907e-01   9.9221358e-01   1.0032461e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz-30_scf15.dat <==
  -4.0000000e+01   1.0069868e+00   1.0193519e+00   1.0068973e+00
  -3.9600000e+01   1.0070814e+00   1.0201971e+00   1.0010156e+00
  -3.9200000e+01   1.0084746e+00   1.0179702e+00   1.0037530e+00
  -3.8800000e+01   1.0088336e+00   1.0210018e+00   1.0009879e+00
  -3.8400000e+01   1.0072176e+00   1.0197399e+00   1.0036781e+00
  -3.8000000e+01   1.0076623e+00   1.0214417e+00   1.0025159e+00
  -3.7600000e+01   1.0100978e+00   1.0207902e+00   1.0011734e+00
  -3.7200000e+01   1.0085335e+00   1.0211012e+00   1.0040872e+00
  -3.6800000e+01   1.0108638e+00   1.0229570e+00   1.0054602e+00
  -3.6400000e+01   1.0100540e+00   1.0211593e+00   1.0052216e+00
  -3.6000000e+01   1.0048403e+00   1.0219767e+00   9.9958344e-01
  -3.5600000e+01   1.0090713e+00   1.0190216e+00   1.0029694e+00
  -3.5200000e+01   1.0082550e+00   1.0211824e+00   1.0022570e+00
  -3.4800000e+01   1.0084635e+00   1.0219626e+00   1.0051458e+00
  -3.4400000e+01   1.0067501e+00   1.0214608e+00   1.0031276e+00
  -3.4000000e+01   1.0067503e+00   1.0205249e+00   1.0008820e+00
  -3.3600000e+01   1.0084607e+00   1.0209328e+00   1.0045270e+00
  -3.3200000e+01   1.0057629e+00   1.0162071e+00   1.0096754e+00
  -3.2800000e+01   1.0077709e+00   1.0215643e+00   1.0024441e+00
  -3.2400000e+01   1.0096558e+00   1.0219681e+00   1.0031030e+00
  -3.2000000e+01   1.0059830e+00   1.0230889e+00   1.0013986e+00
  -3.1600000e+01   1.0075095e+00   1.0180618e+00   1.0020313e+00
  -3.1200000e+01   1.0070906e+00   1.0151371e+00   1.0006294e+00
  -3.0800000e+01   1.0076885e+00   1.0147160e+00   1.0029494e+00
  -3.0400000e+01   1.0078656e+00   1.0149433e+00   1.0029859e+00
  -3.0000000e+01   1.0055666e+00   1.0112642e+00   1.0055750e+00
  -2.9600000e+01   1.0030985e+00   1.0107676e+00   1.0034639e+00
  -2.9200000e+01   1.0054628e+00   1.0144111e+00   1.0003440e+00
  -2.8800000e+01   1.0063161e+00   1.0148961e+00   9.9874285e-01
  -2.8400000e+01   1.0045719e+00   1.0161005e+00   1.0080715e+00
  -2.8000000e+01   1.0044439e+00   1.0125627e+00   1.0011456e+00
  -2.7600000e+01   1.0020366e+00   1.0138685e+00   1.0001970e+00
  -2.7200000e+01   1.0013544e+00   1.0143944e+00   9.9700347e-01
  -2.6800000e+01   1.0070443e+00   1.0130907e+00   1.0019910e+00
  -2.6400000e+01   1.0046652e+00   1.0092785e+00   1.0000854e+00
  -2.6000000e+01   1.0014777e+00   1.0090123e+00   9.9743235e-01
  -2.5600000e+01   1.0013816e+00   1.0076450e+00   1.0016218e+00
  -2.5200000e+01   1.0036861e+00   1.0059893e+00   9.9589086e-01
  -2.4800000e+01   1.0050222e+00   1.0067704e+00   9.9841477e-01
  -2.4400000e+01   1.0025161e+00   1.0039375e+00   1.0015085e+00
  -2.4000000e+01   1.0015432e+00   1.0040668e+00   1.0043512e+00
  -2.3600000e+01   1.0004797e+00   9.9909635e-01   1.0023743e+00
  -2.3200000e+01   1.0006213e+00   9.9993281e-01   1.0038630e+00
  -2.2800000e+01   1.0052549e+00   1.0009172e+00   9.9825021e-01
  -2.2400000e+01   1.0024177e+00   1.0056826e+00   9.9811077e-01
  -2.2000000e+01   9.9864437e-01   9.9966313e-01   9.9842482e-01
  -2.1600000e+01   1.0039994e+00   1.0008401e+00   1.0058891e+00
  -2.1200000e+01   1.0007178e+00   9.9792907e-01   1.0031082e+00
  -2.0800000e+01   9.9494066e-01   9.9197144e-01   1.0075280e+00
  -2.0400000e+01   9.9710914e-01   9.9818355e-01   1.0025403e+00
  -2.0000000e+01   9.9611924e-01   9.9385715e-01   9.8869770e-01
  -1.9600000e+01   9.9798109e-01   9.9717491e-01   9.9501341e-01
  -1.9200000e+01   1.0003866e+00   9.9756568e-01   9.9893392e-01
  -1.8800000e+01   1.0012797e+00   9.9149529e-01   1.0011131e+00
  -1.8400000e+01   9.9407746e-01   9.9685634e-01   1.0047145e+00
  -1.8000000e+01   9.9273826e-01   9.9315222e-01   1.0030833e+00
  -1.7600000e+01   9.9430749e-01   9.9401090e-01   9.9556065e-01
  -1.7200000e+01   9.9366770e-01   9.9345818e-01   9.9557377e-01
  -1.6800000e+01   9.9632514e-01   1.0008029e+00   9.9433081e-01
  -1.6400000e+01   9.9000134e-01   9.9267280e-01   9.9811058e-01
  -1.6000000e+01   9.9374491e-01   9.9348540e-01   9.9567448e-01
  -1.5600000e+01   9.9115355e-01   9.9357988e-01   9.9972782e-01
  -1.5200000e+01   9.9443806e-01   1.0024277e+00   1.0012814e+00
  -1.4800000e+01   9.8941604e-01   9.9480797e-01   1.0022010e+00
  -1.4400000e+01   9.9019287e-01   9.9414074e-01   9.9430619e-01
  -1.4000000e+01   9.8841553e-01   9.9670660e-01   9.9219820e-01
  -1.3600000e+01   9.8913618e-01   1.0021106e+00   9.9822859e-01
  -1.3200000e+01   9.8212242e-01   1.0027195e+00   9.9742244e-01
  -1.2800000e+01   9.7627951e-01   1.0008555e+00   9.9706347e-01
  -1.2400000e+01   9.8153564e-01   9.9807643e-01   9.9952645e-01
  -1.2000000e+01   9.7856621e-01   1.0033178e+00   1.0002090e+00
  -1.1600000e+01   9.7671724e-01   1.0079854e+00   9.9812559e-01
  -1.1200000e+01   9.7315347e-01   1.0166280e+00   1.0182257e+00
  -1.0800000e+01   9.8236386e-01   1.0254221e+00   1.0315217e+00
  -1.0400000e+01   1.0052790e+00   1.0201728e+00   1.0182942e+00
  -1.0000000e+01   1.0344807e+00   1.0155193e+00   1.0092728e+00
  -9.6000000e+00   1.0151261e+00   1.0074919e+00   1.0071640e+00
  -9.2000000e+00   1.0326192e+00   1.0045012e+00   1.0041039e+00
  -8.8000000e+00   1.0160022e+00   1.0054529e+00   9.9982880e-01
  -8.4000000e+00   1.0106577e+00   1.0008132e+00   9.9870555e-01
  -8.0000000e+00   9.9560986e-01   9.9990913e-01   9.9926333e-01
  -7.6000000e+00   1.0038237e+00   9.9773368e-01   9.9864911e-01
  -7.2000000e+00   9.9385985e-01   9.9652217e-01   9.9489603e-01
  -6.8000000e+00   1.0011991e+00   9.9861977e-01   9.9167210e-01
  -6.4000000e+00   9.9955286e-01   9.9674408e-01   9.9484818e-01
  -6.0000000e+00   9.8349109e-01   9.9738237e-01   9.9227232e-01
  -5.6000000e+00   9.8901622e-01   9.9720876e-01   9.9572173e-01
  -5.2000000e+00   1.0095458e+00   9.9981382e-01   1.0015051e+00
  -4.8000000e+00   1.0089967e+00   9.9376860e-01   9.9505014e-01
  -4.4000000e+00   9.7379327e-01   9.9427618e-01   9.8633668e-01
  -4.0000000e+00   9.7940369e-01   9.9039352e-01   9.9281841e-01
  -3.6000000e+00   1.0514359e+00   9.9222749e-01   1.0001450e+00
  -3.2000000e+00   1.0382826e+00   9.8965630e-01   9.9783703e-01
  -2.8000000e+00   1.0446509e+00   9.9301281e-01   9.9500161e-01
  -2.4000000e+00   1.0636256e+00   9.9174113e-01   9.9148399e-01
  -2.0000000e+00   1.0545089e+00   9.8710744e-01   1.0015810e+00
  -1.6000000e+00   1.3771893e+00   9.9368467e-01   9.9891915e-01
  -1.2000000e+00   2.3222186e+00   9.9291725e-01   9.9938752e-01
  -8.0000000e-01   5.0556808e-01   9.9143526e-01   1.0019839e+00
  -4.0000000e-01   8.1613607e-01   9.8980560e-01   1.0098655e+00
   0.0000000e+00   8.8908131e-01   9.9033518e-01   1.0035585e+00
   4.0000000e-01   8.6666062e-01   9.9495608e-01   1.0008151e+00
   8.0000000e-01   8.9736287e-01   9.9381557e-01   1.0011030e+00
   1.2000000e+00   9.3832565e-01   9.9686227e-01   1.0004500e+00
   1.6000000e+00   9.6258511e-01   9.9229122e-01   9.9780902e-01
   2.0000000e+00   9.3738473e-01   9.9325378e-01   1.0024863e+00
   2.4000000e+00   9.7403806e-01   9.9224096e-01   1.0007988e+00
   2.8000000e+00   9.9412521e-01   9.9086950e-01   1.0009922e+00
   3.2000000e+00   9.8777805e-01   9.9018858e-01   1.0079026e+00
   3.6000000e+00   9.9379643e-01   9.9225148e-01   9.9909074e-01
   4.0000000e+00   9.8590023e-01   9.9201036e-01   1.0039318e+00
   4.4000000e+00   1.0076974e+00   9.9069694e-01   1.0004701e+00
   4.8000000e+00   1.0099110e+00   9.8857150e-01   1.0017654e+00
   5.2000000e+00   1.0126653e+00   9.8586516e-01   9.9486452e-01
   5.6000000e+00   1.0202658e+00   9.8657313e-01   9.9817026e-01
   6.0000000e+00   1.0035606e+00   9.8829723e-01   9.8529022e-01
   6.4000000e+00   1.0113376e+00   9.8148810e-01   9.8718680e-01
   6.8000000e+00   1.0051749e+00   9.7879503e-01   9.7828132e-01
   7.2000000e+00   1.0020115e+00   9.7946770e-01   9.7456708e-01
   7.6000000e+00   9.9455609e-01   9.7797290e-01   9.7177614e-01
   8.0000000e+00   9.9748875e-01   9.7845722e-01   9.7102231e-01
   8.4000000e+00   9.9369501e-01   9.7569156e-01   9.7281963e-01
   8.8000000e+00   9.8654856e-01   9.7695458e-01   9.7114679e-01
   9.2000000e+00   9.8172880e-01   9.7728952e-01   9.7501462e-01
   9.6000000e+00   9.6920961e-01   9.8119596e-01   9.7899990e-01
   1.0000000e+01   9.7769984e-01   9.8279850e-01   9.8275275e-01
   1.0400000e+01   9.7581976e-01   9.8253403e-01   9.8645968e-01
   1.0800000e+01   9.7702765e-01   9.8818087e-01   9.8202357e-01
   1.1200000e+01   9.7789660e-01   9.8969686e-01   9.8536430e-01
   1.1600000e+01   9.7749335e-01   9.8934644e-01   9.8547320e-01
   1.2000000e+01   9.8709431e-01   9.9202421e-01   9.9172519e-01
   1.2400000e+01   9.8886033e-01   9.9692299e-01   9.8586930e-01
   1.2800000e+01   9.8937860e-01   9.9699168e-01   9.9235322e-01
   1.3200000e+01   9.9045633e-01   9.9838564e-01   9.9001549e-01
   1.3600000e+01   9.9701919e-01   1.0009255e+00   9.9378106e-01
   1.4000000e+01   9.9233851e-01   9.9669722e-01   9.9058791e-01
   1.4400000e+01   1.0046572e+00   9.9833297e-01   9.8987668e-01
   1.4800000e+01   9.9808051e-01   9.9917421e-01   1.0007399e+00
   1.5200000e+01   9.9923648e-01   1.0012974e+00   1.0024922e+00
   1.5600000e+01   1.0006945e+00   1.0062793e+00   1.0003221e+00
   1.6000000e+01   1.0032066e+00   1.0043696e+00   9.9688584e-01
   1.6400000e+01   1.0048585e+00   1.0051619e+00   9.9835077e-01
   1.6800000e+01   1.0079223e+00   1.0052472e+00   9.9837069e-01
   1.7200000e+01   1.0102660e+00   1.0041843e+00   9.9784644e-01
   1.7600000e+01   1.0098388e+00   1.0022411e+00   9.9892999e-01
   1.8000000e+01   1.0116498e+00   1.0018932e+00   1.0008847e+00
   1.8400000e+01   1.0088188e+00   1.0064611e+00   1.0025213e+00
   1.8800000e+01   1.0127305e+00   1.0049895e+00   1.0097516e+00
   1.9200000e+01   1.0107828e+00   1.0053499e+00   1.0016088e+00
   1.9600000e+01   1.0075211e+00   1.0042543e+00   1.0024472e+00
   2.0000000e+01   1.0074307e+00   1.0029477e+00   1.0012077e+00
   2.0400000e+01   1.0099825e+00   1.0042836e+00   1.0057067e+00
   2.0800000e+01   1.0125821e+00   1.0050621e+00   1.0080095e+00
   2.1200000e+01   1.0051831e+00   1.0062565e+00   1.0112087e+00
   2.1600000e+01   1.0106551e+00   1.0053023e+00   1.0055993e+00
   2.2000000e+01   1.0126272e+00   1.0066851e+00   1.0117189e+00
   2.2400000e+01   1.0107058e+00   1.0072406e+00   1.0095284e+00
   2.2800000e+01   1.0037882e+00   1.0054685e+00   1.0105389e+00
   2.3200000e+01   1.0031209e+00   1.0090629e+00   1.0119669e+00
   2.3600000e+01   1.0036224e+00   1.0084276e+00   1.0074843e+00
   2.4000000e+01   1.0102439e+00   1.0086923e+00   1.0077238e+00
   2.4400000e+01   9.9706455e-01   1.0038951e+00   1.0063412e+00
   2.4800000e+01   1.0013832e+00   1.0041814e+00   1.0023547e+00
   2.5200000e+01   1.0067664e+00   1.0060666e+00   1.0022350e+00
   2.5600000e+01   1.0011530e+00   1.0075897e+00   1.0043355e+00
   2.6000000e+01   1.0044646e+00   1.0083167e+00   1.0030856e+00
   2.6400000e+01   1.0032180e+00   1.0075540e+00   9.9504326e-01
   2.6800000e+01   1.0033181e+00   1.0038588e+00   1.0058125e+00
   2.7200000e+01   1.0053236e+00   1.0056044e+00   1.0073188e+00
   2.7600000e+01   1.0002880e+00   1.0101503e+00   9.9777091e-01
   2.8000000e+01   1.0038359e+00   1.0029466e+00   1.0077061e+00
   2.8400000e+01   1.0058726e+00   1.0094474e+00   1.0063349e+00
   2.8800000e+01   1.0040574e+00   1.0050771e+00   1.0108790e+00
   2.9200000e+01   1.0053487e+00   1.0059568e+00   1.0068368e+00
   2.9600000e+01   1.0051048e+00   1.0085411e+00   1.0153207e+00
   3.0000000e+01   1.0064076e+00   1.0023449e+00   1.0140840e+00
   3.0400000e+01   1.0059404e+00   1.0058951e+00   1.0122753e+00
   3.0800000e+01   1.0073523e+00   1.0051434e+00   1.0153304e+00
   3.1200000e+01   1.0081349e+00   1.0050035e+00   1.0156411e+00
   3.1600000e+01   1.0098077e+00   1.0019394e+00   1.0119767e+00
   3.2000000e+01   1.0102601e+00   1.0061628e+00   1.0144472e+00
   3.2400000e+01   1.0093217e+00   1.0065627e+00   1.0144364e+00
   3.2800000e+01   1.0079704e+00   1.0047235e+00   1.0148708e+00
   3.3200000e+01   1.0072625e+00   1.0035611e+00   1.0236056e+00
   3.3600000e+01   1.0122661e+00   1.0043026e+00   1.0167413e+00
   3.4000000e+01   1.0087850e+00   1.0056819e+00   1.0124225e+00
   3.4400000e+01   1.0105940e+00   1.0031964e+00   1.0168223e+00
   3.4800000e+01   1.0123697e+00   1.0045624e+00   1.0161930e+00
   3.5200000e+01   1.0112965e+00   1.0059302e+00   1.0153302e+00
   3.5600000e+01   1.0091307e+00   1.0077811e+00   1.0147048e+00
   3.6000000e+01   1.0099305e+00   1.0042207e+00   1.0175768e+00
   3.6400000e+01   1.0106416e+00   1.0055674e+00   1.0160581e+00
   3.6800000e+01   1.0115434e+00   1.0088880e+00   1.0077232e+00
   3.7200000e+01   1.0086930e+00   1.0039588e+00   1.0165092e+00
   3.7600000e+01   1.0093003e+00   1.0037806e+00   1.0193416e+00
   3.8000000e+01   1.0077008e+00   1.0049367e+00   1.0191902e+00
   3.8400000e+01   1.0089176e+00   1.0056121e+00   1.0211704e+00
   3.8800000e+01   1.0085759e+00   1.0002744e+00   1.0194288e+00
   3.9200000e+01   1.0080972e+00   1.0026629e+00   1.0189078e+00
   3.9600000e+01   1.0081552e+00   1.0039068e+00   1.0226938e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz-30_scf20.dat <==
  -4.0000000e+01   1.0010160e+00   1.0035184e+00   9.9070828e-01
  -3.9600000e+01   1.0012211e+00   1.0046310e+00   9.8486817e-01
  -3.9200000e+01   1.0027214e+00   1.0027262e+00   9.8753043e-01
  -3.8800000e+01   1.0031881e+00   1.0060002e+00   9.8479897e-01
  -3.8400000e+01   1.0016808e+00   1.0050412e+00   9.8745917e-01
  -3.8000000e+01   1.0022038e+00   1.0069921e+00   9.8635049e-01
  -3.7600000e+01   1.0046837e+00   1.0066071e+00   9.8508674e-01
  -3.7200000e+01   1.0031538e+00   1.0071480e+00   9.8802660e-01
  -3.6800000e+01   1.0054660e+00   1.0091948e+00   9.8947508e-01
  -3.6400000e+01   1.0046187e+00   1.0076124e+00   9.8935544e-01
  -3.6000000e+01   9.9935440e-01   1.0085847e+00   9.8393851e-01
  -3.5600000e+01   1.0034464e+00   1.0058102e+00   9.8742071e-01
  -3.5200000e+01   1.0024843e+00   1.0080641e+00   9.8688418e-01
  -3.4800000e+01   1.0025106e+00   1.0089382e+00   9.8991023e-01
  -3.4400000e+01   1.0005999e+00   1.0085327e+00   9.8811708e-01
  -3.4000000e+01   1.0003752e+00   1.0076929e+00   9.8611598e-01
  -3.3600000e+01   1.0018347e+00   1.0081766e+00   9.8992729e-01
  -3.3200000e+01   9.9891426e-01   1.0036026e+00   9.9524146e-01
  -3.2800000e+01   1.0006720e+00   1.0090010e+00   9.8836271e-01
  -3.2400000e+01   1.0023224e+00   1.0095331e+00   9.8927697e-01
  -3.2000000e+01   9.9847848e-01   1.0108061e+00   9.8787202e-01
  -3.1600000e+01   9.9983095e-01   1.0060497e+00   9.8879016e-01
  -3.1200000e+01   9.9929456e-01   1.0034195e+00   9.8771346e-01
  -3.0800000e+01   9.9981571e-01   1.0033198e+00   9.9032553e-01
  -3.0400000e+01   9.9997582e-01   1.0039267e+00   9.9069869e-01
  -3.0000000e+01   9.9774145e-01   1.0007373e+00   9.9361009e-01
  -2.9600000e+01   9.9540453e-01   1.0007711e+00   9.9189453e-01
  -2.9200000e+01   9.9793105e-01   1.0049811e+00   9.8919537e-01
  -2.8800000e+01   9.9902723e-01   1.0061396e+00   9.8801138e-01
  -2.8400000e+01   9.9761326e-01   1.0080881e+00   9.9766058e-01
  -2.8000000e+01   9.9787087e-01   1.0054022e+00   9.9124161e-01
  -2.7600000e+01   9.9592668e-01   1.0075910e+00   9.9075488e-01
  -2.7200000e+01   9.9575378e-01   1.0090656e+00   9.8805877e-01
  -2.6800000e+01   1.0019747e+00   1.0087712e+00   9.9349224e-01
  -2.6400000e+01   1.0002166e+00   1.0060149e+00   9.9211011e-01
  -2.6000000e+01   9.9769064e-01   1.0068180e+00   9.9000458e-01
  -2.5600000e+01   9.9827460e-01   1.0065375e+00   9.9471307e-01
  -2.5200000e+01   1.0012801e+00   1.0059704e+00   9.8959357e-01
  -2.4800000e+01   1.0033370e+00   1.0078270e+00   9.9269528e-01
  -2.4400000e+01   1.0015653e+00   1.0060379e+00   9.9639223e-01
  -2.4000000e+01   1.0013225e+00   1.0071749e+00   9.9986739e-01
  -2.3600000e+01   1.0009783e+00   1.0031392e+00   9.9857252e-01
  -2.3200000e+01   1.0018196e+00   1.0048608e+00   1.0007523e+00
  -2.2800000e+01   1.0071347e+00   1.0066528e+00   9.9587586e-01
  -2.2400000e+01   1.0049289e+00   1.0121589e+00   9.9647658e-01
  -2.2000000e+01   1.0017348e+00   1.0067062e+00   9.9754997e-01
  -2.1600000e+01   1.0076431e+00   1.0083855e+00   1.0057900e+00
  -2.1200000e+01   1.0048201e+00   1.0058224e+00   1.0037972e+00
  -2.0800000e+01   9.9941653e-01   1.0000614e+00   1.0090184e+00
  -2.0400000e+01   1.0019135e+00   1.0064392e+00   1.0048147e+00
  -2.0000000e+01   1.0011511e+00   1.0020607e+00   9.9171122e-01
  -1.9600000e+01   1.0031640e+00   1.0052590e+00   9.9880445e-01
  -1.9200000e+01   1.0056279e+00   1.0053769e+00   1.0034724e+00
  -1.8800000e+01   1.0064742e+00   9.9886383e-01   1.0063604e+00
  -1.8400000e+01   9.9908543e-01   1.0037519e+00   1.0106365e+00
  -1.8000000e+01   9.9749782e-01   9.9940796e-01   1.0095985e+00
  -1.7600000e+01   9.9874389e-01   9.9956635e-01   1.0025666e+00
  -1.7200000e+01   9.9769281e-01   9.9823011e-01   1.0030572e+00
  -1.6800000e+01   9.9988313e-01   1.0047640e+00   1.0022131e+00
  -1.6400000e+01   9.9301050e-01   9.9572193e-01   1.0063642e+00
  -1.6000000e+01   9.9620353e-01   9.9563674e-01   1.0041805e+00
  -1.5600000e+01   9.9303067e-01   9.9483085e-01   1.0084752e+00
  -1.5200000e+01   9.9575305e-01   1.0028047e+00   1.0101888e+00
  -1.4800000e+01   9.9019232e-01   9.9434826e-01   1.0112115e+00
  -1.4400000e+01   9.9049311e-01   9.9291387e-01   1.0032948e+00
  -1.4000000e+01   9.8831719e-01   9.9479027e-01   1.0011801e+00
  -1.3600000e+01   9.8874253e-01   9.9960157e-01   1.0072559e+00
  -1.3200000e+01   9.8155708e-01   9.9974602e-01   1.0064184e+00
  -1.2800000e+01   9.7567702e-01   9.9755986e-01   1.0060301e+00
  -1.2400000e+01   9.8103297e-01   9.9460623e-01   1.0084943e+00
  -1.2000000e+01   9.7831569e-01   9.9979625e-01   1.0091779e+00
  -1.1600000e+01   9.7686340e-01   1.0045700e+00   1.0070928e+00
  -1.1200000e+01   9.7382803e-01   1.0134605e+00   1.0274138e+00
  -1.0800000e+01   9.8369760e-01   1.0226559e+00   1.0408952e+00
  -1.0400000e+01   1.0074065e+00   1.0179863e+00   1.0276331e+00
  -1.0000000e+01   1.0375189e+00   1.0140284e+00   1.0186282e+00
  -9.6000000e+00   1.0189608e+00   1.0067974e+00   1.0166035e+00
  -9.2000000e+00   1.0373603e+00   1.0046747e+00   1.0136096e+00
  -8.8000000e+00   1.0214141e+00   1.0065532e+00   1.0093663e+00
  -8.4000000e+00   1.0166471e+00   1.0028646e+00   1.0082639e+00
  -8.0000000e+00   1.0019143e+00   1.0029215e+00   1.0087997e+00
  -7.6000000e+00   1.0103363e+00   1.0016838e+00   1.0080788e+00
  -7.2000000e+00   1.0001559e+00   1.0013667e+00   1.0040967e+00
  -6.8000000e+00   1.0070276e+00   1.0043086e+00   1.0005421e+00
  -6.4000000e+00   1.0044521e+00   1.0031679e+00   1.0033255e+00
  -6.0000000e+00   9.8696715e-01   1.0044527e+00   1.0001811e+00
  -5.6000000e+00   9.9068560e-01   1.0048023e+00   1.0029769e+00
  -5.2000000e+00   1.0088788e+00   1.0078276e+00   1.0079859e+00
  -4.8000000e+00   1.0054354e+00   1.0020027e+00   1.0005538e+00
  -4.4000000e+00   9.6704295e-01   1.0026588e+00   9.9075674e-01
  -4.0000000e+00   9.6874047e-01   9.9876881e-01   9.9613455e-01
  -3.6000000e+00   1.0352049e+00   1.0005367e+00   1.0022757e+00
  -3.2000000e+00   1.0168244e+00   9.9777804e-01   9.9872263e-01
  -2.8000000e+00   1.0166567e+00   1.0009279e+00   9.9464481e-01
  -2.4000000e+00   1.0270777e+00   9.9937253e-01   9.8993048e-01
  -2.0000000e+00   1.0072089e+00   9.9441634e-01   9.9887653e-01
  -1.6000000e+00   1.2893699e+00   1.0007721e+00   9.9521190e-01
  -1.2000000e+00   2.0091318e+00   9.9977453e-01   9.9482562e-01
  -8.0000000e-01   5.6669567e-01   9.9813358e-01   9.9675540e-01
  -4.0000000e-01   8.2530993e-01   9.9644651e-01   1.0041716e+00
   0.0000000e+00   8.8084643e-01   9.9705865e-01   9.9774221e-01
   4.0000000e-01   8.5068978e-01   1.0019390e+00   9.9514772e-01
   8.0000000e-01   8.7625804e-01   1.0011784e+00   9.9586832e-01
   1.2000000e+00   9.1354533e-01   1.0048113e+00   9.9596732e-01
   1.6000000e+00   9.3582615e-01   1.0009388e+00   9.9439301e-01
   2.0000000e+00   9.1111959e-01   1.0028187e+00   1.0004162e+00
   2.4000000e+00   9.4748258e-01   1.0028683e+00   1.0003743e+00
   2.8000000e+00   9.6860824e-01   1.0026997e+00   1.0024609e+00
   3.2000000e+00   9.6471336e-01   1.0033544e+00   1.0115072e+00
   3.6000000e+00   9.7350307e-01   1.0068917e+00   1.0049434e+00
   4.0000000e+00   9.6915192e-01   1.0081630e+00   1.0122289e+00
   4.4000000e+00   9.9442847e-01   1.0083766e+00   1.0112158e+00
   4.8000000e+00   1.0007458e+00   1.0077547e+00   1.0150160e+00
   5.2000000e+00   1.0077762e+00   1.0064919e+00   1.0104529e+00
   5.6000000e+00   1.0197167e+00   1.0086331e+00   1.0161448e+00
   6.0000000e+00   1.0072546e+00   1.0116994e+00   1.0051813e+00
   6.4000000e+00   1.0191487e+00   1.0058729e+00   1.0090607e+00
   6.8000000e+00   1.0167270e+00   1.0040709e+00   1.0016334e+00
   7.2000000e+00   1.0169465e+00   1.0055104e+00   9.9921397e-01
   7.6000000e+00   1.0123445e+00   1.0044934e+00   9.9741355e-01
   8.0000000e+00   1.0178127e+00   1.0052600e+00   9.9736091e-01
   8.4000000e+00   1.0158860e+00   1.0024309e+00   9.9957838e-01
   8.8000000e+00   1.0099591e+00   1.0034813e+00   9.9787683e-01
   9.2000000e+00   1.0058351e+00   1.0033196e+00   1.0015191e+00
   9.6000000e+00   9.9325881e-01   1.0065722e+00   1.0049423e+00
   1.0000000e+01   1.0016782e+00   1.0072235e+00   1.0078105e+00
   1.0400000e+01   9.9897129e-01   1.0057481e+00   1.0103445e+00
   1.0800000e+01   9.9896880e-01   1.0101264e+00   1.0042944e+00
   1.1200000e+01   9.9821582e-01   1.0101122e+00   1.0060004e+00
   1.1600000e+01   9.9582843e-01   1.0080654e+00   1.0042515e+00
   1.2000000e+01   1.0033424e+00   1.0090061e+00   1.0086449e+00
   1.2400000e+01   1.0026701e+00   1.0121337e+00   1.0006718e+00
   1.2800000e+01   1.0006048e+00   1.0103234e+00   1.0052171e+00
   1.3200000e+01   9.9905521e-01   1.0098646e+00   1.0008612e+00
   1.3600000e+01   1.0030404e+00   1.0105960e+00   1.0027551e+00
   1.4000000e+01   9.9579988e-01   1.0045668e+00   9.9775013e-01
   1.4400000e+01   1.0057478e+00   1.0045440e+00   9.9540151e-01
   1.4800000e+01   9.9696537e-01   1.0038307e+00   1.0048529e+00
   1.5200000e+01   9.9615895e-01   1.0045279e+00   1.0053303e+00
   1.5600000e+01   9.9591838e-01   1.0082210e+00   1.0020759e+00
   1.6000000e+01   9.9701154e-01   1.0051500e+00   9.9776300e-01
   1.6400000e+01   9.9754451e-01   1.0049307e+00   9.9855518e-01
   1.6800000e+01   9.9977336e-01   1.0041456e+00   9.9808617e-01
   1.7200000e+01   1.0015724e+00   1.0023492e+00   9.9724007e-01
   1.7600000e+01   1.0008945e+00   9.9980272e-01   9.9815105e-01
   1.8000000e+01   1.0026787e+00   9.9896013e-01   1.0000531e+00
   1.8400000e+01   1.0000756e+00   1.0031177e+00   1.0017354e+00
   1.8800000e+01   1.0043341e+00   1.0013369e+00   1.0090767e+00
   1.9200000e+01   1.0029236e+00   1.0014505e+00   1.0010988e+00
   1.9600000e+01   1.0003075e+00   1.0001647e+00   1.0021135e+00
   2.0000000e+01   1.0009046e+00   9.9870867e-01   1.0010511e+00
   2.0400000e+01   1.0041577e+00   9.9990682e-01   1.0057018e+00
   2.0800000e+01   1.0074597e+00   1.0005597e+00   1.0081162e+00
   2.1200000e+01   1.0007799e+00   1.0016264e+00   1.0113747e+00
   2.1600000e+01   1.0068615e+00   1.0005480e+00   1.0057649e+00
   2.2000000e+01   1.0093903e+00   1.0017815e+00   1.0118247e+00
   2.2400000e+01   1.0079531e+00   1.0021713e+00   1.0095064e+00
   2.2800000e+01   1.0014363e+00   1.0002227e+00   1.0103260e+00
   2.3200000e+01   1.0010562e+00   1.0035885e+00   1.0115079e+00
   2.3600000e+01   1.0017467e+00   1.0027231e+00   1.0067349e+00
   2.4000000e+01   1.0084547e+00   1.0027311e+00   1.0066430e+00
   2.4400000e+01   9.9531121e-01   9.9768873e-01   1.0049044e+00
   2.4800000e+01   9.9955755e-01   9.9768213e-01   1.0005498e+00
   2.5200000e+01   1.0047990e+00   9.9925038e-01   1.0000501e+00
   2.5600000e+01   9.9900712e-01   1.0004464e+00   1.0017642e+00
   2.6000000e+01   1.0020781e+00   1.0008472e+00   1.0001508e+00
   2.6400000e+01   1.0005664e+00   9.9976794e-01   9.9178835e-01
   2.6800000e+01   1.0003731e+00   9.9578180e-01   1.0021982e+00
   2.7200000e+01   1.0020622e+00   9.9719659e-01   1.0033974e+00
   2.7600000e+01   9.9672578e-01   1.0013946e+00   9.9361681e-01
   2.8000000e+01   9.9993981e-01   9.9395562e-01   1.0032624e+00
   2.8400000e+01   1.0016509e+00   1.0001139e+00   1.0016769e+00
   2.8800000e+01   9.9953312e-01   9.9551660e-01   1.0059996e+00
   2.9200000e+01   1.0005163e+00   9.9613645e-01   1.0017864e+00
   2.9600000e+01   9.9998309e-01   9.9846498e-01   1.0100452e+00
   3.0000000e+01   1.0010004e+00   9.9212234e-01   1.0086307e+00
   3.0400000e+01   1.0002695e+00   9.9545222e-01   1.0066384e+00
   3.0800000e+01   1.0014186e+00   9.9454803e-01   1.0094641e+00
   3.1200000e+01   1.0019546e+00   9.9427784e-01   1.0095346e+00
   3.1600000e+01   1.0033859e+00   9.9114296e-01   1.0056196e+00
   3.2000000e+01   1.0036147e+00   9.9524550e-01   1.0077566e+00
   3.2400000e+01   1.0024737e+00   9.9559772e-01   1.0073826e+00
   3.2800000e+01   1.0009338e+00   9.9376651e-01   1.0073949e+00
   3.3200000e+01   1.0000461e+00   9.9263839e-01   1.0155860e+00
   3.3600000e+01   1.0048400e+00   9.9342588e-01   1.0082396e+00
   3.4000000e+01   1.0012237e+00   9.9487729e-01   1.0033619e+00
   3.4400000e+01   1.0028744e+00   9.9254156e-01   1.0070697e+00
   3.4800000e+01   1.0045061e+00   9.9404607e-01   1.0057352e+00
   3.5200000e+01   1.0033290e+00   9.9558719e-01   1.0041214e+00
   3.5600000e+01   1.0010849e+00   9.9763380e-01   1.0026952e+00
   3.6000000e+01   1.0018035e+00   9.9435406e-01   1.0046891e+00
   3.6400000e+01   1.0024555e+00   9.9595813e-01   1.0023179e+00
   3.6800000e+01   1.0033167e+00   9.9954123e-01   9.9321174e-01
   3.7200000e+01   1.0004800e+00   9.9497041e-01   1.0009722e+00
   3.7600000e+01   1.0010949e+00   9.9512238e-01   1.0028648e+00
   3.8000000e+01   9.9954424e-01   9.9660933e-01   1.0018347e+00
   3.8400000e+01   1.0008123e+00   9.9763038e-01   1.0029330e+00
   3.8800000e+01   1.0005572e+00   9.9268865e-01   1.0004159e+00
   3.9200000e+01   1.0001892e+00   9.9541241e-01   9.9915375e-01
   3.9600000e+01   1.0003784e+00   9.9699957e-01   1.0021820e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz-30_scf5.dat <==
  -4.0000000e+01   9.9708829e-01   1.0047729e+00   9.6299342e-01
  -3.9600000e+01   9.9678396e-01   1.0061195e+00   9.5803245e-01
  -3.9200000e+01   9.9777172e-01   1.0044713e+00   9.6135606e-01
  -3.8800000e+01   9.9774448e-01   1.0080447e+00   9.5944166e-01
  -3.8400000e+01   9.9577624e-01   1.0074131e+00   9.6279153e-01
  -3.8000000e+01   9.9585957e-01   1.0097407e+00   9.6247761e-01
  -3.7600000e+01   9.9792634e-01   1.0097732e+00   9.6202043e-01
  -3.7200000e+01   9.9605821e-01   1.0107850e+00   9.6567907e-01
  -3.6800000e+01   9.9805746e-01   1.0133564e+00   9.6788704e-01
  -3.6400000e+01   9.9697984e-01   1.0123376e+00   9.6856979e-01
  -3.6000000e+01   9.9157975e-01   1.0139338e+00   9.6406254e-01
  -3.5600000e+01   9.9552662e-01   1.0118108e+00   9.6827531e-01
  -3.5200000e+01   9.9452164e-01   1.0147920e+00   9.6854980e-01
  -3.4800000e+01   9.9455620e-01   1.0164263e+00   9.7231816e-01
  -3.4400000e+01   9.9272690e-01   1.0168077e+00   9.7134989e-01
  -3.4000000e+01   9.9261927e-01   1.0167768e+00   9.7016300e-01
  -3.3600000e+01   9.9422911e-01   1.0181025e+00   9.7468735e-01
  -3.3200000e+01   9.9152910e-01   1.0143274e+00   9.8068244e-01
  -3.2800000e+01   9.9350228e-01   1.0206340e+00   9.7464625e-01
  -3.2400000e+01   9.9538951e-01   1.0220123e+00   9.7626779e-01
  -3.2000000e+01   9.9183489e-01   1.0241274e+00   9.7558118e-01
  -3.1600000e+01   9.9344346e-01   1.0200987e+00   9.7715969e-01
  -3.1200000e+01   9.9317252e-01   1.0181829e+00   9.7674080e-01
  -3.0800000e+01   9.9394222e-01   1.0187850e+00   9.7994160e-01
  -3.0400000e+01   9.9433731e-01   1.0200505e+00   9.8090009e-01
  -3.0000000e+01   9.9232792e-01   1.0173936e+00   9.8434012e-01
  -2.9600000e+01   9.9019220e-01   1.0179436e+00   9.8316736e-01
  -2.9200000e+01   9.9286616e-01   1.0226690e+00   9.8098434e-01
  -2.8800000e+01   9.9409055e-01   1.0242175e+00   9.8027395e-01
  -2.8400000e+01   9.9278959e-01   1.0264944e+00   9.9028661e-01
  -2.8000000e+01   9.9312675e-01   1.0239757e+00   9.8432349e-01
  -2.7600000e+01   9.9124933e-01   1.0263473e+00   9.8422220e-01
  -2.7200000e+01   9.9111651e-01   1.0279217e+00   9.8190193e-01
  -2.6800000e+01   9.9733361e-01   1.0276292e+00   9.8763804e-01
  -2.6400000e+01   9.9559996e-01   1.0247717e+00   9.8658183e-01
  -2.6000000e+01   9.9309953e-01   1.0254907e+00   9.8478713e-01
  -2.5600000e+01   9.9369713e-01   1.0250649e+00   9.8975451e-01
  -2.5200000e+01   9.9671338e-01   1.0243151e+00   9.8492572e-01
  -2.4800000e+01   9.9880151e-01   1.0260139e+00   9.8826813e-01
  -2.4400000e+01   9.9709959e-01   1.0239915e+00   9.9219263e-01
  -2.4000000e+01   9.9694593e-01   1.0249478e+00   9.9588658e-01
  -2.3600000e+01   9.9672364e-01   1.0206509e+00   9.9481783e-01
  -2.3200000e+01   9.9772036e-01   1.0222335e+00   9.9720273e-01
  -2.2800000e+01   1.0032168e+00   1.0239171e+00   9.9254614e-01
  -2.2400000e+01   1.0012707e+00   1.0294161e+00   9.9333962e-01
  -2.2000000e+01   9.9839298e-01   1.0238170e+00   9.9459888e-01
  -2.1600000e+01   1.0046470e+00   1.0255237e+00   1.0029992e+00
  -2.1200000e+01   1.0022617e+00   1.0229766e+00   1.0011961e+00
  -2.0800000e+01   9.9736655e-01   1.0172375e+00   1.0065874e+00
  -2.0400000e+01   1.0004284e+00   1.0239126e+00   1.0025806e+00
  -2.0000000e+01   1.0003138e+00   1.0197108e+00   9.8969656e-01
  -1.9600000e+01   1.0030537e+00   1.0232860e+00   9.9697793e-01
  -1.9200000e+01   1.0063320e+00   1.0237923e+00   1.0018564e+00
  -1.8800000e+01   1.0080794e+00   1.0176041e+00   1.0049778e+00
  -1.8400000e+01   1.0016573e+00   1.0230854e+00   1.0095079e+00
  -1.8000000e+01   1.0011241e+00   1.0192065e+00   1.0087567e+00
  -1.7600000e+01   1.0035130e+00   1.0199561e+00   1.0020406e+00
  -1.7200000e+01   1.0036657e+00   1.0192093e+00   1.0028692e+00
  -1.6800000e+01   1.0071445e+00   1.0265186e+00   1.0023903e+00
  -1.6400000e+01   1.0015408e+00   1.0179187e+00   1.0069361e+00
  -1.6000000e+01   1.0061235e+00   1.0184598e+00   1.0051680e+00
  -1.5600000e+01   1.0043009e+00   1.0182391e+00   1.0099046e+00
  -1.5200000e+01   1.0084473e+00   1.0269687e+00   1.0120724e+00
  -1.4800000e+01   1.0041891e+00   1.0188174e+00   1.0135542e+00
  -1.4400000e+01   1.0058387e+00   1.0177862e+00   1.0060703e+00
  -1.4000000e+01   1.0049243e+00   1.0200676e+00   1.0043907e+00
  -1.3600000e+01   1.0065880e+00   1.0252639e+00   1.0109102e+00
  -1.3200000e+01   1.0004162e+00   1.0255692e+00   1.0104641e+00
  -1.2800000e+01   9.9547190e-01   1.0233704e+00   1.0104333e+00
  -1.2400000e+01   1.0018936e+00   1.0202663e+00   1.0132258e+00
  -1.2000000e+01   9.9997287e-01   1.0253945e+00   1.0141815e+00
  -1.1600000e+01   9.9924467e-01   1.0299740e+00   1.0123036e+00
  -1.1200000e+01   9.9680500e-01   1.0386548e+00   1.0329006e+00
  -1.0800000e+01   1.0075034e+00   1.0475322e+00   1.0465767e+00
  -1.0400000e+01   1.0323413e+00   1.0421095e+00   1.0333193e+00
  -1.0000000e+01   1.0637373e+00   1.0373416e+00   1.0243056e+00
  -9.6000000e+00   1.0452382e+00   1.0291716e+00   1.0222856e+00
  -9.2000000e+00   1.0646838e+00   1.0261885e+00   1.0192782e+00
  -8.8000000e+00   1.0489488e+00   1.0272709e+00   1.0150138e+00
  -8.4000000e+00   1.0447872e+00   1.0226742e+00   1.0139258e+00
  -8.0000000e+00   1.0305079e+00   1.0219231e+00   1.0145162e+00
  -7.6000000e+00   1.0402082e+00   1.0198950e+00   1.0138871e+00
  -7.2000000e+00   1.0309465e+00   1.0188661e+00   1.0100337e+00
  -6.8000000e+00   1.0394671e+00   1.0212282e+00   1.0066762e+00
  -6.4000000e+00   1.0384560e+00   1.0195263e+00   1.0097661e+00
  -6.0000000e+00   1.0221962e+00   1.0203857e+00   1.0069619e+00
  -5.6000000e+00   1.0280457e+00   1.0203961e+00   1.0102089e+00
  -5.2000000e+00   1.0490850e+00   1.0232224e+00   1.0157485e+00
  -4.8000000e+00   1.0477042e+00   1.0171580e+00   1.0087966e+00
  -4.4000000e+00   1.0097463e+00   1.0177540e+00   9.9947358e-01
  -4.0000000e+00   1.0133406e+00   1.0138024e+00   1.0054555e+00
  -3.6000000e+00   1.0843081e+00   1.0156403e+00   1.0121830e+00
  -3.2000000e+00   1.0655753e+00   1.0129002e+00   1.0090481e+00
  -2.8000000e+00   1.0643368e+00   1.0161517e+00   1.0052723e+00
  -2.4000000e+00   1.0711957e+00   1.0145869e+00   1.0006981e+00
  -2.0000000e+00   1.0402574e+00   1.0095001e+00   1.0097401e+00
  -1.6000000e+00   1.2955256e+00   1.0157916e+00   1.0057950e+00
  -1.2000000e+00   1.7242864e+00   1.0144841e+00   1.0048872e+00
  -8.0000000e-01   7.5431433e-01   1.0123596e+00   1.0060027e+00
  -4.0000000e-01   9.6215447e-01   1.0099998e+00   1.0123013e+00
   0.0000000e+00   9.9842834e-01   1.0097597e+00   1.0042736e+00
   4.0000000e-01   9.5164226e-01   1.0136089e+00   9.9973929e-01
   8.0000000e-01   9.7174388e-01   1.0115097e+00   9.9815604e-01
   1.2000000e+00   1.0058461e+00   1.0136048e+00   9.9557136e-01
   1.6000000e+00   1.0234282e+00   1.0078954e+00   9.9096259e-01
   2.0000000e+00   9.8960069e-01   1.0077597e+00   9.9358071e-01
   2.4000000e+00   1.0217429e+00   1.0055793e+00   9.8986509e-01
   2.8000000e+00   1.0366460e+00   1.0030073e+00   9.8801041e-01
   3.2000000e+00   1.0242744e+00   1.0011177e+00   9.9278669e-01
   3.6000000e+00   1.0250259e+00   1.0019920e+00   9.8211381e-01
   4.0000000e+00   1.0116922e+00   1.0005391e+00   9.8492142e-01
   4.4000000e+00   1.0289983e+00   9.9802174e-01   9.7965093e-01
   4.8000000e+00   1.0264241e+00   9.9471418e-01   9.7912817e-01
   5.2000000e+00   1.0246174e+00   9.9086241e-01   9.7070525e-01
   5.6000000e+00   1.0279224e+00   9.9049020e-01   9.7236505e-01
   6.0000000e+00   1.0070393e+00   9.9118998e-01   9.5840192e-01
   6.4000000e+00   1.0110361e+00   9.8339918e-01   9.5896933e-01
   6.8000000e+00   1.0013777e+00   9.7980991e-01   9.4919934e-01
   7.2000000e+00   9.9503839e-01   9.7966774e-01   9.4463939e-01
   7.6000000e+00   9.8477622e-01   9.7743863e-01   9.4114179e-01
   8.0000000e+00   9.8512702e-01   9.7727207e-01   9.3978610e-01
   8.4000000e+00   9.7915536e-01   9.7394846e-01   9.4106684e-01
   8.8000000e+00   9.7022522e-01   9.7473569e-01   9.3915799e-01
   9.2000000e+00   9.6392349e-01   9.7468465e-01   9.4277239e-01
   9.6000000e+00   9.5040048e-01   9.7828136e-01   9.4665838e-01
   1.0000000e+01   9.5779382e-01   9.7966565e-01   9.5047525e-01
   1.0400000e+01   9.5532285e-01   9.7927155e-01   9.5439513e-01
   1.0800000e+01   9.5616585e-01   9.8484735e-01   9.5057089e-01
   1.1200000e+01   9.5695554e-01   9.8638032e-01   9.5439690e-01
   1.1600000e+01   9.5676423e-01   9.8612147e-01   9.5520407e-01
   1.2000000e+01   9.6661683e-01   9.8894344e-01   9.6206471e-01
   1.2400000e+01   9.6903416e-01   9.9403596e-01   9.5725782e-01
   1.2800000e+01   9.7044175e-01   9.9436106e-01   9.6449439e-01
   1.3200000e+01   9.7259150e-01   9.9605025e-01   9.6320691e-01
   1.3600000e+01   9.8030444e-01   9.9891498e-01   9.6788406e-01
   1.4000000e+01   9.7711131e-01   9.9505038e-01   9.6579565e-01
   1.4400000e+01   9.9079122e-01   9.9705679e-01   9.6611653e-01
   1.4800000e+01   9.8594523e-01   9.9828032e-01   9.7772021e-01
   1.5200000e+01   9.8880566e-01   1.0007890e+00   9.8039747e-01
   1.5600000e+01   9.9202361e-01   1.0061541e+00   9.7918606e-01
   1.6000000e+01   9.9632540e-01   1.0046199e+00   9.7666513e-01
   1.6400000e+01   9.9979175e-01   1.0057738e+00   9.7886901e-01
   1.6800000e+01   1.0046633e+00   1.0062005e+00   9.7957184e-01
   1.7200000e+01   1.0088001e+00   1.0054541e+00   9.7964797e-01
   1.7600000e+01   1.0101305e+00   1.0037982e+00   9.8120625e-01
   1.8000000e+01   1.0136442e+00   1.0037089e+00   9.8351796e-01
   1.8400000e+01   1.0124350e+00   1.0085137e+00   9.8541546e-01
   1.8800000e+01   1.0179131e+00   1.0072332e+00   9.9270795e-01
   1.9200000e+01   1.0174145e+00   1.0077532e+00   9.8478172e-01
   1.9600000e+01   1.0154884e+00   1.0067780e+00   9.8558528e-01
   2.0000000e+01   1.0166534e+00   1.0055562e+00   9.8425094e-01
   2.0400000e+01   1.0203825e+00   1.0069479e+00   9.8846431e-01
   2.0800000e+01   1.0240597e+00   1.0077472e+00   9.9043315e-01
   2.1200000e+01   1.0175120e+00   1.0089279e+00   9.9319919e-01
   2.1600000e+01   1.0238867e+00   1.0079236e+00   9.8724454e-01
   2.2000000e+01   1.0266181e+00   1.0092305e+00   9.9274068e-01
   2.2400000e+01   1.0253024e+00   1.0096777e+00   9.9002213e-01
   2.2800000e+01   1.0188177e+00   1.0077649e+00   9.9039514e-01
   2.3200000e+01   1.0185813e+00   1.0112022e+00   9.9113297e-01
   2.3600000e+01   1.0194467e+00   1.0103753e+00   9.8604927e-01
   2.4000000e+01   1.0264501e+00   1.0104279e+00   9.8556229e-01
   2.4400000e+01   1.0132594e+00   1.0053882e+00   9.8346826e-01
   2.4800000e+01   1.0177798e+00   1.0054202e+00   9.7881628e-01
   2.5200000e+01   1.0233191e+00   1.0070328e+00   9.7793101e-01
   2.5600000e+01   1.0176223e+00   1.0082658e+00   9.7920328e-01
   2.6000000e+01   1.0209438e+00   1.0086846e+00   9.7720418e-01
   2.6400000e+01   1.0195827e+00   1.0075987e+00   9.6859415e-01
   2.6800000e+01   1.0195466e+00   1.0035692e+00   9.7829618e-01
   2.7200000e+01   1.0214046e+00   1.0049668e+00   9.7898002e-01
   2.7600000e+01   1.0160730e+00   1.0091509e+00   9.6893350e-01
   2.8000000e+01   1.0194265e+00   1.0015889e+00   9.7781110e-01
   2.8400000e+01   1.0212137e+00   1.0077060e+00   9.7572073e-01
   2.8800000e+01   1.0190621e+00   1.0029632e+00   9.7936946e-01
   2.9200000e+01   1.0200383e+00   1.0034565e+00   9.7470750e-01
   2.9600000e+01   1.0194336e+00   1.0056465e+00   9.8217875e-01
   3.0000000e+01   1.0203765e+00   9.9908031e-01   9.8024981e-01
   3.0400000e+01   1.0195062e+00   1.0022309e+00   9.7778224e-01
   3.0800000e+01   1.0205219e+00   1.0010941e+00   9.8002153e-01
   3.1200000e+01   1.0208850e+00   1.0005715e+00   9.7962330e-01
   3.1600000e+01   1.0221348e+00   9.9714235e-01   9.7540666e-01
   3.2000000e+01   1.0221361e+00   1.0009702e+00   9.7711713e-01
   3.2400000e+01   1.0207208e+00   1.0010001e+00   9.7645528e-01
   3.2800000e+01   1.0188813e+00   9.9881254e-01   9.7624036e-01
   3.3200000e+01   1.0176865e+00   9.9730830e-01   9.8402498e-01
   3.3600000e+01   1.0222543e+00   9.9770500e-01   9.7683546e-01
   3.4000000e+01   1.0182494e+00   9.9874487e-01   9.7212349e-01
   3.4400000e+01   1.0195851e+00   9.9596148e-01   9.7581535e-01
   3.4800000e+01   1.0208840e+00   9.9701214e-01   9.7470948e-01
   3.5200000e+01   1.0193126e+00   9.9807916e-01   9.7341794e-01
   3.5600000e+01   1.0166429e+00   9.9963520e-01   9.7239014e-01
   3.6000000e+01   1.0169663e+00   9.9583854e-01   9.7475676e-01
   3.6400000e+01   1.0172062e+00   9.9692287e-01   9.7296267e-01
   3.6800000e+01   1.0176423e+00   9.9997488e-01   9.6469037e-01
   3.7200000e+01   1.0143133e+00   9.9486372e-01   9.7285950e-01
   3.7600000e+01   1.0144703e+00   9.9447411e-01   9.7538068e-01
   3.8000000e+01   1.0124187e+00   9.9541870e-01   9.7510181e-01
   3.8400000e+01   1.0132080e+00   9.9590012e-01   9.7692369e-01
   3.8800000e+01   1.0124416e+00   9.9043885e-01   9.7524378e-01
   3.9200000e+01   1.0115480e+00   9.9263795e-01   9.7479300e-01
   3.9600000e+01   1.0112041e+00   9.9371542e-01   9.7852725e-01


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz15_scf10.dat <==
  -4.0000000e+01   9.9822596e-01   1.0052908e+00   9.9502078e-01
  -3.9600000e+01   9.9839087e-01   1.0074468e+00   9.9482738e-01
  -3.9200000e+01   9.9892989e-01   1.0061692e+00   9.9661368e-01
  -3.8800000e+01   9.9882298e-01   1.0037232e+00   9.9647401e-01
  -3.8400000e+01   9.9953154e-01   1.0027026e+00   1.0036504e+00
  -3.8000000e+01   9.9964619e-01   1.0047785e+00   9.9948459e-01
  -3.7600000e+01   9.9924979e-01   1.0027867e+00   9.9763288e-01
  -3.7200000e+01   9.9994976e-01   1.0007919e+00   1.0075351e+00
  -3.6800000e+01   9.9909246e-01   1.0034104e+00   9.9712325e-01
  -3.6400000e+01   9.9902450e-01   1.0036018e+00   9.8704032e-01
  -3.6000000e+01   1.0007595e+00   9.9985659e-01   1.0020074e+00
  -3.5600000e+01   1.0001055e+00   1.0067122e+00   1.0020426e+00
  -3.5200000e+01   9.9943547e-01   9.9761704e-01   9.9994442e-01
  -3.4800000e+01   1.0004229e+00   9.9646590e-01   9.9066298e-01
  -3.4400000e+01   9.9923712e-01   9.9345987e-01   1.0008426e+00
  -3.4000000e+01   1.0017938e+00   1.0011358e+00   9.9051226e-01
  -3.3600000e+01   1.0003181e+00   9.9791431e-01   9.9381646e-01
  -3.3200000e+01   1.0010359e+00   9.9820759e-01   9.9434790e-01
  -3.2800000e+01   9.9947920e-01   1.0023292e+00   1.0033825e+00
  -3.2400000e+01   1.0008367e+00   1.0005497e+00   1.0010829e+00
  -3.2000000e+01   9.9975348e-01   1.0103646e+00   9.9829116e-01
  -3.1600000e+01   1.0008333e+00   9.9864620e-01   9.9465389e-01
  -3.1200000e+01   1.0006114e+00   9.9699451e-01   1.0025737e+00
  -3.0800000e+01   9.9894709e-01   9.9695634e-01   1.0032716e+00
  -3.0400000e+01   1.0006377e+00   9.9800488e-01   1.0033609e+00
  -3.0000000e+01   9.9914328e-01   9.9597332e-01   1.0069107e+00
  -2.9600000e+01   1.0000952e+00   9.9813282e-01   1.0065591e+00
  -2.9200000e+01   9.9907360e-01   9.9343074e-01   1.0068102e+00
  -2.8800000e+01   9.9672628e-01   9.8754258e-01   1.0079293e+00
  -2.8400000e+01   1.0020096e+00   9.9896041e-01   1.0125887e+00
  -2.8000000e+01   9.9991253e-01   9.9553662e-01   9.9683851e-01
  -2.7600000e+01   9.9976356e-01   9.9355882e-01   9.9882782e-01
  -2.7200000e+01   1.0018787e+00   9.9625081e-01   9.9723812e-01
  -2.6800000e+01   9.9939000e-01   9.9689077e-01   9.9469618e-01
  -2.6400000e+01   9.9806663e-01   9.9516149e-01   9.9464887e-01
  -2.6000000e+01   9.9952948e-01   9.9465933e-01   9.9784829e-01
  -2.5600000e+01   9.9804353e-01   9.9172249e-01   9.9821156e-01
  -2.5200000e+01   9.9841840e-01   9.9292613e-01   9.9531562e-01
  -2.4800000e+01   9.9938662e-01   9.9166210e-01   1.0041851e+00
  -2.4400000e+01   9.9902017e-01   9.9546565e-01   1.0005573e+00
  -2.4000000e+01   9.9890180e-01   9.9546959e-01   1.0009598e+00
  -2.3600000e+01   9.9903666e-01   9.9758905e-01   9.9527935e-01
  -2.3200000e+01   9.9893294e-01   9.9759079e-01   1.0071074e+00
  -2.2800000e+01   9.9894186e-01   9.9714593e-01   1.0066934e+00
  -2.2400000e+01   1.0011630e+00   9.9910105e-01   9.9403292e-01
  -2.2000000e+01   9.9871043e-01   1.0017745e+00   9.9955647e-01
  -2.1600000e+01   9.9816011e-01   9.9752253e-01   1.0045433e+00
  -2.1200000e+01   9.9862908e-01   1.0018823e+00   1.0075324e+00
  -2.0800000e+01   9.9956780e-01   9.9653162e-01   1.0035122e+00
  -2.0400000e+01   9.9892496e-01   9.9447925e-01   1.0110672e+00
  -2.0000000e+01   9.9880087e-01   9.9678038e-01   1.0132142e+00
  -1.9600000e+01   9.9931650e-01   9.9718107e-01   1.0135330e+00
  -1.9200000e+01   1.0013129e+00   9.9747263e-01   1.0131677e+00
  -1.8800000e+01   1.0014671e+00   1.0002573e+00   1.0126268e+00
  -1.8400000e+01   1.0017076e+00   9.9654211e-01   1.0122640e+00
  -1.8000000e+01   1.0010458e+00   9.9898680e-01   1.0022416e+00
  -1.7600000e+01   1.0015760e+00   1.0050386e+00   1.0004594e+00
  -1.7200000e+01   9.9853353e-01   1.0046084e+00   9.9547290e-01
  -1.6800000e+01   1.0023995e+00   1.0003876e+00   9.9888563e-01
  -1.6400000e+01   1.0011827e+00   1.0036295e+00   1.0071186e+00
  -1.6000000e+01   9.9866316e-01   1.0030560e+00   1.0084893e+00
  -1.5600000e+01   1.0017526e+00   1.0061084e+00   1.0040370e+00
  -1.5200000e+01   9.9627498e-01   1.0070203e+00   1.0019089e+00
  -1.4800000e+01   9.9789400e-01   1.0089345e+00   9.9888030e-01
  -1.4400000e+01   9.9667761e-01   1.0189045e+00   9.8795238e-01
  -1.4000000e+01   9.9864345e-01   1.0146265e+00   9.9077021e-01
  -1.3600000e+01   9.8745289e-01   1.0183477e+00   9.8088212e-01
  -1.3200000e+01   9.9651740e-01   1.0271606e+00   9.6922418e-01
  -1.2800000e+01   9.9411440e-01   1.0337475e+00   9.6045630e-01
  -1.2400000e+01   1.0068392e+00   1.0362711e+00   9.7153090e-01
  -1.2000000e+01   1.0098107e+00   1.0306190e+00   9.6806010e-01
  -1.1600000e+01   1.0089202e+00   1.0196991e+00   9.8295878e-01
  -1.1200000e+01   1.0101063e+00   1.0106709e+00   9.9195931e-01
  -1.0800000e+01   1.0023133e+00   1.0096905e+00   9.9099557e-01
  -1.0400000e+01   1.0036732e+00   1.0069326e+00   9.9168843e-01
  -1.0000000e+01   1.0015268e+00   1.0062145e+00   9.8770175e-01
  -9.6000000e+00   1.0028678e+00   1.0066277e+00   9.9243537e-01
  -9.2000000e+00   9.9974970e-01   1.0079008e+00   9.9520242e-01
  -8.8000000e+00   9.9794600e-01   1.0064369e+00   1.0026071e+00
  -8.4000000e+00   1.0028157e+00   1.0016534e+00   1.0040891e+00
  -8.0000000e+00   1.0020551e+00   1.0069556e+00   9.9182784e-01
  -7.6000000e+00   1.0077626e+00   1.0080629e+00   9.9112181e-01
  -7.2000000e+00   1.0021797e+00   1.0034344e+00   9.9680529e-01
  -6.8000000e+00   1.0021160e+00   9.9878124e-01   9.9750160e-01
  -6.4000000e+00   1.0075389e+00   1.0042889e+00   9.9747869e-01
  -6.0000000e+00   1.0050379e+00   9.9571370e-01   9.9650474e-01
  -5.6000000e+00   1.0042140e+00   9.9922357e-01   1.0079533e+00
  -5.2000000e+00   1.0060588e+00   1.0007492e+00   9.9993857e-01
  -4.8000000e+00   1.0052156e+00   9.9403120e-01   1.0004426e+00
  -4.4000000e+00   1.0078510e+00   9.9427245e-01   1.0034952e+00
  -4.0000000e+00   1.0045565e+00   9.9852943e-01   1.0028721e+00
  -3.6000000e+00   1.0007125e+00   9.9570331e-01   9.9585893e-01
  -3.2000000e+00   9.8978936e-01   9.9560550e-01   1.0039906e+00
  -2.8000000e+00   1.0108268e+00   9.9451353e-01   1.0153726e+00
  -2.4000000e+00   9.9178350e-01   9.9742053e-01   1.0116453e+00
  -2.0000000e+00   9.8889466e-01   9.9663762e-01   1.0114329e+00
  -1.6000000e+00   9.9338311e-01   9.9870769e-01   1.0061701e+00
  -1.2000000e+00   9.8074690e-01   1.0007289e+00   1.0101116e+00
  -8.0000000e-01   9.7472231e-01   9.9630561e-01   1.0136194e+00
  -4.0000000e-01   9.7289590e-01   9.9951344e-01   1.0097420e+00
   0.0000000e+00   9.6238824e-01   9.9896416e-01   1.0173318e+00
   4.0000000e-01   9.8997552e-01   1.0006634e+00   1.0078142e+00
   8.0000000e-01   1.0193726e+00   9.9846227e-01   1.0025572e+00
   1.2000000e+00   1.0485875e+00   9.9436745e-01   1.0036533e+00
   1.6000000e+00   1.0056944e+00   9.9965062e-01   1.0136758e+00
   2.0000000e+00   1.0068126e+00   9.9868414e-01   1.0062179e+00
   2.4000000e+00   1.0121346e+00   9.9533035e-01   1.0016740e+00
   2.8000000e+00   1.0024221e+00   9.9346359e-01   1.0038661e+00
   3.2000000e+00   1.0030827e+00   9.9795580e-01   1.0006488e+00
   3.6000000e+00   9.8823507e-01   9.9884841e-01   1.0050508e+00
   4.0000000e+00   9.9383874e-01   9.9845142e-01   9.9767247e-01
   4.4000000e+00   1.0171051e+00   1.0029062e+00   1.0110418e+00
   4.8000000e+00   1.0042174e+00   9.9977670e-01   9.9942731e-01
   5.2000000e+00   1.0093554e+00   1.0026165e+00   1.0009816e+00
   5.6000000e+00   1.0157151e+00   1.0016638e+00   9.9956093e-01
   6.0000000e+00   1.0044824e+00   1.0021485e+00   9.9436437e-01
   6.4000000e+00   1.0069083e+00   9.9911614e-01   9.9982014e-01
   6.8000000e+00   1.0017258e+00   1.0003103e+00   1.0062380e+00
   7.2000000e+00   1.0005314e+00   9.9903603e-01   1.0026979e+00
   7.6000000e+00   1.0049489e+00   1.0017303e+00   1.0067578e+00
   8.0000000e+00   1.0041292e+00   1.0037771e+00   1.0000951e+00
   8.4000000e+00   1.0004074e+00   1.0022397e+00   9.9753708e-01
   8.8000000e+00   1.0020433e+00   1.0035082e+00   1.0052567e+00
   9.2000000e+00   9.9846729e-01   1.0042371e+00   9.9718258e-01
   9.6000000e+00   1.0071695e+00   1.0027483e+00   9.9882464e-01
   1.0000000e+01   1.0049868e+00   1.0042579e+00   9.9964849e-01
   1.0400000e+01   9.9946060e-01   1.0032175e+00   9.9224094e-01
   1.0800000e+01   9.9665954e-01   1.0046111e+00   9.9872089e-01
   1.1200000e+01   9.9684857e-01   1.0031324e+00   1.0023547e+00
   1.1600000e+01   9.9952902e-01   9.9781089e-01   9.9184730e-01
   1.2000000e+01   9.9706552e-01   1.0003366e+00   9.9734417e-01
   1.2400000e+01   9.9850252e-01   1.0022074e+00   1.0014927e+00
   1.2800000e+01   1.0030223e+00   1.0035454e+00   1.0023259e+00
   1.3200000e+01   1.0003146e+00   1.0083627e+00   9.9675353e-01
   1.3600000e+01   9.9832645e-01   9.9937169e-01   9.9259688e-01
   1.4000000e+01   1.0014719e+00   1.0043529e+00   9.9803688e-01
   1.4400000e+01   1.0001861e+00   9.9820269e-01   1.0024559e+00
   1.4800000e+01   1.0032715e+00   1.0039577e+00   1.0001745e+00
   1.5200000e+01   9.9764630e-01   1.0060784e+00   1.0024202e+00
   1.5600000e+01   9.9784206e-01   1.0009402e+00   1.0033714e+00
   1.6000000e+01   9.9997221e-01   1.0063485e+00   1.0011048e+00
   1.6400000e+01   1.0012182e+00   1.0026169e+00   1.0019580e+00
   1.6800000e+01   1.0028096e+00   1.0001560e+00   1.0071440e+00
   1.7200000e+01   9.9892378e-01   1.0049927e+00   9.9347479e-01
   1.7600000e+01   1.0015095e+00   9.9676703e-01   1.0048663e+00
   1.8000000e+01   1.0018187e+00   1.0011299e+00   1.0021371e+00
   1.8400000e+01   1.0047922e+00   9.9420675e-01   9.8975121e-01
   1.8800000e+01   1.0037451e+00   9.9621960e-01   1.0073133e+00
   1.9200000e+01   1.0031473e+00   9.9767727e-01   1.0004699e+00
   1.9600000e+01   9.9977678e-01   9.9795517e-01   1.0015921e+00
   2.0000000e+01   1.0015737e+00   9.9930727e-01   1.0112848e+00
   2.0400000e+01   1.0007129e+00   9.9758576e-01   1.0219863e+00
   2.0800000e+01   9.9881584e-01   9.9741592e-01   1.0118001e+00
   2.1200000e+01   9.9963827e-01   1.0003703e+00   1.0126955e+00
   2.1600000e+01   9.9914955e-01   9.9941602e-01   1.0154707e+00
   2.2000000e+01   9.9734594e-01   9.9979313e-01   1.0075089e+00
   2.2400000e+01   9.9902185e-01   9.9752143e-01   1.0031894e+00
   2.2800000e+01   9.9947230e-01   9.9512794e-01   1.0037365e+00
   2.3200000e+01   9.9931948e-01   9.9308271e-01   1.0054884e+00
   2.3600000e+01   9.9730991e-01   9.9217274e-01   1.0075211e+00
   2.4000000e+01   9.9652526e-01   9.9379381e-01   1.0069295e+00
   2.4400000e+01   9.9224445e-01   9.9539317e-01   1.0007660e+00
   2.4800000e+01   9.9759628e-01   9.9482346e-01   1.0066229e+00
   2.5200000e+01   9.9660083e-01   9.9656927e-01   1.0062781e+00
   2.5600000e+01   9.9695394e-01   9.9407254e-01   1.0026981e+00
   2.6000000e+01   9.9754516e-01   9.9051885e-01   1.0009442e+00
   2.6400000e+01   9.9602973e-01   9.9451106e-01   1.0067976e+00
   2.6800000e+01   9.9810684e-01   9.9339638e-01   1.0059627e+00
   2.7200000e+01   9.9699159e-01   9.9734065e-01   9.9854477e-01
   2.7600000e+01   9.9771221e-01   9.9405739e-01   9.9918826e-01
   2.8000000e+01   9.9650394e-01   9.9479644e-01   1.0005582e+00
   2.8400000e+01   9.9987632e-01   9.9160672e-01   1.0041939e+00
   2.8800000e+01   9.9970850e-01   1.0027674e+00   1.0008029e+00
   2.9200000e+01   9.9930770e-01   9.9345132e-01   9.9612628e-01
   2.9600000e+01   9.9939740e-01   9.9862326e-01   1.0016435e+00
   3.0000000e+01   9.9926503e-01   1.0038158e+00   9.9584712e-01
   3.0400000e+01   1.0003137e+00   9.9920289e-01   9.9981539e-01
   3.0800000e+01   1.0019343e+00   9.9672838e-01   1.0008346e+00
   3.1200000e+01   1.0008884e+00   9.9605125e-01   1.0035631e+00
   3.1600000e+01   1.0026188e+00   9.9604800e-01   1.0070884e+00
   3.2000000e+01   1.0018475e+00   9.9917396e-01   1.0018921e+00
   3.2400000e+01   1.0011211e+00   1.0019378e+00   1.0066969e+00
   3.2800000e+01   9.9999899e-01   9.9015525e-01   1.0059566e+00
   3.3200000e+01   1.0007808e+00   9.9361286e-01   1.0150731e+00
   3.3600000e+01   9.9984936e-01   1.0057687e+00   1.0090329e+00
   3.4000000e+01   9.9832875e-01   9.9947226e-01   1.0007812e+00
   3.4400000e+01   9.9994324e-01   9.9605360e-01   1.0100144e+00
   3.4800000e+01   9.9879795e-01   9.9493079e-01   1.0079738e+00
   3.5200000e+01   9.9752220e-01   9.9696173e-01   1.0074493e+00
   3.5600000e+01   9.9760214e-01   9.9938810e-01   1.0100376e+00
   3.6000000e+01   9.9769339e-01   9.9894570e-01   1.0198467e+00
   3.6400000e+01   9.9724483e-01   9.9625836e-01   1.0059193e+00
   3.6800000e+01   9.9838495e-01   9.8106461e-01   1.0055930e+00
   3.7200000e+01   9.9781756e-01   1.0029664e+00   1.0070417e+00
   3.7600000e+01   9.9584210e-01   1.0021404e+00   1.0029041e+00
   3.8000000e+01   9.9872242e-01   9.9475104e-01   1.0006788e+00
   3.8400000e+01   9.9768801e-01   9.9166587e-01   1.0009479e+00
   3.8800000e+01   9.9872733e-01   9.9247278e-01   1.0002855e+00
   3.9200000e+01   1.0017460e+00   9.8861143e-01   9.9912542e-01
   3.9600000e+01   9.9786991e-01   9.8949571e-01   1.0085025e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz15_scf15.dat <==
  -4.0000000e+01   9.9920400e-01   9.9526964e-01   1.0092333e+00
  -3.9600000e+01   9.9911414e-01   9.9781121e-01   1.0080023e+00
  -3.9200000e+01   9.9939267e-01   9.9695908e-01   1.0086998e+00
  -3.8800000e+01   9.9902422e-01   9.9495792e-01   1.0073737e+00
  -3.8400000e+01   9.9947141e-01   9.9437619e-01   1.0133594e+00
  -3.8000000e+01   9.9932813e-01   9.9687492e-01   1.0078125e+00
  -3.7600000e+01   9.9868147e-01   9.9534734e-01   1.0045346e+00
  -3.7200000e+01   9.9913976e-01   9.9382364e-01   1.0130138e+00
  -3.6800000e+01   9.9805428e-01   9.9688805e-01   1.0010051e+00
  -3.6400000e+01   9.9777280e-01   9.9754891e-01   9.8930730e-01
  -3.6000000e+01   9.9930780e-01   9.9429837e-01   1.0026649e+00
  -3.5600000e+01   9.9847571e-01   1.0015914e+00   1.0010274e+00
  -3.5200000e+01   9.9764781e-01   9.9301085e-01   9.9724719e-01
  -3.4800000e+01   9.9849470e-01   9.9232592e-01   9.8632417e-01
  -3.4400000e+01   9.9719296e-01   9.8977936e-01   9.9479715e-01
  -3.4000000e+01   9.9964733e-01   9.9786143e-01   9.8292487e-01
  -3.3600000e+01   9.9809715e-01   9.9506097e-01   9.8465506e-01
  -3.3200000e+01   9.9875418e-01   9.9573604e-01   9.8371272e-01
  -3.2800000e+01   9.9715999e-01   1.0002004e+00   9.9127646e-01
  -3.2400000e+01   9.9848610e-01   9.9873616e-01   9.8775160e-01
  -3.2000000e+01   9.9738961e-01   1.0088044e+00   9.8388919e-01
  -3.1600000e+01   9.9846047e-01   9.9732635e-01   9.7935756e-01
  -3.1200000e+01   9.9823806e-01   9.9584734e-01   9.8637016e-01
  -3.0800000e+01   9.9658080e-01   9.9592804e-01   9.8645096e-01
  -3.0400000e+01   9.9827170e-01   9.9704316e-01   9.8612076e-01
  -3.0000000e+01   9.9678345e-01   9.9502992e-01   9.8938029e-01
  -2.9600000e+01   9.9773419e-01   9.9715596e-01   9.8899244e-01
  -2.9200000e+01   9.9671097e-01   9.9238490e-01   9.8937890e-01
  -2.8800000e+01   9.9436432e-01   9.8639396e-01   9.9078952e-01
  -2.8400000e+01   9.9962535e-01   9.9765920e-01   9.9583838e-01
  -2.8000000e+01   9.9752457e-01   9.9408481e-01   9.8094813e-01
  -2.7600000e+01   9.9737120e-01   9.9194858e-01   9.8362191e-01
  -2.7200000e+01   9.9948037e-01   9.9447886e-01   9.8286062e-01
  -2.6800000e+01   9.9700996e-01   9.9498012e-01   9.8122506e-01
  -2.6400000e+01   9.9571788e-01   9.9314877e-01   9.8209030e-01
  -2.6000000e+01   9.9722663e-01   9.9258747e-01   9.8617848e-01
  -2.5600000e+01   9.9582154e-01   9.8965197e-01   9.8745674e-01
  -2.5200000e+01   9.9630806e-01   9.9091673e-01   9.8548009e-01
  -2.4800000e+01   9.9742306e-01   9.8979366e-01   9.9510484e-01
  -2.4400000e+01   9.9724897e-01   9.9380951e-01   9.9228395e-01
  -2.4000000e+01   9.9736540e-01   9.9411722e-01   9.9338166e-01
  -2.3600000e+01   9.9778233e-01   9.9662157e-01   9.8835642e-01
  -2.3200000e+01   9.9800330e-01   9.9708794e-01   1.0006350e+00
  -2.2800000e+01   9.9837841e-01   9.9717647e-01   1.0006733e+00
  -2.2400000e+01   1.0010019e+00   9.9972157e-01   9.8846141e-01
  -2.2000000e+01   9.9898052e-01   1.0030268e+00   9.9426653e-01
  -2.1600000e+01   9.9887957e-01   9.9941569e-01   9.9949257e-01
  -2.1200000e+01   9.9980877e-01   1.0044287e+00   1.0027075e+00
  -2.0800000e+01   1.0012062e+00   9.9967626e-01   9.9893770e-01
  -2.0400000e+01   1.0010058e+00   9.9817282e-01   1.0067056e+00
  -2.0000000e+01   1.0012981e+00   1.0009580e+00   1.0091228e+00
  -1.9600000e+01   1.0021946e+00   1.0017321e+00   1.0097760e+00
  -1.9200000e+01   1.0045294e+00   1.0022674e+00   1.0098160e+00
  -1.8800000e+01   1.0049624e+00   1.0051672e+00   1.0097695e+00
  -1.8400000e+01   1.0054187e+00   1.0013752e+00   1.0099922e+00
  -1.8000000e+01   1.0049068e+00   1.0036122e+00   1.0006777e+00
  -1.7600000e+01   1.0055231e+00   1.0093034e+00   9.9968203e-01
  -1.7200000e+01   1.0024910e+00   1.0083285e+00   9.9558347e-01
  -1.6800000e+01   1.0063326e+00   1.0034060e+00   9.9997156e-01
  -1.6400000e+01   1.0050149e+00   1.0058489e+00   1.0092833e+00
  -1.6000000e+01   1.0023418e+00   1.0043705e+00   1.0117909e+00
  -1.5600000e+01   1.0052543e+00   1.0064594e+00   1.0084993e+00
  -1.5200000e+01   9.9953469e-01   1.0063778e+00   1.0075581e+00
  -1.4800000e+01   1.0009029e+00   1.0073064e+00   1.0057003e+00
  -1.4400000e+01   9.9939954e-01   1.0163186e+00   9.9584488e-01
  -1.4000000e+01   1.0010618e+00   1.0112023e+00   9.9977637e-01
  -1.3600000e+01   9.8951285e-01   1.0141817e+00   9.9079716e-01
  -1.3200000e+01   9.9823558e-01   1.0223751e+00   9.7989738e-01
  -1.2800000e+01   9.9544171e-01   1.0285205e+00   9.7177201e-01
  -1.2400000e+01   1.0077620e+00   1.0308092e+00   9.8357173e-01
  -1.2000000e+01   1.0102825e+00   1.0251623e+00   9.8048219e-01
  -1.1600000e+01   1.0089076e+00   1.0144666e+00   9.9581951e-01
  -1.1200000e+01   1.0095840e+00   1.0058289e+00   1.0050011e+00
  -1.0800000e+01   1.0012671e+00   1.0053572e+00   1.0038975e+00
  -1.0400000e+01   1.0020865e+00   1.0032500e+00   1.0042885e+00
  -1.0000000e+01   9.9940863e-01   1.0032803e+00   9.9976991e-01
  -9.6000000e+00   1.0002328e+00   1.0045145e+00   1.0039232e+00
  -9.2000000e+00   9.9665359e-01   1.0066523e+00   1.0059496e+00
  -8.8000000e+00   9.9445182e-01   1.0060667e+00   1.0125438e+00
  -8.4000000e+00   9.9898688e-01   1.0021398e+00   1.0130659e+00
  -8.0000000e+00   9.9802540e-01   1.0082611e+00   9.9967770e-01
  -7.6000000e+00   1.0036372e+00   1.0101192e+00   9.9791599e-01
  -7.2000000e+00   9.9815676e-01   1.0061483e+00   1.0025797e+00
  -6.8000000e+00   9.9833376e-01   1.0020551e+00   1.0022328e+00
  -6.4000000e+00   1.0041484e+00   1.0080637e+00   1.0011974e+00
  -6.0000000e+00   1.0022340e+00   9.9984286e-01   9.9925132e-01
  -5.6000000e+00   1.0021506e+00   1.0036701e+00   1.0098075e+00
  -5.2000000e+00   1.0048775e+00   1.0054313e+00   1.0009239e+00
  -4.8000000e+00   1.0050440e+00   9.9884674e-01   1.0006355e+00
  -4.4000000e+00   1.0087889e+00   9.9920934e-01   1.0029590e+00
  -4.0000000e+00   1.0066638e+00   1.0035741e+00   1.0016658e+00
  -3.6000000e+00   1.0040124e+00   1.0008052e+00   9.9405824e-01
  -3.2000000e+00   9.9423768e-01   1.0007740e+00   1.0016246e+00
  -2.8000000e+00   1.0165394e+00   9.9974889e-01   1.0124785e+00
  -2.4000000e+00   9.9846397e-01   1.0027571e+00   1.0083162e+00
  -2.0000000e+00   9.9652581e-01   1.0020734e+00   1.0077131e+00
  -1.6000000e+00   1.0018957e+00   1.0042757e+00   1.0021315e+00
  -1.2000000e+00   9.8984524e-01   1.0064446e+00   1.0057717e+00
  -8.0000000e-01   9.8431211e-01   1.0021419e+00   1.0090323e+00
  -4.0000000e-01   9.8290528e-01   1.0055167e+00   1.0049953e+00
   0.0000000e+00   9.7274226e-01   1.0051081e+00   1.0124300e+00
   4.0000000e-01   1.0019242e+00   1.0069476e+00   1.0028960e+00
   8.0000000e-01   1.0135829e+00   1.0048394e+00   9.9766396e-01
   1.2000000e+00   1.0553375e+00   1.0007972e+00   9.9881439e-01
   1.6000000e+00   1.0123973e+00   1.0061610e+00   1.0089159e+00
   2.0000000e+00   1.0130433e+00   1.0052000e+00   1.0016901e+00
   2.4000000e+00   1.0176649e+00   1.0018016e+00   9.9743676e-01
   2.8000000e+00   1.0070591e+00   9.9986837e-01   9.9997172e-01
   3.2000000e+00   1.0068425e+00   1.0043088e+00   9.9720667e-01
   3.6000000e+00   9.9108419e-01   1.0051021e+00   1.0021269e+00
   4.0000000e+00   9.9590251e-01   1.0045827e+00   9.9540027e-01
   4.4000000e+00   1.0184898e+00   1.0089322e+00   1.0094814e+00
   4.8000000e+00   1.0049877e+00   1.0056440e+00   9.9872654e-01
   5.2000000e+00   1.0096672e+00   1.0083554e+00   1.0012297e+00
   5.6000000e+00   1.0157090e+00   1.0072475e+00   1.0008584e+00
   6.0000000e+00   1.0043020e+00   1.0075770e+00   9.9679265e-01
   6.4000000e+00   1.0066840e+00   1.0043626e+00   1.0034891e+00
   6.8000000e+00   1.0015679e+00   1.0053787e+00   1.0112274e+00
   7.2000000e+00   1.0005211e+00   1.0038941e+00   1.0090029e+00
   7.6000000e+00   1.0051395e+00   1.0063720e+00   1.0144427e+00
   8.0000000e+00   1.0045399e+00   1.0081686e+00   1.0090596e+00
   8.4000000e+00   1.0010236e+00   1.0063353e+00   1.0077595e+00
   8.8000000e+00   1.0028276e+00   1.0072900e+00   1.0167680e+00
   9.2000000e+00   9.9935386e-01   1.0076800e+00   1.0096929e+00
   9.6000000e+00   1.0080933e+00   1.0058316e+00   1.0123117e+00
   1.0000000e+01   1.0058562e+00   1.0069918e+00   1.0139417e+00
   1.0400000e+01   1.0001957e+00   1.0056107e+00   1.0070387e+00
   1.0800000e+01   9.9719754e-01   1.0067001e+00   1.0140346e+00
   1.1200000e+01   9.9714613e-01   1.0049616e+00   1.0179460e+00
   1.1600000e+01   9.9956367e-01   9.9943760e-01   1.0072961e+00
   1.2000000e+01   9.9684495e-01   1.0018495e+00   1.0127075e+00
   1.2400000e+01   9.9806081e-01   1.0036877e+00   1.0165681e+00
   1.2800000e+01   1.0024207e+00   1.0050774e+00   1.0169013e+00
   1.3200000e+01   9.9964017e-01   1.0100330e+00   1.0105977e+00
   1.3600000e+01   9.9768136e-01   1.0012273e+00   1.0056221e+00
   1.4000000e+01   1.0009586e+00   1.0064714e+00   1.0102751e+00
   1.4400000e+01   9.9991814e-01   1.0005937e+00   1.0138222e+00
   1.4800000e+01   1.0033471e+00   1.0066584e+00   1.0105495e+00
   1.5200000e+01   9.9814503e-01   1.0090635e+00   1.0118287e+00
   1.5600000e+01   9.9882187e-01   1.0041419e+00   1.0117930e+00
   1.6000000e+01   1.0014660e+00   1.0097336e+00   1.0085242e+00
   1.6400000e+01   1.0032220e+00   1.0060646e+00   1.0084169e+00
   1.6800000e+01   1.0052920e+00   1.0035695e+00   1.0126924e+00
   1.7200000e+01   1.0018037e+00   1.0082832e+00   9.9804136e-01
   1.7600000e+01   1.0047147e+00   9.9977993e-01   1.0085948e+00
   1.8000000e+01   1.0052291e+00   1.0037944e+00   1.0049854e+00
   1.8400000e+01   1.0082913e+00   9.9640012e-01   9.9172135e-01
   1.8800000e+01   1.0071864e+00   9.9788493e-01   1.0084662e+00
   1.9200000e+01   1.0063994e+00   9.9875387e-01   1.0007620e+00
   1.9600000e+01   1.0027104e+00   9.9841060e-01   1.0010197e+00
   2.0000000e+01   1.0040974e+00   9.9913426e-01   1.0098122e+00
   2.0400000e+01   1.0027340e+00   9.9680341e-01   1.0195625e+00
   2.0800000e+01   1.0002744e+00   9.9606787e-01   1.0084413e+00
   2.1200000e+01   1.0005054e+00   9.9851177e-01   1.0083331e+00
   2.1600000e+01   9.9941918e-01   9.9712988e-01   1.0100534e+00
   2.2000000e+01   9.9704084e-01   9.9716357e-01   1.0010630e+00
   2.2400000e+01   9.9818734e-01   9.9464464e-01   9.9567068e-01
   2.2800000e+01   9.9817368e-01   9.9209234e-01   9.9508683e-01
   2.3200000e+01   9.9763806e-01   9.8996707e-01   9.9567964e-01
   2.3600000e+01   9.9534150e-01   9.8904126e-01   9.9654359e-01
   2.4000000e+01   9.9436226e-01   9.9068924e-01   9.9482099e-01
   2.4400000e+01   9.8998960e-01   9.9234926e-01   9.8762992e-01
   2.4800000e+01   9.9531597e-01   9.9185941e-01   9.9234576e-01
   2.5200000e+01   9.9438609e-01   9.9367338e-01   9.9100549e-01
   2.5600000e+01   9.9486557e-01   9.9123338e-01   9.8656302e-01
   2.6000000e+01   9.9563085e-01   9.8770163e-01   9.8401963e-01
   2.6400000e+01   9.9432162e-01   9.9164151e-01   9.8906159e-01
   2.6800000e+01   9.9661324e-01   9.9043262e-01   9.8766032e-01
   2.7200000e+01   9.9571117e-01   9.9420333e-01   9.7993436e-01
   2.7600000e+01   9.9662226e-01   9.9070619e-01   9.8026478e-01
   2.8000000e+01   9.9557568e-01   9.9116278e-01   9.8145903e-01
   2.8400000e+01   9.9906212e-01   9.8765769e-01   9.8502539e-01
   2.8800000e+01   9.9896231e-01   9.9840579e-01   9.8184432e-01
   2.9200000e+01   9.9857837e-01   9.8874650e-01   9.7754310e-01
   2.9600000e+01   9.9863314e-01   9.9350659e-01   9.8337732e-01
   3.0000000e+01   9.9841736e-01   9.9829885e-01   9.7822389e-01
   3.0400000e+01   9.9934053e-01   9.9337526e-01   9.8276395e-01
   3.0800000e+01   1.0008035e+00   9.9063580e-01   9.8449505e-01
   3.1200000e+01   9.9957798e-01   9.8975537e-01   9.8797464e-01
   3.1600000e+01   1.0011174e+00   9.8963676e-01   9.9229309e-01
   3.2000000e+01   1.0001593e+00   9.9273067e-01   9.8803869e-01
   3.2400000e+01   9.9926167e-01   9.9558345e-01   9.9365026e-01
   3.2800000e+01   9.9799618e-01   9.8410696e-01   9.9377474e-01
   3.3200000e+01   9.9866688e-01   9.8790779e-01   1.0036035e+00
   3.3600000e+01   9.9767433e-01   1.0005012e+00   9.9839254e-01
   3.4000000e+01   9.9614716e-01   9.9488147e-01   9.9090964e-01
   3.4400000e+01   9.9780755e-01   9.9225749e-01   1.0006518e+00
   3.4800000e+01   9.9677465e-01   9.9204895e-01   9.9912890e-01
   3.5200000e+01   9.9567455e-01   9.9511508e-01   9.9900067e-01
   3.5600000e+01   9.9598771e-01   9.9870020e-01   1.0018429e+00
   3.6000000e+01   9.9637086e-01   9.9953415e-01   1.0117324e+00
   3.6400000e+01   9.9626662e-01   9.9821848e-01   9.9795286e-01
   3.6800000e+01   9.9779674e-01   9.8443864e-01   9.9755092e-01
   3.7200000e+01   9.9765746e-01   1.0079711e+00   9.9879392e-01
   3.7600000e+01   9.9613910e-01   1.0087669e+00   9.9438916e-01
   3.8000000e+01   9.9949875e-01   1.0030039e+00   9.9178485e-01
   3.8400000e+01   9.9895214e-01   1.0016102e+00   9.9156317e-01
   3.8800000e+01   1.0004823e+00   1.0041819e+00   9.9033780e-01
   3.9200000e+01   1.0039881e+00   1.0020541e+00   9.8854928e-01
   3.9600000e+01   1.0005675e+00   1.0047539e+00   9.9712372e-01


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz15_scf20.dat <==
  -4.0000000e+01   1.0011812e+00   1.0017896e+00   1.0016618e+00
  -3.9600000e+01   1.0009955e+00   1.0042103e+00   1.0003468e+00
  -3.9200000e+01   1.0011425e+00   1.0031241e+00   1.0010192e+00
  -3.8800000e+01   1.0006113e+00   1.0007964e+00   9.9976265e-01
  -3.8400000e+01   1.0008702e+00   9.9981390e-01   1.0058362e+00
  -3.8000000e+01   1.0005171e+00   1.0018512e+00   1.0005359e+00
  -3.7600000e+01   9.9964600e-01   9.9977628e-01   9.9755100e-01
  -3.7200000e+01   9.9987678e-01   9.9765438e-01   1.0063022e+00
  -3.6800000e+01   9.9856473e-01   1.0000983e+00   9.9474659e-01
  -3.6400000e+01   9.9806786e-01   1.0001056e+00   9.8352698e-01
  -3.6000000e+01   9.9940594e-01   9.9618862e-01   9.9724078e-01
  -3.5600000e+01   9.9840280e-01   1.0028480e+00   9.9606301e-01
  -3.5200000e+01   9.9743634e-01   9.9364949e-01   9.9275641e-01
  -3.4800000e+01   9.9817875e-01   9.9240851e-01   9.8232873e-01
  -3.4400000e+01   9.9681114e-01   9.8937928e-01   9.9120507e-01
  -3.4000000e+01   9.9923624e-01   9.9706001e-01   9.7979396e-01
  -3.3600000e+01   9.9769390e-01   9.9396555e-01   9.8191516e-01
  -3.3200000e+01   9.9839268e-01   9.9446082e-01   9.8135964e-01
  -3.2800000e+01   9.9686618e-01   9.9886033e-01   9.8926441e-01
  -3.2400000e+01   9.9828456e-01   9.9747146e-01   9.8609829e-01
  -3.2000000e+01   9.9729556e-01   1.0077313e+00   9.8257615e-01
  -3.1600000e+01   9.9848414e-01   9.9659341e-01   9.7837264e-01
  -3.1200000e+01   9.9838850e-01   9.9556651e-01   9.8570670e-01
  -3.0800000e+01   9.9685792e-01   9.9620368e-01   9.8610890e-01
  -3.0400000e+01   9.9867994e-01   9.9797034e-01   9.8610353e-01
  -3.0000000e+01   9.9732487e-01   9.9667900e-01   9.8968949e-01
  -2.9600000e+01   9.9841883e-01   9.9958816e-01   9.8962968e-01
  -2.9200000e+01   9.9755306e-01   9.9560973e-01   9.9034654e-01
  -2.8800000e+01   9.9538220e-01   9.9040197e-01   9.9208678e-01
  -2.8400000e+01   1.0008592e+00   1.0025021e+00   9.9746576e-01
  -2.8000000e+01   9.9900089e-01   9.9964622e-01   9.8286038e-01
  -2.7600000e+01   9.9913435e-01   9.9815888e-01   9.8584183e-01
  -2.7200000e+01   1.0015781e+00   1.0012677e+00   9.8536861e-01
  -2.6800000e+01   9.9946803e-01   1.0022147e+00   9.8400903e-01
  -2.6400000e+01   9.9856413e-01   1.0006703e+00   9.8514651e-01
  -2.6000000e+01   1.0004780e+00   1.0002502e+00   9.8951346e-01
  -2.5600000e+01   9.9945312e-01   9.9727026e-01   9.9106072e-01
  -2.5200000e+01   1.0002787e+00   9.9834615e-01   9.8933862e-01
  -2.4800000e+01   1.0016569e+00   9.9683914e-01   9.9927262e-01
  -2.4400000e+01   1.0016285e+00   1.0003316e+00   9.9671672e-01
  -2.4000000e+01   1.0017437e+00   9.9991920e-01   9.9809659e-01
  -2.3600000e+01   1.0019872e+00   1.0015582e+00   9.9332440e-01
  -2.3200000e+01   1.0018440e+00   1.0010129e+00   1.0059403e+00
  -2.2800000e+01   1.0016582e+00   9.9997687e-01   1.0062327e+00
  -2.2400000e+01   1.0035396e+00   1.0013230e+00   9.9417464e-01
  -2.2000000e+01   1.0006037e+00   1.0033820e+00   1.0001883e+00
  -2.1600000e+01   9.9947357e-01   9.9852310e-01   1.0055662e+00
  -2.1200000e+01   9.9930493e-01   1.0023218e+00   1.0088414e+00
  -2.0800000e+01   9.9959737e-01   9.9646482e-01   1.0050067e+00
  -2.0400000e+01   9.9835674e-01   9.9398666e-01   1.0126833e+00
  -2.0000000e+01   9.9773345e-01   9.9594944e-01   1.0148825e+00
  -1.9600000e+01   9.9789463e-01   9.9611280e-01   1.0152091e+00
  -1.9200000e+01   9.9970814e-01   9.9626461e-01   1.0148307e+00
  -1.8800000e+01   9.9987291e-01   9.9900033e-01   1.0142840e+00
  -1.8400000e+01   1.0003070e+00   9.9531868e-01   1.0139452e+00
  -1.8000000e+01   9.9999661e-01   9.9783878e-01   1.0039790e+00
  -1.7600000e+01   1.0009872e+00   1.0039730e+00   1.0023229e+00
  -1.7200000e+01   9.9846114e-01   1.0036074e+00   9.9752968e-01
  -1.6800000e+01   1.0028359e+00   9.9938322e-01   1.0012227e+00
  -1.6400000e+01   1.0020572e+00   1.0025042e+00   1.0098203e+00
  -1.6000000e+01   9.9985464e-01   1.0016663e+00   1.0115952e+00
  -1.5600000e+01   1.0031138e+00   1.0042794e+00   1.0075739e+00
  -1.5200000e+01   9.9763144e-01   1.0045770e+00   1.0059116e+00
  -1.4800000e+01   9.9910718e-01   1.0057058e+00   1.0033566e+00
  -1.4400000e+01   9.9762855e-01   1.0147143e+00   9.9285395e-01
  -1.4000000e+01   9.9927458e-01   1.0094350e+00   9.9613914e-01
  -1.3600000e+01   9.8775923e-01   1.0120821e+00   9.8660884e-01
  -1.3200000e+01   9.9656880e-01   1.0198181e+00   9.7524263e-01
  -1.2800000e+01   9.9402063e-01   1.0254426e+00   9.6670599e-01
  -1.2400000e+01   1.0067400e+00   1.0272123e+00   9.7805442e-01
  -1.2000000e+01   1.0098551e+00   1.0211262e+00   9.7465641e-01
  -1.1600000e+01   1.0092269e+00   1.0101076e+00   9.8961925e-01
  -1.1200000e+01   1.0107412e+00   1.0012625e+00   9.9848892e-01
  -1.0800000e+01   1.0032536e+00   1.0006761e+00   9.9714750e-01
  -1.0400000e+01   1.0048231e+00   9.9858611e-01   9.9728185e-01
  -1.0000000e+01   1.0026927e+00   9.9872370e-01   9.9251262e-01
  -9.6000000e+00   1.0037895e+00   1.0001284e+00   9.9631548e-01
  -9.2000000e+00   1.0001169e+00   1.0024610e+00   9.9796659e-01
  -8.8000000e+00   9.9744045e-01   1.0020689e+00   1.0041177e+00
  -8.4000000e+00   1.0011387e+00   9.9829893e-01   1.0042399e+00
  -8.0000000e+00   9.9898776e-01   1.0044595e+00   9.9060382e-01
  -7.6000000e+00   1.0031548e+00   1.0062805e+00   9.8855935e-01
  -7.2000000e+00   9.9608762e-01   1.0021932e+00   9.9297241e-01
  -6.8000000e+00   9.9465609e-01   9.9789606e-01   9.9254989e-01
  -6.4000000e+00   9.9894340e-01   1.0035868e+00   9.9158711e-01
  -6.0000000e+00   9.9577212e-01   9.9506776e-01   9.8987021e-01
  -5.6000000e+00   9.9475861e-01   9.9852384e-01   1.0006701e+00
  -5.2000000e+00   9.9694612e-01   9.9994189e-01   9.9230971e-01
  -4.8000000e+00   9.9704496e-01   9.9310783e-01   9.9252703e-01
  -4.4000000e+00   1.0011587e+00   9.9325493e-01   9.9534912e-01
  -4.0000000e+00   9.9988407e-01   9.9746831e-01   9.9453846e-01
  -3.6000000e+00   9.9847085e-01   9.9469197e-01   9.8736670e-01
  -3.2000000e+00   9.9027485e-01   9.9474028e-01   9.9514534e-01
  -2.8000000e+00   1.0142855e+00   9.9389598e-01   1.0060439e+00
  -2.4000000e+00   9.9816529e-01   9.9714613e-01   1.0018723e+00
  -2.0000000e+00   9.9820515e-01   9.9678960e-01   1.0011020e+00
  -1.6000000e+00   1.0055627e+00   9.9934626e-01   9.9528581e-01
  -1.2000000e+00   9.9535502e-01   1.0018822e+00   9.9857043e-01
  -8.0000000e-01   9.9157067e-01   9.9795704e-01   1.0014732e+00
  -4.0000000e-01   9.9187135e-01   1.0016293e+00   9.9718602e-01
   0.0000000e+00   9.8351548e-01   1.0014518e+00   1.0043818e+00
   4.0000000e-01   1.0169622e+00   1.0034079e+00   9.9488801e-01
   8.0000000e-01   9.8891829e-01   1.0013008e+00   9.8982652e-01
   1.2000000e+00   1.0600414e+00   9.9712113e-01   9.9126821e-01
   1.6000000e+00   1.0184252e+00   1.0021595e+00   1.0017537e+00
   2.0000000e+00   1.0188496e+00   1.0007455e+00   9.9515987e-01
   2.4000000e+00   1.0225239e+00   9.9677133e-01   9.9158940e-01
   2.8000000e+00   1.0104284e+00   9.9414745e-01   9.9478484e-01
   3.2000000e+00   1.0084476e+00   9.9778526e-01   9.9266841e-01
   3.6000000e+00   9.9073433e-01   9.9777203e-01   9.9810817e-01
   4.0000000e+00   9.9354262e-01   9.9648286e-01   9.9180281e-01
   4.4000000e+00   1.0140830e+00   1.0001080e+00   1.0060536e+00
   4.8000000e+00   9.9885641e-01   9.9630427e-01   9.9535374e-01
   5.2000000e+00   1.0020175e+00   9.9863760e-01   9.9766453e-01
   5.6000000e+00   1.0069106e+00   9.9741665e-01   9.9691906e-01
   6.0000000e+00   9.9496906e-01   9.9787588e-01   9.9233341e-01
   6.4000000e+00   9.9717666e-01   9.9507340e-01   9.9832272e-01
   6.8000000e+00   9.9242960e-01   9.9669798e-01   1.0052456e+00
   7.2000000e+00   9.9213532e-01   9.9603881e-01   1.0022083e+00
   7.6000000e+00   9.9780595e-01   9.9945066e-01   1.0067722e+00
   8.0000000e+00   9.9853947e-01   1.0022594e+00   1.0006254e+00
   8.4000000e+00   9.9649449e-01   1.0014593e+00   9.9861137e-01
   8.8000000e+00   9.9974960e-01   1.0033559e+00   1.0069169e+00
   9.2000000e+00   9.9764297e-01   1.0045518e+00   9.9943893e-01
   9.6000000e+00   1.0075493e+00   1.0033266e+00   1.0017289e+00
   1.0000000e+01   1.0062460e+00   1.0048804e+00   1.0032305e+00
   1.0400000e+01   1.0012348e+00   1.0036714e+00   9.9648998e-01
   1.0800000e+01   9.9860604e-01   1.0047167e+00   1.0037036e+00
   1.1200000e+01   9.9867383e-01   1.0027667e+00   1.0080562e+00
   1.1600000e+01   1.0010047e+00   9.9692478e-01   9.9814964e-01
   1.2000000e+01   9.9803327e-01   9.9894919e-01   1.0042767e+00
   1.2400000e+01   9.9890705e-01   1.0004242e+00   1.0089561e+00
   1.2800000e+01   1.0028856e+00   1.0015453e+00   1.0101635e+00
   1.3200000e+01   9.9972791e-01   1.0063729e+00   1.0047459e+00
   1.3600000e+01   9.9743803e-01   9.9768882e-01   1.0005612e+00
   1.4000000e+01   1.0004515e+00   1.0032334e+00   1.0058403e+00
   1.4400000e+01   9.9922101e-01   9.9792125e-01   1.0098778e+00
   1.4800000e+01   1.0025275e+00   1.0047366e+00   1.0069715e+00
   1.5200000e+01   9.9726462e-01   1.0080822e+00   1.0084490e+00
   1.5600000e+01   9.9791126e-01   1.0042302e+00   1.0084945e+00
   1.6000000e+01   1.0005347e+00   1.0109536e+00   1.0052277e+00
   1.6400000e+01   1.0022642e+00   1.0084005e+00   1.0050706e+00
   1.6800000e+01   1.0042849e+00   1.0069441e+00   1.0092875e+00
   1.7200000e+01   1.0007216e+00   1.0125935e+00   9.9469230e-01
   1.7600000e+01   1.0035193e+00   1.0047909e+00   1.0053039e+00
   1.8000000e+01   1.0039014e+00   1.0093680e+00   1.0019161e+00
   1.8400000e+01   1.0068206e+00   1.0022613e+00   9.8901905e-01
   1.8800000e+01   1.0055942e+00   1.0038871e+00   1.0061736e+00
   1.9200000e+01   1.0047260e+00   1.0047222e+00   9.9903697e-01
   1.9600000e+01   1.0010283e+00   1.0042079e+00   9.9991556e-01
   2.0000000e+01   1.0024910e+00   1.0046843e+00   1.0093572e+00
   2.0400000e+01   1.0013174e+00   1.0020581e+00   1.0197564e+00
   2.0800000e+01   9.9917269e-01   1.0010585e+00   1.0092312e+00
   2.1200000e+01   9.9984365e-01   1.0033204e+00   1.0096394e+00
   2.1600000e+01   9.9931828e-01   1.0018371e+00   1.0117703e+00
   2.2000000e+01   9.9760344e-01   1.0018977e+00   1.0030531e+00
   2.2400000e+01   9.9949382e-01   9.9952353e-01   9.9782366e-01
   2.2800000e+01   1.0002664e+00   9.9723780e-01   9.9731488e-01
   2.3200000e+01   1.0005190e+00   9.9548514e-01   9.9791646e-01
   2.3600000e+01   9.9896468e-01   9.9501550e-01   9.9875670e-01
   2.4000000e+01   9.9864649e-01   9.9718356e-01   9.9701781e-01
   2.4400000e+01   9.9479477e-01   9.9937613e-01   9.8985156e-01
   2.4800000e+01   1.0005306e+00   9.9938188e-01   9.9471248e-01
   2.5200000e+01   9.9979890e-01   1.0016602e+00   9.9363546e-01
   2.5600000e+01   1.0002871e+00   9.9957686e-01   9.8959968e-01
   2.6000000e+01   1.0008602e+00   9.9630226e-01   9.8762931e-01
   2.6400000e+01   9.9915993e-01   1.0004752e+00   9.9344264e-01
   2.6800000e+01   1.0009056e+00   9.9936216e-01   9.9293232e-01
   2.7200000e+01   9.9930258e-01   1.0031958e+00   9.8617744e-01
   2.7600000e+01   9.9941814e-01   9.9963704e-01   9.8761044e-01
   2.8000000e+01   9.9751010e-01   1.0000221e+00   9.8994885e-01
   2.8400000e+01   1.0001284e+00   9.9638723e-01   9.9467142e-01
   2.8800000e+01   9.9918588e-01   1.0071311e+00   9.9251854e-01
   2.9200000e+01   9.9803327e-01   9.9730057e-01   9.8910699e-01
   2.9600000e+01   9.9742984e-01   1.0020401e+00   9.9579519e-01
   3.0000000e+01   9.9669313e-01   1.0068430e+00   9.9116217e-01
   3.0400000e+01   9.9725332e-01   1.0018795e+00   9.9613190e-01
   3.0800000e+01   9.9851644e-01   9.9914053e-01   9.9801850e-01
   3.1200000e+01   9.9726773e-01   9.9829216e-01   1.0014466e+00
   3.1600000e+01   9.9893437e-01   9.9820728e-01   1.0054936e+00
   3.2000000e+01   9.9825059e-01   1.0013420e+00   1.0006548e+00
   3.2400000e+01   9.9774226e-01   1.0041890e+00   1.0056334e+00
   3.2800000e+01   9.9695075e-01   9.9251890e-01   1.0049185e+00
   3.3200000e+01   9.9814753e-01   9.9617596e-01   1.0139187e+00
   3.3600000e+01   9.9770121e-01   1.0085950e+00   1.0076739e+00
   3.4000000e+01   9.9670545e-01   1.0025369e+00   9.9914697e-01
   3.4400000e+01   9.9885501e-01   9.9937826e-01   1.0080257e+00
   3.4800000e+01   9.9824084e-01   9.9853012e-01   1.0056286e+00
   3.5200000e+01   9.9746854e-01   1.0008498e+00   1.0047422e+00
   3.5600000e+01   9.9800863e-01   1.0035675e+00   1.0069743e+00
   3.6000000e+01   9.9850690e-01   1.0034063e+00   1.0164282e+00
   3.6400000e+01   9.9840446e-01   1.0009910e+00   1.0022561e+00
   3.6800000e+01   9.9982944e-01   9.8601003e-01   1.0016681e+00
   3.7200000e+01   9.9948518e-01   1.0083278e+00   1.0028735e+00
   3.7600000e+01   9.9767386e-01   1.0078186e+00   9.9852679e-01
   3.8000000e+01   1.0006817e+00   1.0007323e+00   9.9608606e-01
   3.8400000e+01   9.9973177e-01   9.9800077e-01   9.9611129e-01
   3.8800000e+01   1.0008332e+00   9.9921328e-01   9.9516890e-01
   3.9200000e+01   1.0039085e+00   9.9576428e-01   9.9368260e-01
   3.9600000e+01   1.0000713e+00   9.9712505e-01   1.0025981e+00


==> figs/force_ratio/old2/scf_vs_direct_allparticles_yz15_scf5.dat <==
  -4.0000000e+01   9.9591578e-01   1.0270202e+00   1.0233301e+00
  -3.9600000e+01   9.9655794e-01   1.0298522e+00   1.0225020e+00
  -3.9200000e+01   9.9756685e-01   1.0291773e+00   1.0237263e+00
  -3.8800000e+01   9.9792511e-01   1.0273071e+00   1.0229921e+00
  -3.8400000e+01   9.9909107e-01   1.0268906e+00   1.0297814e+00
  -3.8000000e+01   9.9965522e-01   1.0296389e+00   1.0249446e+00
  -3.7600000e+01   9.9970089e-01   1.0282103e+00   1.0224952e+00
  -3.7200000e+01   1.0008344e+00   1.0267609e+00   1.0320951e+00
  -3.6800000e+01   1.0004017e+00   1.0300280e+00   1.0208892e+00
  -3.6400000e+01   1.0007511e+00   1.0307825e+00   1.0100303e+00
  -3.6000000e+01   1.0028994e+00   1.0274654e+00   1.0247956e+00
  -3.5600000e+01   1.0026471e+00   1.0350124e+00   1.0242722e+00
  -3.5200000e+01   1.0023730e+00   1.0261250e+00   1.0215554e+00
  -3.4800000e+01   1.0037554e+00   1.0253648e+00   1.0114860e+00
  -3.4400000e+01   1.0029533e+00   1.0226510e+00   1.0212651e+00
  -3.4000000e+01   1.0059053e+00   1.0308884e+00   1.0100884e+00
  -3.3600000e+01   1.0048070e+00   1.0278558e+00   1.0127903e+00
  -3.3200000e+01   1.0059106e+00   1.0283889e+00   1.0126302e+00
  -3.2800000e+01   1.0047288e+00   1.0328105e+00   1.0210855e+00
  -3.2400000e+01   1.0064780e+00   1.0310926e+00   1.0179630e+00
  -3.2000000e+01   1.0057733e+00   1.0412599e+00   1.0143018e+00
  -3.1600000e+01   1.0072462e+00   1.0291713e+00   1.0097429e+00
  -3.1200000e+01   1.0074115e+00   1.0273923e+00   1.0168689e+00
  -3.0800000e+01   1.0061250e+00   1.0272080e+00   1.0166167e+00
  -3.0400000e+01   1.0082179e+00   1.0280756e+00   1.0157018e+00
  -3.0000000e+01   1.0070997e+00   1.0257018e+00   1.0182415e+00
  -2.9600000e+01   1.0084456e+00   1.0275751e+00   1.0167890e+00
  -2.9200000e+01   1.0077931e+00   1.0223171e+00   1.0159027e+00
  -2.8800000e+01   1.0057958e+00   1.0157762e+00   1.0158512e+00
  -2.8400000e+01   1.0114858e+00   1.0269650e+00   1.0193218e+00
  -2.8000000e+01   1.0097102e+00   1.0228273e+00   1.0022274e+00
  -2.7600000e+01   1.0098802e+00   1.0201139e+00   1.0029527e+00
  -2.7200000e+01   1.0123106e+00   1.0221320e+00   1.0000547e+00
  -2.6800000e+01   1.0100569e+00   1.0219816e+00   9.9618202e-01
  -2.6400000e+01   1.0089428e+00   1.0193443e+00   9.9478988e-01
  -2.6000000e+01   1.0105995e+00   1.0179092e+00   9.9662019e-01
  -2.5600000e+01   1.0092262e+00   1.0139316e+00   9.9559884e-01
  -2.5200000e+01   1.0096785e+00   1.0141368e+00   9.9131832e-01
  -2.4800000e+01   1.0106688e+00   1.0117717e+00   9.9873857e-01
  -2.4400000e+01   1.0102439e+00   1.0145270e+00   9.9371728e-01
  -2.4000000e+01   1.0099984e+00   1.0133605e+00   9.9270192e-01
  -2.3600000e+01   1.0099362e+00   1.0143025e+00   9.8566375e-01
  -2.3200000e+01   1.0095569e+00   1.0130486e+00   9.9596235e-01
  -2.2800000e+01   1.0092143e+00   1.0113053e+00   9.9414822e-01
  -2.2400000e+01   1.0110291e+00   1.0119585e+00   9.8027250e-01
  -2.2000000e+01   1.0080499e+00   1.0133024e+00   9.8435756e-01
  -2.1600000e+01   1.0069209e+00   1.0076166e+00   9.8792423e-01
  -2.1200000e+01   1.0067551e+00   1.0106064e+00   9.8954615e-01
  -2.0800000e+01   1.0070030e+00   1.0037827e+00   9.8432061e-01
  -2.0400000e+01   1.0056061e+00   1.0002783e+00   9.9048876e-01
  -2.0000000e+01   1.0046906e+00   1.0011443e+00   9.9139624e-01
  -1.9600000e+01   1.0043883e+00   1.0000951e+00   9.9057357e-01
  -1.9200000e+01   1.0055522e+00   9.9893897e-01   9.8914903e-01
  -1.8800000e+01   1.0048584e+00   1.0002873e+00   9.8763160e-01
  -1.8400000e+01   1.0042563e+00   9.9515510e-01   9.8637447e-01
  -1.8000000e+01   1.0027687e+00   9.9620424e-01   9.7581070e-01
  -1.7600000e+01   1.0025057e+00   1.0008738e+00   9.7338233e-01
  -1.7200000e+01   9.9871116e-01   9.9912706e-01   9.6795426e-01
  -1.6800000e+01   1.0018779e+00   9.9366910e-01   9.7081257e-01
  -1.6400000e+01   1.0000227e+00   9.9568822e-01   9.7848021e-01
  -1.6000000e+01   9.9693729e-01   9.9398965e-01   9.7960863e-01
  -1.5600000e+01   9.9952180e-01   9.9596191e-01   9.7521969e-01
  -1.5200000e+01   9.9363345e-01   9.9589890e-01   9.7322651e-01
  -1.4800000e+01   9.9489771e-01   9.9691912e-01   9.7049563e-01
  -1.4400000e+01   9.9340420e-01   1.0059899e+00   9.6021768e-01
  -1.4000000e+01   9.9514718e-01   1.0010936e+00   9.6342286e-01
  -1.3600000e+01   9.8383593e-01   1.0041999e+00   9.5438792e-01
  -1.3200000e+01   9.9275301e-01   1.0124317e+00   9.4372308e-01
  -1.2800000e+01   9.9027783e-01   1.0185754e+00   9.3594967e-01
  -1.2400000e+01   1.0028914e+00   1.0208234e+00   9.4759057e-01
  -1.2000000e+01   1.0057952e+00   1.0151262e+00   9.4511318e-01
  -1.1600000e+01   1.0048413e+00   1.0043448e+00   9.6062176e-01
  -1.1200000e+01   1.0059328e+00   9.9552276e-01   9.7041638e-01
  -1.0800000e+01   9.9804363e-01   9.9471470e-01   9.7047619e-01
  -1.0400000e+01   9.9921733e-01   9.9223642e-01   9.7214538e-01
  -1.0000000e+01   9.9684006e-01   9.9183749e-01   9.6919229e-01
  -9.6000000e+00   9.9786332e-01   9.9261496e-01   9.7475117e-01
  -9.2000000e+00   9.9437752e-01   9.9429317e-01   9.7832523e-01
  -8.8000000e+00   9.9212568e-01   9.9331338e-01   9.8639351e-01
  -8.4000000e+00   9.9643089e-01   9.8908697e-01   9.8856242e-01
  -8.0000000e+00   9.9507073e-01   9.9484400e-01   9.7710939e-01
  -7.6000000e+00   1.0000680e+00   9.9647334e-01   9.7694537e-01
  -7.2000000e+00   9.9381162e-01   9.9243874e-01   9.8299755e-01
  -6.8000000e+00   9.9299607e-01   9.8837624e-01   9.8405429e-01
  -6.4000000e+00   9.9759359e-01   9.9436355e-01   9.8432752e-01
  -6.0000000e+00   9.9434152e-01   9.8639645e-01   9.8359646e-01
  -5.6000000e+00   9.9276965e-01   9.9038537e-01   9.9507280e-01
  -5.2000000e+00   9.9387459e-01   9.9239461e-01   9.8729054e-01
  -4.8000000e+00   9.9238299e-01   9.8620956e-01   9.8788462e-01
  -4.4000000e+00   9.9440711e-01   9.8690933e-01   9.9097363e-01
  -4.0000000e+00   9.9068286e-01   9.9157778e-01   9.9041694e-01
  -3.6000000e+00   9.8654598e-01   9.8919784e-01   9.8354554e-01
  -3.2000000e+00   9.7558312e-01   9.8951221e-01   9.9163397e-01
  -2.8000000e+00   9.9629819e-01   9.8882340e-01   1.0029393e+00
  -2.4000000e+00   9.7771773e-01   9.9210001e-01   9.9933117e-01
  -2.0000000e+00   9.7531441e-01   9.9169827e-01   9.9920574e-01
  -1.6000000e+00   9.8052075e-01   9.9412934e-01   9.9409993e-01
  -1.2000000e+00   9.6927957e-01   9.9650560e-01   9.9809355e-01
  -8.0000000e-01   9.6527756e-01   9.9246349e-01   1.0016644e+00
  -4.0000000e-01   9.6679406e-01   9.9601987e-01   9.9793332e-01
   0.0000000e+00   9.6305107e-01   9.9583510e-01   1.0055300e+00
   4.0000000e-01   1.0132014e+00   9.9789376e-01   9.9620114e-01
   8.0000000e-01   7.7655029e-01   9.9606599e-01   9.9106572e-01
   1.2000000e+00   9.9964594e-01   9.9235059e-01   9.9218444e-01
   1.6000000e+00   9.7336292e-01   9.9799959e-01   1.0020999e+00
   2.0000000e+00   9.8024091e-01   9.9741495e-01   9.9470242e-01
   2.4000000e+00   9.8879915e-01   9.9444894e-01   9.9015413e-01
   2.8000000e+00   9.8164695e-01   9.9297018e-01   9.9223216e-01
   3.2000000e+00   9.8411625e-01   9.9785005e-01   9.8893452e-01
   3.6000000e+00   9.7104403e-01   9.9913273e-01   9.9313946e-01
   4.0000000e+00   9.7785640e-01   9.9912508e-01   9.8568370e-01
   4.4000000e+00   1.0019407e+00   1.0039705e+00   9.9871157e-01
   4.8000000e+00   9.9031225e-01   1.0012161e+00   9.8705355e-01
   5.2000000e+00   9.9636072e-01   1.0044302e+00   9.8840435e-01
   5.6000000e+00   1.0035482e+00   1.0038318e+00   9.8682804e-01
   6.0000000e+00   9.9328157e-01   1.0046576e+00   9.8154485e-01
   6.4000000e+00   9.9645257e-01   1.0019363e+00   9.8680430e-01
   6.8000000e+00   9.9203489e-01   1.0034283e+00   9.9304500e-01
   7.2000000e+00   9.9150982e-01   1.0024171e+00   9.8949827e-01
   7.6000000e+00   9.9649971e-01   1.0053591e+00   9.9349715e-01
   8.0000000e+00   9.9625205e-01   1.0076188e+00   9.8696070e-01
   8.4000000e+00   9.9308016e-01   1.0062481e+00   9.8452365e-01
   8.8000000e+00   9.9518435e-01   1.0076561e+00   9.9227525e-01
   9.2000000e+00   9.9207412e-01   1.0084883e+00   9.8448164e-01
   9.6000000e+00   1.0011299e+00   1.0070560e+00   9.8631684e-01
   1.0000000e+01   9.9933451e-01   1.0085998e+00   9.8737608e-01
   1.0400000e+01   9.9418083e-01   1.0075489e+00   9.8032772e-01
   1.0800000e+01   9.9170508e-01   1.0089112e+00   9.8701332e-01
   1.1200000e+01   9.9217894e-01   1.0073637e+00   9.9089634e-01
   1.1600000e+01   9.9510766e-01   1.0019334e+00   9.8079266e-01
   1.2000000e+01   9.9289494e-01   1.0043656e+00   9.8649934e-01
   1.2400000e+01   9.9454795e-01   1.0061273e+00   9.9085300e-01
   1.2800000e+01   9.9925904e-01   1.0073467e+00   9.9189638e-01
   1.3200000e+01   9.9675795e-01   1.0120564e+00   9.8656095e-01
   1.3600000e+01   9.9496622e-01   1.0029131e+00   9.8258223e-01
   1.4000000e+01   9.9828715e-01   1.0078015e+00   9.8805365e-01
   1.4400000e+01   9.9719514e-01   1.0015361e+00   9.9246533e-01
   1.4800000e+01   1.0004677e+00   1.0072374e+00   9.9019395e-01
   1.5200000e+01   9.9506359e-01   1.0093158e+00   9.9235100e-01
   1.5600000e+01   9.9548242e-01   1.0041393e+00   9.9317889e-01
   1.6000000e+01   9.9785019e-01   1.0095735e+00   9.9077633e-01
   1.6400000e+01   9.9936148e-01   1.0058688e+00   9.9142072e-01
   1.6800000e+01   1.0012470e+00   1.0034712e+00   9.9631792e-01
   1.7200000e+01   9.9769490e-01   1.0084252e+00   9.8253626e-01
   1.7600000e+01   1.0006399e+00   1.0002995e+00   9.9351888e-01
   1.8000000e+01   1.0013486e+00   1.0048332e+00   9.9052583e-01
   1.8400000e+01   1.0047604e+00   9.9806029e-01   9.7798766e-01
   1.8800000e+01   1.0041905e+00   1.0002727e+00   9.9504063e-01
   1.9200000e+01   1.0041063e+00   1.0019396e+00   9.8799021e-01
   1.9600000e+01   1.0012825e+00   1.0024300e+00   9.8882685e-01
   2.0000000e+01   1.0036677e+00   1.0039976e+00   9.9814214e-01
   2.0400000e+01   1.0034217e+00   1.0024690e+00   1.0084755e+00
   2.0800000e+01   1.0021630e+00   1.0024855e+00   9.9822938e-01
   2.1200000e+01   1.0036570e+00   1.0056226e+00   9.9895511e-01
   2.1600000e+01   1.0038546e+00   1.0048031e+00   1.0015739e+00
   2.2000000e+01   1.0027441e+00   1.0052906e+00   9.9364645e-01
   2.2400000e+01   1.0051404e+00   1.0030764e+00   9.8935505e-01
   2.2800000e+01   1.0063092e+00   1.0006977e+00   9.8990849e-01
   2.3200000e+01   1.0068673e+00   9.9862345e-01   9.9169674e-01
   2.3600000e+01   1.0055457e+00   9.9764293e-01   9.9380749e-01
   2.4000000e+01   1.0054419e+00   9.9915761e-01   9.9337552e-01
   2.4400000e+01   1.0017885e+00   1.0006004e+00   9.8749076e-01
   2.4800000e+01   1.0078361e+00   9.9981128e-01   9.9350919e-01
   2.5200000e+01   1.0074450e+00   1.0013014e+00   9.9345109e-01
   2.5600000e+01   1.0083820e+00   9.9848194e-01   9.9023721e-01
   2.6000000e+01   1.0095222e+00   9.9456009e-01   9.8886242e-01
   2.6400000e+01   1.0084892e+00   9.9817524e-01   9.9504063e-01
   2.6800000e+01   1.0110495e+00   9.9663053e-01   9.9464436e-01
   2.7200000e+01   1.0103304e+00   1.0001302e+00   9.8776471e-01
   2.7600000e+01   1.0114233e+00   9.9635949e-01   9.8888442e-01
   2.8000000e+01   1.0105123e+00   9.9660654e-01   9.9074917e-01
   2.8400000e+01   1.0141975e+00   9.9290973e-01   9.9488289e-01
   2.8800000e+01   1.0142428e+00   1.0035757e+00   9.9207287e-01
   2.9200000e+01   1.0140036e+00   9.9375231e-01   9.8800016e-01
   2.9600000e+01   1.0142157e+00   9.9843691e-01   9.9405163e-01
   3.0000000e+01   1.0141541e+00   1.0031563e+00   9.8888504e-01
   3.0400000e+01   1.0152476e+00   9.9810276e-01   9.9342007e-01
   3.0800000e+01   1.0168786e+00   9.9522121e-01   9.9503031e-01
   3.1200000e+01   1.0157626e+00   9.9417369e-01   9.9834109e-01
   3.1600000e+01   1.0174271e+00   9.9384581e-01   1.0024474e+00
   3.2000000e+01   1.0165162e+00   9.9668796e-01   9.9786358e-01
   3.2400000e+01   1.0156177e+00   9.9922300e-01   1.0032311e+00
   3.2800000e+01   1.0142889e+00   9.8731251e-01   1.0030638e+00
   3.3200000e+01   1.0148620e+00   9.9066145e-01   1.0127139e+00
   3.3600000e+01   1.0136726e+00   1.0027470e+00   1.0072260e+00
   3.4000000e+01   1.0118633e+00   9.9650629e-01   9.9950455e-01
   3.4400000e+01   1.0132106e+00   9.9320360e-01   1.0092237e+00
   3.4800000e+01   1.0117423e+00   9.9226169e-01   1.0076574e+00
   3.5200000e+01   1.0101251e+00   9.9453774e-01   1.0075796e+00
   3.5600000e+01   1.0098658e+00   9.9728189e-01   1.0105897e+00
   3.6000000e+01   1.0096039e+00   9.9723772e-01   1.0208015e+00
   3.6400000e+01   1.0087829e+00   9.9502155e-01   1.0072236e+00
   3.6800000e+01   1.0095574e+00   9.8037665e-01   1.0072305e+00
   3.7200000e+01   1.0085936e+00   1.0028736e+00   1.0089855e+00
   3.7600000e+01   1.0061984e+00   1.0027267e+00   1.0051150e+00
   3.8000000e+01   1.0087002e+00   9.9607242e-01   1.0031316e+00
   3.8400000e+01   1.0072376e+00   9.9378044e-01   1.0036188e+00
   3.8800000e+01   1.0078610e+00   9.9544617e-01   1.0031465e+00
   3.9200000e+01   1.0104717e+00   9.9248422e-01   1.0021508e+00
   3.9600000e+01   1.0061206e+00   9.9433582e-01   1.0117014e+00


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz-30_scf10.dat <==
  -4.0000000e+01   9.9362377e-01   9.9630687e-01   1.0024547e+00
  -3.9600000e+01   9.9321797e-01   9.9676921e-01   9.9672196e-01
  -3.9200000e+01   9.9418775e-01   9.9425360e-01   9.9954287e-01
  -3.8800000e+01   9.9422430e-01   9.9694279e-01   9.9690525e-01
  -3.8400000e+01   9.9238857e-01   9.9553604e-01   9.9975336e-01
  -3.8000000e+01   9.9264062e-01   9.9712449e-01   9.9881807e-01
  -3.7600000e+01   9.9490319e-01   9.9651743e-01   9.9775686e-01
  -3.7200000e+01   9.9326737e-01   9.9694228e-01   1.0009779e+00
  -3.6800000e+01   9.9550792e-01   9.9896350e-01   1.0026967e+00
  -3.6400000e+01   9.9469520e-01   9.9749661e-01   1.0028307e+00
  -3.6000000e+01   9.8958345e-01   9.9865505e-01   9.9758657e-01
  -3.5600000e+01   9.9381392e-01   9.9619599e-01   1.0013533e+00
  -3.5200000e+01   9.9311379e-01   9.9880296e-01   1.0010276e+00
  -3.4800000e+01   9.9346332e-01   1.0001199e+00   1.0042899e+00
  -3.4400000e+01   9.9195996e-01   1.0002401e+00   1.0026368e+00
  -3.4000000e+01   9.9218581e-01   9.9998748e-01   1.0007354e+00
  -3.3600000e+01   9.9413678e-01   1.0011015e+00   1.0046998e+00
  -3.3200000e+01   9.9178303e-01   9.9722809e-01   1.0101456e+00
  -3.2800000e+01   9.9410734e-01   1.0032937e+00   1.0031728e+00
  -3.2400000e+01   9.9634812e-01   1.0045385e+00   1.0040583e+00
  -3.2000000e+01   9.9314143e-01   1.0065304e+00   1.0025421e+00
  -3.1600000e+01   9.9510113e-01   1.0025051e+00   1.0033263e+00
  -3.1200000e+01   9.9517421e-01   1.0005758e+00   1.0020320e+00
  -3.0800000e+01   9.9628332e-01   1.0011387e+00   1.0044225e+00
  -3.0400000e+01   9.9700851e-01   1.0023693e+00   1.0044866e+00
  -3.0000000e+01   9.9531134e-01   9.9975873e-01   1.0070635e+00
  -2.9600000e+01   9.9347210e-01   1.0003107e+00   1.0048946e+00
  -2.9200000e+01   9.9644428e-01   1.0049772e+00   1.0016767e+00
  -2.8800000e+01   9.9794589e-01   1.0065312e+00   9.9994574e-01
  -2.8400000e+01   9.9689289e-01   1.0088070e+00   1.0091236e+00
  -2.8000000e+01   9.9746458e-01   1.0063767e+00   1.0020023e+00
  -2.7600000e+01   9.9578915e-01   1.0087569e+00   1.0008405e+00
  -2.7200000e+01   9.9584294e-01   1.0103583e+00   9.9741424e-01
  -2.6800000e+01   1.0022532e+00   1.0101272e+00   1.0021592e+00
  -2.6400000e+01   1.0006475e+00   1.0073746e+00   9.9999877e-01
  -2.6000000e+01   9.9824267e-01   1.0081377e+00   9.9708822e-01
  -2.5600000e+01   9.9892434e-01   1.0077753e+00   1.0010195e+00
  -2.5200000e+01   1.0020075e+00   1.0070915e+00   9.9504359e-01
  -2.4800000e+01   1.0041285e+00   1.0088130e+00   9.9732796e-01
  -2.4400000e+01   1.0024085e+00   1.0068720e+00   1.0001978e+00
  -2.4000000e+01   1.0022135e+00   1.0078543e+00   1.0028343e+00
  -2.3600000e+01   1.0019187e+00   1.0036661e+00   1.0006844e+00
  -2.3200000e+01   1.0028174e+00   1.0052542e+00   1.0020207e+00
  -2.2800000e+01   1.0082066e+00   1.0069353e+00   9.9630070e-01
  -2.2400000e+01   1.0060844e+00   1.0123608e+00   9.9607343e-01
  -2.2000000e+01   1.0029957e+00   1.0068652e+00   9.9633330e-01
  -2.1600000e+01   1.0090501e+00   1.0085478e+00   1.0037617e+00
  -2.1200000e+01   1.0063955e+00   1.0060377e+00   1.0009973e+00
  -2.0800000e+01   1.0011943e+00   1.0003819e+00   1.0054526e+00
  -2.0400000e+01   1.0039524e+00   1.0069266e+00   1.0005500e+00
  -2.0000000e+01   1.0034946e+00   1.0027663e+00   9.8683433e-01
  -1.9600000e+01   1.0058739e+00   1.0062471e+00   9.9326557e-01
  -1.9200000e+01   1.0087658e+00   1.0067015e+00   9.9732808e-01
  -1.8800000e+01   1.0100983e+00   1.0005663e+00   9.9967138e-01
  -1.8400000e+01   1.0032265e+00   1.0058979e+00   1.0034485e+00
  -1.8000000e+01   1.0022383e+00   1.0020192e+00   1.0020121e+00
  -1.7600000e+01   1.0041602e+00   1.0026835e+00   9.9469373e-01
  -1.7200000e+01   1.0038331e+00   1.0018687e+00   9.9490592e-01
  -1.6800000e+01   1.0068273e+00   1.0089645e+00   9.9385836e-01
  -1.6400000e+01   1.0007482e+00   1.0004130e+00   9.9782611e-01
  -1.6000000e+01   1.0048628e+00   1.0008343e+00   9.9556767e-01
  -1.5600000e+01   1.0026117e+00   1.0004915e+00   9.9977794e-01
  -1.5200000e+01   1.0063749e+00   1.0089208e+00   1.0014629e+00
  -1.4800000e+01   1.0018428e+00   1.0007361e+00   1.0024767e+00
  -1.4400000e+01   1.0033503e+00   9.9950146e-01   9.9461499e-01
  -1.4000000e+01   1.0025278e+00   1.0014483e+00   9.9245292e-01
  -1.3600000e+01   1.0046308e+00   1.0061349e+00   9.9828707e-01
  -1.3200000e+01   9.9946175e-01   1.0058119e+00   9.9702867e-01
  -1.2800000e+01   9.9634765e-01   1.0026494e+00   9.9575183e-01
  -1.2400000e+01   1.0058331e+00   9.9786298e-01   9.9638645e-01
  -1.2000000e+01   1.0083021e+00   9.9965004e-01   9.9344923e-01
  -1.1600000e+01   1.0115531e+00   9.9818237e-01   9.8452192e-01
  -1.1200000e+01   1.0046991e+00   9.9766371e-01   9.9372850e-01
  -1.0800000e+01   9.9184426e-01   1.0003602e+00   9.9980107e-01
  -1.0400000e+01   9.8859893e-01   1.0001942e+00   9.9332389e-01
  -1.0000000e+01   1.0093372e+00   1.0046069e+00   9.9569686e-01
  -9.6000000e+00   9.9396941e-01   1.0027881e+00   1.0013416e+00
  -9.2000000e+00   1.0164464e+00   1.0031257e+00   1.0025474e+00
  -8.8000000e+00   1.0041894e+00   1.0058618e+00   1.0005958e+00
  -8.4000000e+00   1.0015421e+00   1.0022507e+00   1.0008247e+00
  -8.0000000e+00   9.8803909e-01   1.0020100e+00   1.0022427e+00
  -7.6000000e+00   9.9664640e-01   1.0003084e+00   1.0022143e+00
  -7.2000000e+00   9.8639600e-01   9.9947447e-01   9.9887222e-01
  -6.8000000e+00   9.9257315e-01   1.0019033e+00   9.9594968e-01
  -6.4000000e+00   9.8910124e-01   1.0003113e+00   9.9937477e-01
  -6.0000000e+00   9.7063001e-01   1.0012151e+00   9.9695371e-01
  -5.6000000e+00   9.7263267e-01   1.0012801e+00   1.0005237e+00
  -5.2000000e+00   9.8827737e-01   1.0041109e+00   1.0063749e+00
  -4.8000000e+00   9.8195923e-01   9.9822673e-01   9.9986386e-01
  -4.4000000e+00   9.4061095e-01   9.9889304e-01   9.9101512e-01
  -4.0000000e+00   9.3690522e-01   9.9511586e-01   9.9736384e-01
  -3.6000000e+00   9.9305109e-01   9.9704645e-01   1.0044854e+00
  -3.2000000e+00   9.6371444e-01   9.9451354e-01   1.0018546e+00
  -2.8000000e+00   9.4566647e-01   9.9789882e-01   9.9862211e-01
  -2.4000000e+00   9.2578958e-01   9.9659599e-01   9.9463711e-01
  -2.0000000e+00   8.5444749e-01   9.9187874e-01   1.0042389e+00
  -1.6000000e+00   9.3331293e-01   9.9839661e-01   1.0009878e+00
  -1.2000000e+00   2.3935739e-01   9.9750859e-01   1.0008260e+00
  -8.0000000e-01   1.1534311e+00   9.9588461e-01   1.0027587e+00
  -4.0000000e-01   1.1216094e+00   9.9410676e-01   1.0099579e+00
   0.0000000e+00   1.0799199e+00   9.9450162e-01   1.0029678e+00
   4.0000000e-01   9.9284017e-01   9.9902658e-01   9.9957528e-01
   8.0000000e-01   9.9199823e-01   9.9780238e-01   9.9926541e-01
   1.2000000e+00   1.0116856e+00   1.0008421e+00   9.9810548e-01
   1.6000000e+00   1.0181809e+00   9.9631257e-01   9.9508371e-01
   2.0000000e+00   9.7625626e-01   9.9744225e-01   9.9951640e-01
   2.4000000e+00   1.0012523e+00   9.9671671e-01   9.9779785e-01
   2.8000000e+00   1.0104611e+00   9.9578328e-01   9.9818877e-01
   3.2000000e+00   9.9423891e-01   9.9571925e-01   1.0055517e+00
   3.6000000e+00   9.9186576e-01   9.9861405e-01   9.9753232e-01
   4.0000000e+00   9.7691869e-01   9.9940499e-01   1.0034730e+00
   4.4000000e+00   9.9260559e-01   9.9933535e-01   1.0014614e+00
   4.8000000e+00   9.9020162e-01   9.9865673e-01   1.0045504e+00
   5.2000000e+00   9.8969797e-01   9.9757739e-01   9.9972644e-01
   5.6000000e+00   9.9534690e-01   1.0001029e+00   1.0054182e+00
   6.0000000e+00   9.7874090e-01   1.0037530e+00   9.9496546e-01
   6.4000000e+00   9.8743637e-01   9.9873142e-01   9.9947760e-01
   6.8000000e+00   9.8383243e-01   9.9777592e-01   9.9295901e-01
   7.2000000e+00   9.8426653e-01   1.0000297e+00   9.9145257e-01
   7.6000000e+00   9.8129886e-01   9.9973043e-01   9.9048105e-01
   8.0000000e+00   9.8908689e-01   1.0010118e+00   9.9105296e-01
   8.4000000e+00   9.9035808e-01   9.9845085e-01   9.9359649e-01
   8.8000000e+00   9.8803034e-01   9.9946237e-01   9.9191309e-01
   9.2000000e+00   9.8746086e-01   9.9898506e-01   9.9521324e-01
   9.6000000e+00   9.7833522e-01   1.0016703e+00   9.9801704e-01
   1.0000000e+01   9.8952537e-01   1.0016024e+00   1.0000788e+00
   1.0400000e+01   9.8932585e-01   9.9934611e-01   1.0017263e+00
   1.0800000e+01   9.9139016e-01   1.0029242e+00   9.9490601e-01
   1.1200000e+01   9.9235489e-01   1.0022369e+00   9.9590951e-01
   1.1600000e+01   9.9141543e-01   9.9969440e-01   9.9370311e-01
   1.2000000e+01   1.0001548e+00   1.0003186e+00   9.9783648e-01
   1.2400000e+01   1.0006315e+00   1.0033306e+00   9.9001016e-01
   1.2800000e+01   9.9966333e-01   1.0016691e+00   9.9484063e-01
   1.3200000e+01   9.9919075e-01   1.0015520e+00   9.9110262e-01
   1.3600000e+01   1.0042552e+00   1.0027934e+00   9.9375068e-01
   1.4000000e+01   9.9807104e-01   9.9746677e-01   9.8970607e-01
   1.4400000e+01   1.0090938e+00   9.9820791e-01   9.8838619e-01
   1.4800000e+01   1.0012741e+00   9.9833085e-01   9.9883012e-01
   1.5200000e+01   1.0013724e+00   9.9989216e-01   1.0003575e+00
   1.5600000e+01   1.0019245e+00   1.0044450e+00   9.9812150e-01
   1.6000000e+01   1.0036734e+00   1.0022355e+00   9.9473730e-01
   1.6400000e+01   1.0046917e+00   1.0028245e+00   9.9633144e-01
   1.6800000e+01   1.0072339e+00   1.0027890e+00   9.9654084e-01
   1.7200000e+01   1.0091506e+00   1.0016745e+00   9.9624155e-01
   1.7600000e+01   1.0083764e+00   9.9973404e-01   9.9756138e-01
   1.8000000e+01   1.0098935e+00   9.9942059e-01   9.9974164e-01
   1.8400000e+01   1.0068143e+00   1.0040368e+00   1.0015815e+00
   1.8800000e+01   1.0104815e+00   1.0026415e+00   1.0089711e+00
   1.9200000e+01   1.0082997e+00   1.0030758e+00   1.0009434e+00
   1.9600000e+01   1.0047857e+00   1.0020480e+00   1.0018192e+00
   2.0000000e+01   1.0043915e+00   1.0007860e+00   1.0005307e+00
   2.0400000e+01   1.0065609e+00   1.0021160e+00   1.0048531e+00
   2.0800000e+01   1.0086778e+00   1.0028092e+00   1.0067990e+00
   2.1200000e+01   1.0007112e+00   1.0037722e+00   1.0093482e+00
   2.1600000e+01   1.0054491e+00   1.0023332e+00   1.0026184e+00
   2.2000000e+01   1.0067723e+00   1.0027860e+00   1.0067768e+00
   2.2400000e+01   1.0049160e+00   1.0019324e+00   1.0017827e+00
   2.2800000e+01   9.9953553e-01   9.9904391e-01   1.0004634e+00
   2.3200000e+01   1.0008317e+00   1.0030067e+00   1.0022778e+00
   2.3600000e+01   1.0019306e+00   1.0037650e+00   1.0000191e+00
   2.4000000e+01   1.0079838e+00   1.0052016e+00   1.0020496e+00
   2.4400000e+01   9.9395914e-01   1.0010978e+00   1.0015903e+00
   2.4800000e+01   9.9740821e-01   1.0017171e+00   9.9792953e-01
   2.5200000e+01   1.0020025e+00   1.0037339e+00   9.9777187e-01
   2.5600000e+01   9.9573281e-01   1.0052739e+00   9.9962702e-01
   2.6000000e+01   9.9840318e-01   1.0059497e+00   9.9803341e-01
   2.6400000e+01   9.9658428e-01   1.0050919e+00   9.8960977e-01
   2.6800000e+01   9.9613677e-01   1.0012767e+00   9.9984405e-01
   2.7200000e+01   9.9760419e-01   1.0028628e+00   1.0008236e+00
   2.7600000e+01   9.9210677e-01   1.0072202e+00   9.9079558e-01
   2.8000000e+01   9.9514176e-01   9.9984665e-01   1.0000869e+00
   2.8400000e+01   9.9669389e-01   1.0061232e+00   9.9813361e-01
   2.8800000e+01   9.9444522e-01   1.0015519e+00   1.0020229e+00
   2.9200000e+01   9.9529020e-01   1.0022040e+00   9.9738047e-01
   2.9600000e+01   9.9463276e-01   1.0045476e+00   1.0051278e+00
   3.0000000e+01   9.9552223e-01   9.9813909e-01   1.0032285e+00
   3.0400000e+01   9.9467994e-01   1.0014348e+00   1.0007523e+00
   3.0800000e+01   9.9571327e-01   1.0004426e+00   1.0030680e+00
   3.1200000e+01   9.9614470e-01   1.0000604e+00   1.0026598e+00
   3.1600000e+01   9.9747556e-01   9.9676876e-01   9.9831995e-01
   3.2000000e+01   9.9762170e-01   1.0007279e+00   1.0000246e+00
   3.2400000e+01   9.9641714e-01   1.0008864e+00   9.9927913e-01
   3.2800000e+01   9.9482977e-01   9.9882321e-01   9.9897085e-01
   3.3200000e+01   9.9390220e-01   9.9743842e-01   1.0068278e+00
   3.3600000e+01   9.9863400e-01   9.9795062e-01   9.9934623e-01
   3.4000000e+01   9.9502068e-01   9.9910125e-01   9.9438311e-01
   3.4400000e+01   9.9665364e-01   9.9642281e-01   9.9799955e-01
   3.4800000e+01   9.9828075e-01   9.9757583e-01   9.9669522e-01
   3.5200000e+01   9.9712775e-01   9.9874060e-01   9.9518627e-01
   3.5600000e+01   9.9492612e-01   1.0003903e+00   9.9393518e-01
   3.6000000e+01   9.9567782e-01   9.9667824e-01   9.9614023e-01
   3.6400000e+01   9.9637331e-01   9.9784654e-01   9.9408223e-01
   3.6800000e+01   9.9728596e-01   1.0009798e+00   9.8539627e-01
   3.7200000e+01   9.9453024e-01   9.9593781e-01   9.9349463e-01
   3.7600000e+01   9.9521380e-01   9.9561668e-01   9.9581153e-01
   3.8000000e+01   9.9375268e-01   9.9662846e-01   9.9526257e-01
   3.8400000e+01   9.9509935e-01   9.9717127e-01   9.9684623e-01
   3.8800000e+01   9.9493858e-01   9.9175962e-01   9.9484883e-01
   3.9200000e+01   9.9467114e-01   9.9401394e-01   9.9409775e-01
   3.9600000e+01   9.9496235e-01   9.9514142e-01   9.9760592e-01


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz-30_scf15.dat <==
  -4.0000000e+01   1.0029197e+00   1.0089320e+00   1.0105644e+00
  -3.9600000e+01   1.0028282e+00   1.0093143e+00   1.0045244e+00
  -3.9200000e+01   1.0040936e+00   1.0066463e+00   1.0070830e+00
  -3.8800000e+01   1.0043820e+00   1.0092109e+00   1.0041192e+00
  -3.8400000e+01   1.0027401e+00   1.0075886e+00   1.0066552e+00
  -3.8000000e+01   1.0031724e+00   1.0089638e+00   1.0053664e+00
  -3.7600000e+01   1.0055972e+00   1.0080781e+00   1.0039333e+00
  -3.7200000e+01   1.0040420e+00   1.0081997e+00   1.0067921e+00
  -3.6800000e+01   1.0063659e+00   1.0099002e+00   1.0081283e+00
  -3.6400000e+01   1.0055629e+00   1.0080394e+00   1.0078611e+00
  -3.6000000e+01   1.0003744e+00   1.0087991e+00   1.0021842e+00
  -3.5600000e+01   1.0045903e+00   1.0058742e+00   1.0055599e+00
  -3.5200000e+01   1.0037825e+00   1.0080333e+00   1.0048232e+00
  -3.4800000e+01   1.0039975e+00   1.0088612e+00   1.0076906e+00
  -3.4400000e+01   1.0023025e+00   1.0084546e+00   1.0056307e+00
  -3.4000000e+01   1.0023195e+00   1.0076487e+00   1.0033342e+00
  -3.3600000e+01   1.0040443e+00   1.0081979e+00   1.0069294e+00
  -3.3200000e+01   1.0013887e+00   1.0037070e+00   1.0120215e+00
  -3.2800000e+01   1.0034263e+00   1.0092025e+00   1.0046901e+00
  -3.2400000e+01   1.0053484e+00   1.0098291e+00   1.0052495e+00
  -3.2000000e+01   1.0017473e+00   1.0111936e+00   1.0034271e+00
  -3.1600000e+01   1.0033343e+00   1.0065081e+00   1.0039339e+00
  -3.1200000e+01   1.0029951e+00   1.0039236e+00   1.0023844e+00
  -3.0800000e+01   1.0036796e+00   1.0038383e+00   1.0045491e+00
  -3.0400000e+01   1.0039579e+00   1.0044210e+00   1.0044140e+00
  -3.0000000e+01   1.0017812e+00   1.0011589e+00   1.0068196e+00
  -2.9600000e+01   9.9945061e-01   1.0010722e+00   1.0045119e+00
  -2.9200000e+01   1.0019465e+00   1.0051072e+00   1.0011842e+00
  -2.8800000e+01   1.0029511e+00   1.0060364e+00   9.9937238e-01
  -2.8400000e+01   1.0013786e+00   1.0076977e+00   1.0084892e+00
  -2.8000000e+01   1.0014309e+00   1.0046747e+00   1.0013457e+00
  -2.7600000e+01   9.9922096e-01   1.0064719e+00   1.0001829e+00
  -2.7200000e+01   9.9874079e-01   1.0075080e+00   9.9677824e-01
  -2.6800000e+01   1.0046275e+00   1.0067388e+00   1.0015635e+00
  -2.6400000e+01   1.0024713e+00   1.0034803e+00   9.9946551e-01
  -2.6000000e+01   9.9951261e-01   1.0037493e+00   9.9663450e-01
  -2.5600000e+01   9.9963991e-01   1.0029213e+00   1.0006543e+00
  -2.5200000e+01   1.0021639e+00   1.0017999e+00   9.9478142e-01
  -2.4800000e+01   1.0037176e+00   1.0030969e+00   9.9717384e-01
  -2.4400000e+01   1.0014264e+00   1.0007773e+00   1.0001546e+00
  -2.4000000e+01   1.0006543e+00   1.0013909e+00   1.0029051e+00
  -2.3600000e+01   9.9977610e-01   9.9689279e-01   1.0008655e+00
  -2.3200000e+01   1.0000827e+00   9.9815888e-01   1.0023070e+00
  -2.2800000e+01   1.0048568e+00   9.9954101e-01   9.9668147e-01
  -2.2400000e+01   1.0021362e+00   1.0046619e+00   9.9653870e-01
  -2.2000000e+01   9.9845001e-01   9.9896828e-01   9.9687024e-01
  -2.1600000e+01   1.0038570e+00   1.0004183e+00   1.0043561e+00
  -2.1200000e+01   1.0005937e+00   9.9773239e-01   1.0016280e+00
  -2.0800000e+01   9.9479881e-01   9.9194657e-01   1.0061017e+00
  -2.0400000e+01   9.9691128e-01   9.9827671e-01   1.0011898e+00
  -2.0000000e+01   9.9582933e-01   9.9401084e-01   9.8743694e-01
  -1.9600000e+01   9.9756439e-01   9.9733487e-01   9.9381989e-01
  -1.9200000e+01   9.9981042e-01   9.9767460e-01   9.9780847e-01
  -1.8800000e+01   1.0005178e+00   9.9149790e-01   1.0000518e+00
  -1.8400000e+01   9.9311651e-01   9.9669756e-01   1.0037058e+00
  -1.8000000e+01   9.9156344e-01   9.9278456e-01   1.0021228e+00
  -1.7600000e+01   9.9291300e-01   9.9338407e-01   9.9463589e-01
  -1.7200000e+01   9.9206958e-01   9.9253064e-01   9.9466141e-01
  -1.6800000e+01   9.9454328e-01   9.9952412e-01   9.9340751e-01
  -1.6400000e+01   9.8810013e-01   9.9102826e-01   9.9714973e-01
  -1.6000000e+01   9.9177508e-01   9.9143263e-01   9.9465517e-01
  -1.5600000e+01   9.8922627e-01   9.9109274e-01   9.9861146e-01
  -1.5200000e+01   9.9267909e-01   9.9945412e-01   1.0000341e+00
  -1.4800000e+01   9.8802549e-01   9.9136984e-01   1.0007782e+00
  -1.4400000e+01   9.8941554e-01   9.9018413e-01   9.9266043e-01
  -1.4000000e+01   9.8860032e-01   9.9216287e-01   9.9023045e-01
  -1.3600000e+01   9.9077492e-01   9.9687056e-01   9.9577818e-01
  -1.3200000e+01   9.8589005e-01   9.9662821e-01   9.9425199e-01
  -1.2800000e+01   9.8315337e-01   9.9358539e-01   9.9271270e-01
  -1.2400000e+01   9.9298614e-01   9.8894353e-01   9.9308411e-01
  -1.2000000e+01   9.9603605e-01   9.9081966e-01   9.8989782e-01
  -1.1600000e+01   9.9998322e-01   9.8946493e-01   9.8074402e-01
  -1.1200000e+01   9.9397799e-01   9.8904474e-01   9.8964980e-01
  -1.0800000e+01   9.8197902e-01   9.9185920e-01   9.9545705e-01
  -1.0400000e+01   9.7963327e-01   9.9194486e-01   9.8884200e-01
  -1.0000000e+01   1.0014329e+00   9.9661949e-01   9.9108052e-01
  -9.6000000e+00   9.8766975e-01   9.9510245e-01   9.9658025e-01
  -9.2000000e+00   1.0116852e+00   9.9571418e-01   9.9766286e-01
  -8.8000000e+00   1.0012913e+00   9.9870760e-01   9.9561324e-01
  -8.4000000e+00   1.0006049e+00   9.9540467e-01   9.9574763e-01
  -8.0000000e+00   9.8920174e-01   9.9545360e-01   9.9707935e-01
  -7.6000000e+00   1.0000972e+00   9.9405712e-01   9.9698839e-01
  -7.2000000e+00   9.9224890e-01   9.9352585e-01   9.9361568e-01
  -6.8000000e+00   1.0011143e+00   9.9624042e-01   9.9067611e-01
  -6.4000000e+00   1.0004736e+00   9.9495600e-01   9.9406309e-01
  -6.0000000e+00   9.8484099e-01   9.9614967e-01   9.9164632e-01
  -5.6000000e+00   9.9021610e-01   9.9650360e-01   9.9520032e-01
  -5.2000000e+00   1.0098930e+00   9.9960096e-01   1.0010318e+00
  -4.8000000e+00   1.0076074e+00   9.9401013e-01   9.9457486e-01
  -4.4000000e+00   9.6974188e-01   9.9492577e-01   9.8579750e-01
  -4.0000000e+00   9.7125875e-01   9.9139677e-01   9.9214087e-01
  -3.6000000e+00   1.0363685e+00   9.9353398e-01   9.9925643e-01
  -3.2000000e+00   1.0143818e+00   9.9120076e-01   9.9667035e-01
  -2.8000000e+00   1.0071602e+00   9.9474304e-01   9.9348694e-01
  -2.4000000e+00   1.0039594e+00   9.9358637e-01   9.8955118e-01
  -2.0000000e+00   9.5784804e-01   9.8899815e-01   9.9913011e-01
  -1.6000000e+00   1.1419674e+00   9.9558340e-01   9.9591610e-01
  -1.2000000e+00   1.1275065e+00   9.9475592e-01   9.9577036e-01
  -8.0000000e-01   9.0374231e-01   9.9316674e-01   9.9770344e-01
  -4.0000000e-01   1.0157420e+00   9.9139429e-01   1.0048684e+00
   0.0000000e+00   1.0208897e+00   9.9176234e-01   9.9791011e-01
   4.0000000e-01   9.5840186e-01   9.9622107e-01   9.9452279e-01
   8.0000000e-01   9.6962681e-01   9.9492175e-01   9.9419640e-01
   1.2000000e+00   9.9714768e-01   9.9785021e-01   9.9301716e-01
   1.6000000e+00   1.0095346e+00   9.9321048e-01   9.8997920e-01
   2.0000000e+00   9.7224847e-01   9.9419278e-01   9.9435064e-01
   2.4000000e+00   1.0004948e+00   9.9330947e-01   9.9259891e-01
   2.8000000e+00   1.0123036e+00   9.9220439e-01   9.9294111e-01
   3.2000000e+00   9.9802530e-01   9.9195468e-01   1.0002156e+00
   3.6000000e+00   9.9713596e-01   9.9464284e-01   9.9218713e-01
   4.0000000e+00   9.8319208e-01   9.9522957e-01   9.9804419e-01
   4.4000000e+00   9.9974555e-01   9.9495650e-01   9.9599334e-01
   4.8000000e+00   9.9780224e-01   9.9407634e-01   9.9901591e-01
   5.2000000e+00   9.9752458e-01   9.9280010e-01   9.9417331e-01
   5.6000000e+00   1.0032330e+00   9.9511604e-01   9.9979260e-01
   6.0000000e+00   9.8632613e-01   9.9855650e-01   9.8936393e-01
   6.4000000e+00   9.9475858e-01   9.9337814e-01   9.9382108e-01
   6.8000000e+00   9.9066554e-01   9.9225439e-01   9.8731622e-01
   7.2000000e+00   9.9053027e-01   9.9433197e-01   9.8580200e-01
   7.6000000e+00   9.8688710e-01   9.9388178e-01   9.8482670e-01
   8.0000000e+00   9.9398953e-01   9.9501322e-01   9.8539237e-01
   8.4000000e+00   9.9448839e-01   9.9233856e-01   9.8792707e-01
   8.8000000e+00   9.9134093e-01   9.9322621e-01   9.8626768e-01
   9.2000000e+00   9.8993902e-01   9.9264673e-01   9.8957081e-01
   9.6000000e+00   9.7995888e-01   9.9522377e-01   9.9239303e-01
   1.0000000e+01   9.9032494e-01   9.9507874e-01   9.9448854e-01
   1.0400000e+01   9.8928833e-01   9.9277545e-01   9.9618633e-01
   1.0800000e+01   9.9052700e-01   9.9628456e-01   9.8947704e-01
   1.1200000e+01   9.9068373e-01   9.9557424e-01   9.9056615e-01
   1.1600000e+01   9.8896427e-01   9.9303938e-01   9.8847912e-01
   1.2000000e+01   9.9692437e-01   9.9366785e-01   9.9271591e-01
   1.2400000e+01   9.9667902e-01   9.9668834e-01   9.8507343e-01
   1.2800000e+01   9.9503786e-01   9.9508514e-01   9.9004127e-01
   1.3200000e+01   9.9393944e-01   9.9503553e-01   9.8650068e-01
   1.3600000e+01   9.9840023e-01   9.9635450e-01   9.8933383e-01
   1.4000000e+01   9.9173717e-01   9.9116568e-01   9.8551962e-01
   1.4400000e+01   1.0022326e+00   9.9202379e-01   9.8443170e-01
   1.4800000e+01   9.9407748e-01   9.9228517e-01   9.9507687e-01
   1.5200000e+01   9.9385577e-01   9.9399330e-01   9.9685404e-01
   1.5600000e+01   9.9415384e-01   9.9869192e-01   9.9489053e-01
   1.6000000e+01   9.9571112e-01   9.9668392e-01   9.9179163e-01
   1.6400000e+01   9.9661416e-01   9.9747272e-01   9.9366152e-01
   1.6800000e+01   9.9910002e-01   9.9765510e-01   9.9415796e-01
   1.7200000e+01   1.0010354e+00   9.9677633e-01   9.9414751e-01
   1.7600000e+01   1.0003690e+00   9.9508633e-01   9.9575402e-01
   1.8000000e+01   1.0020419e+00   9.9502809e-01   9.9822293e-01
   1.8400000e+01   9.9921431e-01   9.9988720e-01   1.0003469e+00
   1.8800000e+01   1.0031419e+00   9.9877210e-01   1.0080154e+00
   1.9200000e+01   1.0013151e+00   9.9948503e-01   1.0002719e+00
   1.9600000e+01   9.9821292e-01   9.9874937e-01   1.0014188e+00
   2.0000000e+01   9.9825150e-01   9.9778508e-01   1.0003906e+00
   2.0400000e+01   1.0008772e+00   9.9941004e-01   1.0049648e+00
   2.0800000e+01   1.0034846e+00   1.0004049e+00   1.0071538e+00
   2.1200000e+01   9.9608528e-01   1.0016728e+00   1.0099358e+00
   2.1600000e+01   1.0013516e+00   1.0005453e+00   1.0034206e+00
   2.2000000e+01   1.0032373e+00   1.0013072e+00   1.0077913e+00
   2.2400000e+01   1.0019674e+00   1.0007652e+00   1.0029900e+00
   2.2800000e+01   9.9718941e-01   9.9819236e-01   1.0018588e+00
   2.3200000e+01   9.9906873e-01   1.0024651e+00   1.0038489e+00
   2.3600000e+01   1.0007455e+00   1.0035356e+00   1.0017494e+00
   2.4000000e+01   1.0073650e+00   1.0052830e+00   1.0039377e+00
   2.4400000e+01   9.9390390e-01   1.0014873e+00   1.0036296e+00
   2.4800000e+01   9.9789659e-01   1.0024135e+00   1.0001089e+00
   2.5200000e+01   1.0030222e+00   1.0047366e+00   1.0000998e+00
   2.5600000e+01   9.9725461e-01   1.0065836e+00   1.0021104e+00
   2.6000000e+01   1.0004172e+00   1.0075623e+00   1.0006677e+00
   2.6400000e+01   9.9906147e-01   1.0070052e+00   9.9238343e-01
   2.6800000e+01   9.9905778e-01   1.0034827e+00   1.0028196e+00
   2.7200000e+01   1.0009530e+00   1.0053726e+00   1.0039902e+00
   2.7600000e+01   9.9583638e-01   1.0100414e+00   9.9413210e-01
   2.8000000e+01   9.9926093e-01   1.0029446e+00   1.0036749e+00
   2.8400000e+01   1.0011784e+00   1.0095407e+00   1.0019545e+00
   2.8800000e+01   9.9925865e-01   1.0052537e+00   1.0061250e+00
   2.9200000e+01   1.0004281e+00   1.0062070e+00   1.0017518e+00
   2.9600000e+01   1.0000710e+00   1.0088605e+00   1.0098507e+00
   3.0000000e+01   1.0012546e+00   1.0027245e+00   1.0082882e+00
   3.0400000e+01   1.0006817e+00   1.0063345e+00   1.0061710e+00
   3.0800000e+01   1.0019842e+00   1.0056378e+00   1.0089031e+00
   3.1200000e+01   1.0026698e+00   1.0055530e+00   1.0089241e+00
   3.1600000e+01   1.0042510e+00   1.0025403e+00   1.0050150e+00
   3.2000000e+01   1.0046307e+00   1.0068183e+00   1.0072161e+00
   3.2400000e+01   1.0036418e+00   1.0072717e+00   1.0069759e+00
   3.2800000e+01   1.0022584e+00   1.0054854e+00   1.0072002e+00
   3.3200000e+01   1.0015312e+00   1.0043752e+00   1.0156810e+00
   3.3600000e+01   1.0065001e+00   1.0051705e+00   1.0087066e+00
   3.4000000e+01   1.0030505e+00   1.0066032e+00   1.0042839e+00
   3.4400000e+01   1.0048807e+00   1.0041697e+00   1.0085374e+00
   3.4800000e+01   1.0066946e+00   1.0055869e+00   1.0078250e+00
   3.5200000e+01   1.0056951e+00   1.0070068e+00   1.0069088e+00
   3.5600000e+01   1.0036244e+00   1.0089049e+00   1.0062498e+00
   3.6000000e+01   1.0045192e+00   1.0053818e+00   1.0090851e+00
   3.6400000e+01   1.0053425e+00   1.0067681e+00   1.0075937e+00
   3.6800000e+01   1.0063672e+00   1.0101223e+00   9.9936232e-01
   3.7200000e+01   1.0036712e+00   1.0052094e+00   1.0081334e+00
   3.7600000e+01   1.0044266e+00   1.0050461e+00   1.0110239e+00
   3.8000000e+01   1.0029934e+00   1.0062088e+00   1.0109732e+00
   3.8400000e+01   1.0043704e+00   1.0068804e+00   1.0130602e+00
   3.8800000e+01   1.0042010e+00   1.0015213e+00   1.0114719e+00
   3.9200000e+01   1.0038961e+00   1.0038832e+00   1.0111086e+00
   3.9600000e+01   1.0041265e+00   1.0050869e+00   1.0150355e+00


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz-30_scf20.dat <==
  -4.0000000e+01   9.9873068e-01   1.0000491e+00   9.9891526e-01
  -3.9600000e+01   9.9861720e-01   1.0005143e+00   9.9302667e-01
  -3.9200000e+01   9.9985753e-01   9.9795491e-01   9.9565072e-01
  -3.8800000e+01   1.0001265e+00   1.0005794e+00   9.9282863e-01
  -3.8400000e+01   9.9847649e-01   9.9905124e-01   9.9546180e-01
  -3.8000000e+01   9.9889187e-01   1.0004855e+00   9.9432428e-01
  -3.7600000e+01   1.0012932e+00   9.9967197e-01   9.9305816e-01
  -3.7200000e+01   9.9973333e-01   9.9984926e-01   9.9605094e-01
  -3.6800000e+01   1.0020364e+00   1.0015819e+00   9.9754845e-01
  -3.6400000e+01   1.0012295e+00   9.9977393e-01   9.9747109e-01
  -3.6000000e+01   9.9605899e-01   1.0005577e+00   9.9204886e-01
  -3.5600000e+01   1.0002567e+00   9.9767912e-01   9.9559612e-01
  -3.5200000e+01   9.9945858e-01   9.9983980e-01   9.9508203e-01
  -3.4800000e+01   9.9968511e-01   1.0006780e+00   9.9814540e-01
  -3.4400000e+01   9.9801911e-01   1.0002930e+00   9.9633797e-01
  -3.4000000e+01   9.9806589e-01   9.9951483e-01   9.9430068e-01
  -3.3600000e+01   9.9982242e-01   1.0000883e+00   9.9810937e-01
  -3.3200000e+01   9.9722640e-01   9.9567074e-01   1.0034083e+00
  -3.2800000e+01   9.9931339e-01   1.0011732e+00   9.9639544e-01
  -3.2400000e+01   1.0012959e+00   1.0018637e+00   9.9721336e-01
  -3.2000000e+01   9.9778369e-01   1.0033040e+00   9.9566985e-01
  -3.1600000e+01   9.9944602e-01   9.9876230e-01   9.9644037e-01
  -3.1200000e+01   9.9919391e-01   9.9632857e-01   9.9517295e-01
  -3.0800000e+01   9.9996397e-01   9.9639898e-01   9.9759512e-01
  -3.0400000e+01   1.0003288e+00   9.9715666e-01   9.9773292e-01
  -3.0000000e+01   9.9824420e-01   9.9412260e-01   1.0003950e+00
  -2.9600000e+01   9.9599950e-01   9.9426620e-01   9.9837154e-01
  -2.9200000e+01   9.9855713e-01   9.9852963e-01   9.9533171e-01
  -2.8800000e+01   9.9961828e-01   9.9973192e-01   9.9379302e-01
  -2.8400000e+01   9.9809892e-01   1.0016853e+00   1.0031203e+00
  -2.8000000e+01   9.9818397e-01   9.9899863e-01   9.9626588e-01
  -2.7600000e+01   9.9600155e-01   1.0011240e+00   9.9535630e-01
  -2.7200000e+01   9.9552991e-01   1.0025077e+00   9.9220932e-01
  -2.6800000e+01   1.0013922e+00   1.0021074e+00   9.9720768e-01
  -2.6400000e+01   9.9922905e-01   9.9923748e-01   9.9534793e-01
  -2.6000000e+01   9.9626004e-01   9.9988582e-01   9.9275242e-01
  -2.5600000e+01   9.9636621e-01   9.9944786e-01   9.9697991e-01
  -2.5200000e+01   9.9886557e-01   9.9871926e-01   9.9134830e-01
  -2.4800000e+01   1.0004073e+00   1.0004019e+00   9.9395235e-01
  -2.4400000e+01   9.9813414e-01   9.9847900e-01   9.9714955e-01
  -2.4000000e+01   9.9739810e-01   9.9947910e-01   1.0001229e+00
  -2.3600000e+01   9.9658675e-01   9.9537411e-01   9.9832905e-01
  -2.3200000e+01   9.9699174e-01   9.9701823e-01   1.0000176e+00
  -2.2800000e+01   1.0018946e+00   9.9877597e-01   9.9466910e-01
  -2.2400000e+01   9.9937150e-01   1.0042674e+00   9.9480758e-01
  -2.2000000e+01   9.9593406e-01   9.9894106e-01   9.9543566e-01
  -2.1600000e+01   1.0016212e+00   1.0007520e+00   1.0032335e+00
  -2.1200000e+01   9.9871097e-01   9.9841697e-01   1.0008494e+00
  -2.0800000e+01   9.9332288e-01   9.9296996e-01   1.0056854e+00
  -2.0400000e+01   9.9587835e-01   9.9964235e-01   1.0011603e+00
  -2.0000000e+01   9.9528874e-01   9.9569726e-01   9.8781054e-01
  -1.9600000e+01   9.9755340e-01   9.9934406e-01   9.9461943e-01
  -1.9200000e+01   1.0003608e+00   9.9998910e-01   9.9905200e-01
  -1.8800000e+01   1.0016533e+00   9.9409056e-01   1.0017580e+00
  -1.8400000e+01   9.9483487e-01   9.9958290e-01   1.0058882e+00
  -1.8000000e+01   9.9386869e-01   9.9592021e-01   1.0047760e+00
  -1.7600000e+01   9.9580137e-01   9.9676814e-01   9.9774416e-01
  -1.7200000e+01   9.9551202e-01   9.9614115e-01   9.9824203e-01
  -1.6800000e+01   9.9851969e-01   1.0033734e+00   9.9745011e-01
  -1.6400000e+01   9.9253068e-01   9.9504084e-01   1.0016670e+00
  -1.6000000e+01   9.9664969e-01   9.9562355e-01   9.9960281e-01
  -1.5600000e+01   9.9445689e-01   9.9544297e-01   1.0040080e+00
  -1.5200000e+01   9.9823129e-01   1.0039862e+00   1.0058456e+00
  -1.4800000e+01   9.9378372e-01   9.9599376e-01   1.0069789e+00
  -1.4400000e+01   9.9534156e-01   9.9491578e-01   9.9916624e-01
  -1.4000000e+01   9.9461091e-01   9.9700772e-01   9.9705296e-01
  -1.3600000e+01   9.9681582e-01   1.0018304e+00   1.0029454e+00
  -1.3200000e+01   9.9185166e-01   1.0016727e+00   1.0016922e+00
  -1.2800000e+01   9.8898515e-01   9.9869340e-01   1.0004000e+00
  -1.2400000e+01   9.9870379e-01   9.9410465e-01   1.0010154e+00
  -1.2000000e+01   1.0015490e+00   9.9607253e-01   9.9803496e-01
  -1.1600000e+01   1.0052646e+00   9.9480421e-01   9.8903967e-01
  -1.1200000e+01   9.9899548e-01   9.9449092e-01   9.9826925e-01
  -1.0800000e+01   9.8678183e-01   9.9741246e-01   1.0043237e+00
  -1.0400000e+01   9.8427425e-01   9.9752881e-01   9.9770726e-01
  -1.0000000e+01   1.0059305e+00   1.0022351e+00   9.9995660e-01
  -9.6000000e+00   9.9182286e-01   1.0007291e+00   1.0055075e+00
  -9.2000000e+00   1.0156664e+00   1.0013772e+00   1.0066131e+00
  -8.8000000e+00   1.0049963e+00   1.0044257e+00   1.0045550e+00
  -8.4000000e+00   1.0041136e+00   1.0011405e+00   1.0046896e+00
  -8.0000000e+00   9.9252145e-01   1.0012229e+00   1.0060175e+00
  -7.6000000e+00   1.0033497e+00   9.9984525e-01   1.0058924e+00
  -7.2000000e+00   9.9541941e-01   9.9932921e-01   1.0024383e+00
  -6.8000000e+00   1.0043035e+00   1.0020683e+00   9.9940248e-01
  -6.4000000e+00   1.0036987e+00   1.0007760e+00   1.0027332e+00
  -6.0000000e+00   9.8810012e-01   1.0019662e+00   1.0001946e+00
  -5.6000000e+00   9.9362012e-01   1.0023006e+00   1.0036628e+00
  -5.2000000e+00   1.0135372e+00   1.0053849e+00   1.0094165e+00
  -4.8000000e+00   1.0114492e+00   9.9972021e-01   1.0027686e+00
  -4.4000000e+00   9.7366779e-01   1.0005930e+00   9.9378046e-01
  -4.0000000e+00   9.7544020e-01   9.9699060e-01   1.0000368e+00
  -3.6000000e+00   1.0411000e+00   9.9908058e-01   1.0070718e+00
  -3.2000000e+00   1.0192623e+00   9.9667458e-01   1.0043412e+00
  -2.8000000e+00   1.0121939e+00   1.0001748e+00   1.0010218e+00
  -2.4000000e+00   1.0090204e+00   9.9895288e-01   9.9696499e-01
  -2.0000000e+00   9.6235903e-01   9.9428524e-01   1.0065492e+00
  -1.6000000e+00   1.1454668e+00   1.0008566e+00   1.0032742e+00
  -1.2000000e+00   1.1113292e+00   9.9998204e-01   1.0031210e+00
  -8.0000000e-01   9.1990864e-01   9.9835003e-01   1.0050976e+00
  -4.0000000e-01   1.0293005e+00   9.9654413e-01   1.0123841e+00
   0.0000000e+00   1.0336811e+00   9.9689804e-01   1.0054788e+00
   4.0000000e-01   9.7030314e-01   1.0013733e+00   1.0022084e+00
   8.0000000e-01   9.8178826e-01   1.0000681e+00   1.0020565e+00
   1.2000000e+00   1.0098665e+00   1.0030180e+00   1.0010761e+00
   1.6000000e+00   1.0226466e+00   9.9836611e-01   9.9824919e-01
   2.0000000e+00   9.8508880e-01   9.9936852e-01   1.0029173e+00
   2.4000000e+00   1.0138893e+00   9.9849632e-01   1.0014255e+00
   2.8000000e+00   1.0259824e+00   9.9739981e-01   1.0020543e+00
   3.2000000e+00   1.0115653e+00   9.9715777e-01   1.0096798e+00
   3.6000000e+00   1.0106376e+00   9.9986395e-01   1.0018512e+00
   4.0000000e+00   9.9639076e-01   1.0004476e+00   1.0080248e+00
   4.4000000e+00   1.0129564e+00   1.0001570e+00   1.0061880e+00
   4.8000000e+00   1.0106796e+00   9.9924423e-01   1.0094444e+00
   5.2000000e+00   1.0099921e+00   9.9792166e-01   1.0047145e+00
   5.6000000e+00   1.0152678e+00   1.0001972e+00   1.0105144e+00
   6.0000000e+00   9.9757366e-01   1.0035899e+00   1.0000451e+00
   6.4000000e+00   1.0054331e+00   9.9830919e-01   1.0045723e+00
   6.8000000e+00   1.0005604e+00   9.9709354e-01   9.9796772e-01
   7.2000000e+00   9.9963555e-01   9.9908805e-01   9.9635890e-01
   7.6000000e+00   9.9513392e-01   9.9853628e-01   9.9524652e-01
   8.0000000e+00   1.0014445e+00   9.9957229e-01   9.9564858e-01
   8.4000000e+00   1.0010862e+00   9.9678151e-01   9.9799385e-01
   8.8000000e+00   9.9707005e-01   9.9757303e-01   9.9606573e-01
   9.2000000e+00   9.9483419e-01   9.9689471e-01   9.9911566e-01
   9.6000000e+00   9.8401607e-01   9.9939121e-01   1.0016437e+00
   1.0000000e+01   9.9366808e-01   9.9915970e-01   1.0034073e+00
   1.0400000e+01   9.9191965e-01   9.9677046e-01   1.0047453e+00
   1.0800000e+01   9.9250538e-01   1.0002244e+00   9.9758461e-01
   1.1200000e+01   9.9206325e-01   9.9944927e-01   9.9827059e-01
   1.1600000e+01   9.8980426e-01   9.9684910e-01   9.9574282e-01
   1.2000000e+01   9.9729504e-01   9.9743135e-01   9.9957685e-01
   1.2400000e+01   9.9663877e-01   1.0004178e+00   9.9144471e-01
   1.2800000e+01   9.9465329e-01   9.9876501e-01   9.9600487e-01
   1.3200000e+01   9.9327482e-01   9.9866962e-01   9.9200622e-01
   1.3600000e+01   9.9751217e-01   9.9994321e-01   9.9441985e-01
   1.4000000e+01   9.9069341e-01   9.9467823e-01   9.9016093e-01
   1.4400000e+01   1.0010660e+00   9.9547011e-01   9.8864988e-01
   1.4800000e+01   9.9285574e-01   9.9564729e-01   9.9892542e-01
   1.5200000e+01   9.9260744e-01   9.9725687e-01   1.0003036e+00
   1.5600000e+01   9.9291063e-01   1.0018443e+00   9.9793504e-01
   1.6000000e+01   9.9449657e-01   9.9967897e-01   9.9443845e-01
   1.6400000e+01   9.9544546e-01   1.0002895e+00   9.9592992e-01
   1.6800000e+01   9.9798868e-01   1.0002641e+00   9.9605101e-01
   1.7200000e+01   9.9998803e-01   9.9914499e-01   9.9567043e-01
   1.7600000e+01   9.9939037e-01   9.9718465e-01   9.9691498e-01
   1.8000000e+01   1.0011278e+00   9.9682927e-01   9.9902405e-01
   1.8400000e+01   9.9836476e-01   1.0013725e+00   1.0007936e+00
   1.8800000e+01   1.0023457e+00   9.9990601e-01   1.0081097e+00
   1.9200000e+01   1.0005716e+00   1.0002491e+00   1.0000216e+00
   1.9600000e+01   9.9751699e-01   9.9912331e-01   1.0008276e+00
   2.0000000e+01   9.9759587e-01   9.9775662e-01   9.9946771e-01
   2.0400000e+01   1.0002557e+00   9.9896739e-01   1.0037117e+00
   2.0800000e+01   1.0028943e+00   9.9954174e-01   1.0055769e+00
   2.1200000e+01   9.9553025e-01   1.0003868e+00   1.0080413e+00
   2.1600000e+01   1.0008229e+00   9.9884182e-01   1.0012343e+00
   2.2000000e+01   1.0027341e+00   9.9918698e-01   1.0052938e+00
   2.2400000e+01   1.0014909e+00   9.9824065e-01   1.0002131e+00
   2.2800000e+01   9.9673762e-01   9.9528174e-01   9.9879973e-01
   2.3200000e+01   9.9863264e-01   9.9916759e-01   1.0005146e+00
   2.3600000e+01   1.0003160e+00   9.9988082e-01   9.9816453e-01
   2.4000000e+01   1.0069273e+00   1.0012851e+00   1.0000932e+00
   2.4400000e+01   9.9345127e-01   9.9718628e-01   9.9953608e-01
   2.4800000e+01   9.9740139e-01   9.9780845e-01   9.9578299e-01
   2.5200000e+01   1.0024592e+00   9.9983674e-01   9.9552581e-01
   2.5600000e+01   9.9660142e-01   1.0014059e+00   9.9727997e-01
   2.6000000e+01   9.9963623e-01   1.0021262e+00   9.9559518e-01
   2.6400000e+01   9.9812231e-01   1.0013341e+00   9.8710795e-01
   2.6800000e+01   9.9792153e-01   9.9760547e-01   9.9723844e-01
   2.7200000e+01   9.9957970e-01   9.9926869e-01   9.9815043e-01
   2.7600000e+01   9.9419823e-01   1.0037034e+00   9.8809939e-01
   2.8000000e+01   9.9730829e-01   9.9645519e-01   9.9732949e-01
   2.8400000e+01   9.9887818e-01   1.0028188e+00   9.9536590e-01
   2.8800000e+01   9.9658849e-01   9.9837701e-01   9.9925066e-01
   2.9200000e+01   9.9735443e-01   9.9914828e-01   9.9464955e-01
   2.9600000e+01   9.9657690e-01   1.0016122e+00   1.0024287e+00
   3.0000000e+01   9.9732183e-01   9.9535896e-01   1.0006156e+00
   3.0400000e+01   9.9630883e-01   9.9878639e-01   9.9824974e-01
   3.0800000e+01   9.9716306e-01   9.9794756e-01   1.0006905e+00
   3.1200000e+01   9.9741048e-01   9.9772452e-01   1.0004371e+00
   3.1600000e+01   9.9856091e-01   9.9460612e-01   9.9627886e-01
   3.2000000e+01   9.9853868e-01   9.9873439e-01   9.9817353e-01
   3.2400000e+01   9.9718315e-01   9.9908038e-01   9.9763676e-01
   3.2800000e+01   9.9546844e-01   9.9721813e-01   9.9754593e-01
   3.3200000e+01   9.9444289e-01   9.9604267e-01   1.0056155e+00
   3.3600000e+01   9.9911158e-01   9.9677334e-01   9.9836597e-01
   3.4000000e+01   9.9546396e-01   9.9815264e-01   9.9362551e-01
   3.4400000e+01   9.9709978e-01   9.9571648e-01   9.9744966e-01
   3.4800000e+01   9.9876069e-01   9.9711701e-01   9.9633896e-01
   3.5200000e+01   9.9767209e-01   9.9854044e-01   9.9500833e-01
   3.5600000e+01   9.9555942e-01   1.0004553e+00   9.9390990e-01
   3.6000000e+01   9.9642505e-01   9.9701479e-01   9.9624391e-01
   3.6400000e+01   9.9725073e-01   9.9845787e-01   9.9428311e-01
   3.6800000e+01   9.9830694e-01   1.0018728e+00   9.8566619e-01
   3.7200000e+01   9.9569729e-01   9.9710405e-01   9.9380718e-01
   3.7600000e+01   9.9653142e-01   9.9706041e-01   9.9613858e-01
   3.8000000e+01   9.9521264e-01   9.9834649e-01   9.9557265e-01
   3.8400000e+01   9.9669726e-01   9.9916041e-01   9.9711892e-01
   3.8800000e+01   9.9665940e-01   9.9399908e-01   9.9506230e-01
   3.9200000e+01   9.9649581e-01   9.9650982e-01   9.9423177e-01
   3.9600000e+01   9.9687373e-01   9.9788175e-01   9.9765255e-01


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz-30_scf5.dat <==
  -4.0000000e+01   9.9680894e-01   9.9982701e-01   9.7301267e-01
  -3.9600000e+01   9.9644282e-01   1.0008926e+00   9.6781483e-01
  -3.9200000e+01   9.9742829e-01   9.9894890e-01   9.7094301e-01
  -3.8800000e+01   9.9744914e-01   1.0022157e+00   9.6879036e-01
  -3.8400000e+01   9.9556207e-01   1.0013443e+00   9.7199182e-01
  -3.8000000e+01   9.9574172e-01   1.0034649e+00   9.7154100e-01
  -3.7600000e+01   9.9790909e-01   1.0033529e+00   9.7098953e-01
  -3.7200000e+01   9.9613767e-01   1.0042555e+00   9.7463037e-01
  -3.6800000e+01   9.9822665e-01   1.0067422e+00   9.7683549e-01
  -3.6400000e+01   9.9722728e-01   1.0056894e+00   9.7752252e-01
  -3.6000000e+01   9.9189378e-01   1.0072577e+00   9.7298771e-01
  -3.5600000e+01   9.9589929e-01   1.0051504e+00   9.7726493e-01
  -3.5200000e+01   9.9493975e-01   1.0081275e+00   9.7757378e-01
  -3.4800000e+01   9.9501045e-01   1.0097786e+00   9.8141320e-01
  -3.4400000e+01   9.9320514e-01   1.0101950e+00   9.8047298e-01
  -3.4000000e+01   9.9311283e-01   1.0102089e+00   9.7931186e-01
  -3.3600000e+01   9.9472967e-01   1.0115782e+00   9.8391509e-01
  -3.3200000e+01   9.9202404e-01   1.0078816e+00   9.8999769e-01
  -3.2800000e+01   9.9398442e-01   1.0142067e+00   9.8393147e-01
  -3.2400000e+01   9.9584962e-01   1.0156371e+00   9.8558979e-01
  -3.2000000e+01   9.9226032e-01   1.0177998e+00   9.8491037e-01
  -3.1600000e+01   9.9382729e-01   1.0138567e+00   9.8651060e-01
  -3.1200000e+01   9.9350444e-01   1.0120126e+00   9.8608587e-01
  -3.0800000e+01   9.9421355e-01   1.0126700e+00   9.8930702e-01
  -3.0400000e+01   9.9453824e-01   1.0139846e+00   9.9025485e-01
  -3.0000000e+01   9.9244929e-01   1.0113979e+00   9.9369880e-01
  -2.9600000e+01   9.9022497e-01   1.0119967e+00   9.9247554e-01
  -2.9200000e+01   9.9280191e-01   1.0167444e+00   9.9022377e-01
  -2.8800000e+01   9.9392063e-01   1.0183318e+00   9.8944877e-01
  -2.8400000e+01   9.9250533e-01   1.0206394e+00   9.9948516e-01
  -2.8000000e+01   9.9272013e-01   1.0181774e+00   9.9338802e-01
  -2.7600000e+01   9.9071349e-01   1.0205752e+00   9.9319748e-01
  -2.7200000e+01   9.9044419e-01   1.0221790e+00   9.9075885e-01
  -2.6800000e+01   9.9651156e-01   1.0219245e+00   9.9643978e-01
  -2.6400000e+01   9.9462746e-01   1.0191170e+00   9.9525788e-01
  -2.6000000e+01   9.9197096e-01   1.0198646e+00   9.9332238e-01
  -2.5600000e+01   9.9240353e-01   1.0194728e+00   9.9819814e-01
  -2.5200000e+01   9.9524442e-01   1.0187569e+00   9.9318558e-01
  -2.4800000e+01   9.9715252e-01   1.0204755e+00   9.9640478e-01
  -2.4400000e+01   9.9527157e-01   1.0184916e+00   1.0002009e+00
  -2.4000000e+01   9.9493148e-01   1.0194697e+00   1.0037557e+00
  -2.3600000e+01   9.9451835e-01   1.0152203e+00   1.0025013e+00
  -2.3200000e+01   9.9531756e-01   1.0168183e+00   1.0047195e+00
  -2.2800000e+01   1.0006014e+00   1.0185159e+00   9.9983614e-01
  -2.2400000e+01   9.9845881e-01   1.0240069e+00   1.0004363e+00
  -2.2000000e+01   9.9538612e-01   1.0184565e+00   1.0014988e+00
  -2.1600000e+01   1.0014162e+00   1.0201717e+00   1.0097430e+00
  -2.1200000e+01   9.9883359e-01   1.0176528e+00   1.0077075e+00
  -2.0800000e+01   9.9375281e-01   1.0119574e+00   1.0129072e+00
  -2.0400000e+01   9.9660230e-01   1.0186087e+00   1.0086436e+00
  -2.0000000e+01   9.9629124e-01   1.0144378e+00   9.9544867e-01
  -1.9600000e+01   9.9882849e-01   1.0180009e+00   1.0025330e+00
  -1.9200000e+01   1.0019079e+00   1.0185083e+00   1.0071933e+00
  -1.8800000e+01   1.0034721e+00   1.0123525e+00   1.0100807e+00
  -1.8400000e+01   9.9691797e-01   1.0178033e+00   1.0143786e+00
  -1.8000000e+01   9.9624291e-01   1.0139391e+00   1.0133650e+00
  -1.7600000e+01   9.9849582e-01   1.0146750e+00   1.0063570e+00
  -1.7200000e+01   9.9855022e-01   1.0139179e+00   1.0069229e+00
  -1.6800000e+01   1.0019474e+00   1.0211695e+00   1.0061711e+00
  -1.6400000e+01   9.9635301e-01   1.0125872e+00   1.0104552e+00
  -1.6000000e+01   1.0009490e+00   1.0130885e+00   1.0083931e+00
  -1.5600000e+01   9.9924884e-01   1.0128187e+00   1.0128436e+00
  -1.5200000e+01   1.0035896e+00   1.0214314e+00   1.0146962e+00
  -1.4800000e+01   9.9970718e-01   1.0132262e+00   1.0158318e+00
  -1.4400000e+01   1.0019017e+00   1.0120593e+00   1.0079359e+00
  -1.4000000e+01   1.0018246e+00   1.0141155e+00   1.0057807e+00
  -1.3600000e+01   1.0047320e+00   1.0189501e+00   1.0116978e+00
  -1.3200000e+01   1.0004250e+00   1.0187145e+00   1.0103972e+00
  -1.2800000e+01   9.9823230e-01   1.0156092e+00   1.0090551e+00
  -1.2400000e+01   1.0087363e+00   1.0108691e+00   1.0096334e+00
  -1.2000000e+01   1.0122843e+00   1.0128091e+00   1.0065909e+00
  -1.1600000e+01   1.0167037e+00   1.0114891e+00   9.9749863e-01
  -1.1200000e+01   1.0111006e+00   1.0111733e+00   1.0068045e+00
  -1.0800000e+01   9.9969795e-01   1.0140780e+00   1.0128644e+00
  -1.0400000e+01   9.9818381e-01   1.0139350e+00   1.0060225e+00
  -1.0000000e+01   1.0209362e+00   1.0183803e+00   1.0080734e+00
  -9.6000000e+00   1.0072100e+00   1.0165490e+00   1.0134719e+00
  -9.2000000e+00   1.0319836e+00   1.0169432e+00   1.0144110e+00
  -8.8000000e+00   1.0217100e+00   1.0197922e+00   1.0121729e+00
  -8.4000000e+00   1.0214178e+00   1.0162184e+00   1.0121489e+00
  -8.0000000e+00   1.0102830e+00   1.0160683e+00   1.0133293e+00
  -7.6000000e+00   1.0220576e+00   1.0144408e+00   1.0130496e+00
  -7.2000000e+00   1.0148528e+00   1.0136951e+00   1.0094224e+00
  -6.8000000e+00   1.0249737e+00   1.0162606e+00   1.0062248e+00
  -6.4000000e+00   1.0256685e+00   1.0147485e+00   1.0094441e+00
  -6.0000000e+00   1.0113552e+00   1.0157685e+00   1.0067633e+00
  -5.6000000e+00   1.0190987e+00   1.0159371e+00   1.0101383e+00
  -5.2000000e+00   1.0422925e+00   1.0189119e+00   1.0158216e+00
  -4.8000000e+00   1.0437708e+00   1.0130405e+00   1.0090333e+00
  -4.4000000e+00   1.0094281e+00   1.0138148e+00   9.9989822e-01
  -4.0000000e+00   1.0175785e+00   1.0100754e+00   1.0061052e+00
  -3.6000000e+00   1.0954501e+00   1.0121254e+00   1.0130976e+00
  -3.2000000e+00   1.0857061e+00   1.0096400e+00   1.0102622e+00
  -2.8000000e+00   1.0981736e+00   1.0131571e+00   1.0068294e+00
  -2.4000000e+00   1.1277419e+00   1.0119081e+00   1.0026467e+00
  -2.0000000e+00   1.1359726e+00   1.0071847e+00   1.0121678e+00
  -1.6000000e+00   1.5394341e+00   1.0138610e+00   1.0087400e+00
  -1.2000000e+00   3.0295512e+00   1.0130072e+00   1.0084319e+00
  -8.0000000e-01   2.9193729e-01   1.0113968e+00   1.0102408e+00
  -4.0000000e-01   7.1309818e-01   1.0096177e+00   1.0173576e+00
   0.0000000e+00   8.1941952e-01   1.0100336e+00   1.0101859e+00
   4.0000000e-01   8.1394924e-01   1.0146306e+00   1.0066412e+00
   8.0000000e-01   8.4968079e-01   1.0133743e+00   1.0062027e+00
   1.2000000e+00   8.9151196e-01   1.0164334e+00   1.0049082e+00
   1.6000000e+00   9.1541299e-01   1.0117898e+00   1.0017394e+00
   2.0000000e+00   8.9100546e-01   1.0128765e+00   1.0060717e+00
   2.4000000e+00   9.2462459e-01   1.0120618e+00   1.0042089e+00
   2.8000000e+00   9.4204827e-01   1.0110183e+00   1.0044643e+00
   3.2000000e+00   9.3428687e-01   1.0108398e+00   1.0117284e+00
   3.6000000e+00   9.3834489e-01   1.0136451e+00   1.0035081e+00
   4.0000000e+00   9.2960016e-01   1.0142961e+00   1.0093236e+00
   4.4000000e+00   9.4937292e-01   1.0140547e+00   1.0071310e+00
   4.8000000e+00   9.5139811e-01   1.0131774e+00   1.0100574e+00
   5.2000000e+00   9.5481957e-01   1.0118763e+00   1.0050169e+00
   5.6000000e+00   9.6384722e-01   1.0142153e+00   1.0105368e+00
   6.0000000e+00   9.5099055e-01   1.0176783e+00   9.9982028e-01
   6.4000000e+00   9.6243242e-01   1.0123357e+00   1.0041301e+00
   6.8000000e+00   9.6167186e-01   1.0111058e+00   9.9734845e-01
   7.2000000e+00   9.6463981e-01   1.0131180e+00   9.9559078e-01
   7.6000000e+00   9.6407630e-01   1.0125361e+00   9.9435964e-01
   8.0000000e+00   9.7391087e-01   1.0135490e+00   9.9466530e-01
   8.4000000e+00   9.7718291e-01   1.0106671e+00   9.9693602e-01
   8.8000000e+00   9.7675095e-01   1.0113986e+00   9.9495221e-01
   9.2000000e+00   9.7791360e-01   1.0106194e+00   9.9795185e-01
   9.6000000e+00   9.7046394e-01   1.0130351e+00   1.0004361e+00
   1.0000000e+01   9.8306061e-01   1.0126608e+00   1.0021571e+00
   1.0400000e+01   9.8426290e-01   1.0100688e+00   1.0034429e+00
   1.0800000e+01   9.8763664e-01   1.0133673e+00   9.9622917e-01
   1.1200000e+01   9.8984626e-01   1.0123484e+00   9.9683193e-01
   1.1600000e+01   9.9009283e-01   1.0094496e+00   9.9420196e-01
   1.2000000e+01   9.9995719e-01   1.0097417e+00   9.9789322e-01
   1.2400000e+01   1.0015208e+00   1.0124370e+00   9.8960697e-01
   1.2800000e+01   1.0015911e+00   1.0104099e+00   9.9395339e-01
   1.3200000e+01   1.0021136e+00   1.0099364e+00   9.8972021e-01
   1.3600000e+01   1.0081541e+00   1.0108288e+00   9.9184724e-01
   1.4000000e+01   1.0028642e+00   1.0050990e+00   9.8727855e-01
   1.4400000e+01   1.0148322e+00   1.0054835e+00   9.8541550e-01
   1.4800000e+01   1.0078194e+00   1.0052444e+00   9.9526135e-01
   1.5200000e+01   1.0087367e+00   1.0064538e+00   9.9620348e-01
   1.5600000e+01   1.0100803e+00   1.0106735e+00   9.9338540e-01
   1.6000000e+01   1.0126021e+00   1.0080912e+00   9.8941953e-01
   1.6400000e+01   1.0143584e+00   1.0083273e+00   9.9039709e-01
   1.6800000e+01   1.0176280e+00   1.0079403e+00   9.8999057e-01
   1.7200000e+01   1.0202403e+00   1.0064742e+00   9.8907274e-01
   1.7600000e+01   1.0201055e+00   1.0041840e+00   9.8975688e-01
   1.8000000e+01   1.0222630e+00   1.0035364e+00   9.9129166e-01
   1.8400000e+01   1.0197410e+00   1.0078438e+00   9.9248492e-01
   1.8800000e+01   1.0240279e+00   1.0061239e+00   9.9917255e-01
   1.9200000e+01   1.0223636e+00   1.0062484e+00   9.9059615e-01
   1.9600000e+01   1.0193225e+00   1.0049140e+00   9.9083999e-01
   2.0000000e+01   1.0194209e+00   1.0033541e+00   9.8894734e-01
   2.0400000e+01   1.0221007e+00   1.0044018e+00   9.9260682e-01
   2.0800000e+01   1.0247076e+00   1.0048201e+00   9.9392268e-01
   2.1200000e+01   1.0170484e+00   1.0055174e+00   9.9583874e-01
   2.1600000e+01   1.0222794e+00   1.0038181e+00   9.8860724e-01
   2.2000000e+01   1.0240178e+00   1.0040228e+00   9.9211538e-01
   2.2400000e+01   1.0224887e+00   1.0029288e+00   9.8660684e-01
   2.2800000e+01   1.0173236e+00   9.9980799e-01   9.8474320e-01
   2.3200000e+01   1.0189213e+00   1.0035501e+00   9.8602335e-01
   2.3600000e+01   1.0203225e+00   1.0040949e+00   9.8334851e-01
   2.4000000e+01   1.0267703e+00   1.0053274e+00   9.8490713e-01
   2.4400000e+01   1.0127494e+00   1.0010281e+00   9.8402742e-01
   2.4800000e+01   1.0165096e+00   1.0014620e+00   9.8001693e-01
   2.5200000e+01   1.0214152e+00   1.0032994e+00   9.7946573e-01
   2.5600000e+01   1.0152248e+00   1.0046695e+00   9.8091115e-01
   2.6000000e+01   1.0181267e+00   1.0051828e+00   9.7899384e-01
   2.6400000e+01   1.0164298e+00   1.0041722e+00   9.7040594e-01
   2.6800000e+01   1.0161095e+00   1.0002149e+00   9.8013664e-01
   2.7200000e+01   1.0177217e+00   1.0016610e+00   9.8081767e-01
   2.7600000e+01   1.0122070e+00   1.0058814e+00   9.7073903e-01
   2.8000000e+01   1.0153758e+00   9.9839341e-01   9.7961431e-01
   2.8400000e+01   1.0170107e+00   1.0045421e+00   9.7749767e-01
   2.8800000e+01   1.0147460e+00   9.9986698e-01   9.8112863e-01
   2.9200000e+01   1.0156164e+00   1.0004125e+00   9.7643132e-01
   2.9600000e+01   1.0149312e+00   1.0026514e+00   9.8388712e-01
   3.0000000e+01   1.0158034e+00   9.9616164e-01   9.8192480e-01
   3.0400000e+01   1.0148861e+00   9.9936206e-01   9.7942169e-01
   3.0800000e+01   1.0158605e+00   9.9828891e-01   9.8163193e-01
   3.1200000e+01   1.0161978e+00   9.9782836e-01   9.8119882e-01
   3.1600000e+01   1.0174302e+00   9.9447023e-01   9.7694028e-01
   3.2000000e+01   1.0174309e+00   9.9835032e-01   9.7861689e-01
   3.2400000e+01   1.0160316e+00   9.9844230e-01   9.7791650e-01
   3.2800000e+01   1.0142193e+00   9.9632204e-01   9.7766318e-01
   3.3200000e+01   1.0130579e+00   9.9488264e-01   9.8542059e-01
   3.3600000e+01   1.0176402e+00   9.9533857e-01   9.7818066e-01
   3.4000000e+01   1.0136955e+00   9.9643422e-01   9.7342279e-01
   3.4400000e+01   1.0150735e+00   9.9371453e-01   9.7707950e-01
   3.4800000e+01   1.0164209e+00   9.9481777e-01   9.7593154e-01
   3.5200000e+01   1.0149152e+00   9.9593606e-01   9.7459777e-01
   3.5600000e+01   1.0123203e+00   9.9754005e-01   9.7352798e-01
   3.6000000e+01   1.0127085e+00   9.9379927e-01   9.7585529e-01
   3.6400000e+01   1.0130167e+00   9.9492702e-01   9.7401645e-01
   3.6800000e+01   1.0135227e+00   9.9801641e-01   9.6569214e-01
   3.7200000e+01   1.0102804e+00   9.9295608e-01   9.7382532e-01
   3.7600000e+01   1.0105118e+00   9.9260569e-01   9.7630349e-01
   3.8000000e+01   1.0085439e+00   9.9358366e-01   9.7597667e-01
   3.8400000e+01   1.0094062e+00   9.9409664e-01   9.7775112e-01
   3.8800000e+01   1.0087187e+00   9.8867465e-01   9.7601791e-01
   3.9200000e+01   1.0079045e+00   9.9089678e-01   9.7551382e-01
   3.9600000e+01   1.0076376e+00   9.9199633e-01   9.7919498e-01


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz15_scf10.dat <==
  -4.0000000e+01   9.9605467e-01   9.9775178e-01   9.9341191e-01
  -3.9600000e+01   9.9624661e-01   1.0003612e+00   9.9322684e-01
  -3.9200000e+01   9.9680318e-01   9.9957468e-01   9.9503908e-01
  -3.8800000e+01   9.9670883e-01   9.9763912e-01   9.9494888e-01
  -3.8400000e+01   9.9742091e-01   9.9712722e-01   1.0021822e+00
  -3.8000000e+01   9.9753308e-01   9.9970010e-01   9.9810384e-01
  -3.7600000e+01   9.9713105e-01   9.9823117e-01   9.9635169e-01
  -3.7200000e+01   9.9781776e-01   9.9675650e-01   1.0063497e+00
  -3.6800000e+01   9.9694742e-01   9.9987454e-01   9.9606629e-01
  -3.6400000e+01   9.9686329e-01   1.0005709e+00   9.8611671e-01
  -3.6000000e+01   9.9857635e-01   9.9733133e-01   1.0011960e+00
  -3.5600000e+01   9.9790651e-01   1.0046562e+00   1.0013606e+00
  -3.5200000e+01   9.9722383e-01   9.9604969e-01   9.9939393e-01
  -3.4800000e+01   9.9819766e-01   9.9535400e-01   9.9024360e-01
  -3.4400000e+01   9.9700809e-01   9.9278505e-01   1.0005416e+00
  -3.4000000e+01   9.9955835e-01   1.0008715e+00   9.9032937e-01
  -3.3600000e+01   9.9809352e-01   9.9804348e-01   9.9374154e-01
  -3.3200000e+01   9.9882579e-01   9.9870380e-01   9.9437399e-01
  -3.2800000e+01   9.9729751e-01   1.0031674e+00   1.0034986e+00
  -3.2400000e+01   9.9868694e-01   1.0016952e+00   1.0012781e+00
  -3.2000000e+01   9.9765088e-01   1.0117991e+00   9.9855234e-01
  -3.1600000e+01   9.9878321e-01   1.0003029e+00   9.9496601e-01
  -3.1200000e+01   9.9862715e-01   9.9884893e-01   1.0029272e+00
  -3.0800000e+01   9.9704065e-01   9.9896985e-01   1.0036480e+00
  -3.0400000e+01   9.9881187e-01   1.0001388e+00   1.0037443e+00
  -3.0000000e+01   9.9741172e-01   9.9817828e-01   1.0072871e+00
  -2.9600000e+01   9.9846142e-01   1.0003766e+00   1.0069104e+00
  -2.9200000e+01   9.9754548e-01   9.9565745e-01   1.0071226e+00
  -2.8800000e+01   9.9530910e-01   9.8971081e-01   1.0081857e+00
  -2.8400000e+01   1.0006919e+00   1.0010706e+00   1.0127734e+00
  -2.8000000e+01   9.9870241e-01   9.9752490e-01   9.9693494e-01
  -2.7600000e+01   9.9865149e-01   9.9539830e-01   9.9882447e-01
  -2.7200000e+01   1.0008503e+00   9.9792195e-01   9.9712026e-01
  -2.6800000e+01   9.9843360e-01   9.9836428e-01   9.9444995e-01
  -2.6400000e+01   9.9716240e-01   9.9641167e-01   9.9426451e-01
  -2.6000000e+01   9.9864862e-01   9.9566692e-01   9.9731244e-01
  -2.5600000e+01   9.9716055e-01   9.9246525e-01   9.9751727e-01
  -2.5200000e+01   9.9750113e-01   9.9338895e-01   9.9445828e-01
  -2.4800000e+01   9.9839819e-01   9.9182563e-01   1.0031478e+00
  -2.4400000e+01   9.9792947e-01   9.9531352e-01   9.9934773e-01
  -2.4000000e+01   9.9767203e-01   9.9498654e-01   9.9956920e-01
  -2.3600000e+01   9.9763403e-01   9.9676092e-01   9.9371060e-01
  -2.3200000e+01   9.9732545e-01   9.9640895e-01   1.0053235e+00
  -2.2800000e+01   9.9709971e-01   9.9560517e-01   1.0047046e+00
  -2.2400000e+01   9.9905519e-01   9.9719306e-01   9.9185598e-01
  -2.2000000e+01   9.9632655e-01   9.9949587e-01   9.9714447e-01
  -2.1600000e+01   9.9548112e-01   9.9489275e-01   1.0018880e+00
  -2.1200000e+01   9.9564658e-01   9.9888343e-01   1.0046340e+00
  -2.0800000e+01   9.9628248e-01   9.9320068e-01   1.0003931e+00
  -2.0400000e+01   9.9535643e-01   9.9081640e-01   1.0076959e+00
  -2.0000000e+01   9.9497178e-01   9.9278031e-01   1.0096197e+00
  -1.9600000e+01   9.9526480e-01   9.9286281e-01   1.0097401e+00
  -1.9200000e+01   9.9708330e-01   9.9284820e-01   1.0092055e+00
  -1.8800000e+01   9.9713292e-01   9.9532675e-01   1.0085303e+00
  -1.8400000e+01   9.9735038e-01   9.9134864e-01   1.0080748e+00
  -1.8000000e+01   9.9676600e-01   9.9351007e-01   9.9805881e-01
  -1.7600000e+01   9.9747986e-01   9.9926113e-01   9.9631780e-01
  -1.7200000e+01   9.9476767e-01   9.9856780e-01   9.9147820e-01
  -1.6800000e+01   9.9909090e-01   9.9409567e-01   9.9511930e-01
  -1.6400000e+01   9.9852804e-01   9.9700849e-01   1.0037240e+00
  -1.6000000e+01   9.9687566e-01   9.9606589e-01   1.0057090e+00
  -1.5600000e+01   1.0010782e+00   9.9860056e-01   1.0021919e+00
  -1.5200000e+01   9.9702387e-01   9.9878568e-01   1.0014477e+00
  -1.4800000e+01   1.0004283e+00   9.9956355e-01   1.0005188e+00
  -1.4400000e+01   1.0013588e+00   1.0075995e+00   9.9280234e-01
  -1.4000000e+01   1.0056568e+00   1.0003524e+00   1.0007223e+00
  -1.3600000e+01   9.9603002e-01   9.9930156e-01   9.9832599e-01
  -1.3200000e+01   1.0041653e+00   1.0018838e+00   9.9589771e-01
  -1.2800000e+01   9.9609595e-01   1.0041041e+00   9.9365834e-01
  -1.2400000e+01   1.0010040e+00   1.0084966e+00   1.0033545e+00
  -1.2000000e+01   9.9957694e-01   1.0095571e+00   9.9153822e-01
  -1.1600000e+01   9.9860542e-01   1.0052887e+00   9.9856486e-01
  -1.1200000e+01   1.0016393e+00   1.0008792e+00   1.0021819e+00
  -1.0800000e+01   9.9608137e-01   1.0027752e+00   9.9805880e-01
  -1.0400000e+01   9.9935576e-01   1.0018668e+00   9.9709221e-01
  -1.0000000e+01   9.9879440e-01   1.0023609e+00   9.9229288e-01
  -9.6000000e+00   1.0014201e+00   1.0035770e+00   9.9679670e-01
  -9.2000000e+00   9.9939374e-01   1.0053300e+00   9.9974165e-01
  -8.8000000e+00   9.9853836e-01   1.0040051e+00   1.0078183e+00
  -8.4000000e+00   1.0040965e+00   9.9890757e-01   1.0106220e+00
  -8.0000000e+00   1.0030696e+00   1.0034125e+00   1.0002271e+00
  -7.6000000e+00   1.0066342e+00   1.0040933e+00   1.0007404e+00
  -7.2000000e+00   9.9840836e-01   1.0004560e+00   1.0052453e+00
  -6.8000000e+00   9.9725284e-01   9.9735827e-01   1.0036633e+00
  -6.4000000e+00   1.0026209e+00   1.0040120e+00   1.0019533e+00
  -6.0000000e+00   1.0003148e+00   9.9614506e-01   9.9997200e-01
  -5.6000000e+00   9.9961275e-01   1.0000966e+00   1.0108517e+00
  -5.2000000e+00   1.0014865e+00   1.0019104e+00   1.0024280e+00
  -4.8000000e+00   1.0006446e+00   9.9537901e-01   1.0026778e+00
  -4.4000000e+00   1.0032713e+00   9.9575248e-01   1.0055695e+00
  -4.0000000e+00   1.0000388e+00   1.0001004e+00   1.0048466e+00
  -3.6000000e+00   9.9633343e-01   9.9731643e-01   9.9778278e-01
  -3.2000000e+00   9.8567899e-01   9.9722992e-01   1.0059473e+00
  -2.8000000e+00   1.0069842e+00   9.9611645e-01   1.0174142e+00
  -2.4000000e+00   9.8852263e-01   9.9897642e-01   1.0137793e+00
  -2.0000000e+00   9.8636201e-01   9.9811077e-01   1.0136943e+00
  -1.6000000e+00   9.9186022e-01   1.0000734e+00   1.0085632e+00
  -1.2000000e+00   9.8070712e-01   1.0019571e+00   1.0126636e+00
  -8.0000000e-01   9.7691867e-01   9.9736394e-01   1.0163320e+00
  -4.0000000e-01   9.7888124e-01   1.0003886e+00   1.0125907e+00
   0.0000000e+00   9.7604764e-01   9.9963749e-01   1.0203461e+00
   4.0000000e-01   1.0304881e+00   1.0011258e+00   1.0109332e+00
   8.0000000e-01   7.4476698e-01   9.9870574e-01   1.0057842e+00
   1.2000000e+00   1.0037460e+00   9.9439328e-01   1.0069957e+00
   1.6000000e+00   9.7966911e-01   9.9946300e-01   1.0171491e+00
   2.0000000e+00   9.8728661e-01   9.9829110e-01   1.0097447e+00
   2.4000000e+00   9.9615913e-01   9.9474556e-01   1.0052436e+00
   2.8000000e+00   9.8902231e-01   9.9270165e-01   1.0074815e+00
   3.2000000e+00   9.9148702e-01   9.9702787e-01   1.0042691e+00
   3.6000000e+00   9.7824742e-01   9.9777566e-01   1.0086836e+00
   4.0000000e+00   9.8501355e-01   9.9725549e-01   1.0012581e+00
   4.4000000e+00   1.0091605e+00   1.0016015e+00   1.0146417e+00
   4.8000000e+00   9.9733004e-01   9.9839258e-01   1.0029426e+00
   5.2000000e+00   1.0033008e+00   1.0011644e+00   1.0044555e+00
   5.6000000e+00   1.0104181e+00   1.0001646e+00   1.0029848e+00
   6.0000000e+00   9.9996331e-01   1.0006152e+00   9.9773172e-01
   6.4000000e+00   1.0030391e+00   9.9756716e-01   1.0031808e+00
   6.8000000e+00   9.9847495e-01   9.9874432e-01   1.0096076e+00
   7.2000000e+00   9.9782620e-01   9.9746357e-01   1.0060640e+00
   7.6000000e+00   1.0027198e+00   1.0001468e+00   1.0101681e+00
   8.0000000e+00   1.0023300e+00   1.0021802e+00   1.0035353e+00
   8.4000000e+00   9.9898182e-01   1.0006329e+00   1.0010479e+00
   8.8000000e+00   1.0009188e+00   1.0018802e+00   1.0089002e+00
   9.2000000e+00   9.9758574e-01   1.0025837e+00   1.0009321e+00
   9.6000000e+00   1.0064583e+00   1.0010673e+00   1.0027504e+00
   1.0000000e+01   1.0043990e+00   1.0025441e+00   1.0037870e+00
   1.0400000e+01   9.9895635e-01   1.0014717e+00   9.9659189e-01
   1.0800000e+01   9.9621619e-01   1.0028230e+00   1.0033535e+00
   1.1200000e+01   9.9645627e-01   1.0012886e+00   1.0072143e+00
   1.1600000e+01   9.9916424e-01   9.9588044e-01   9.9674517e-01
   1.2000000e+01   9.9666872e-01   9.9826085e-01   1.0021952e+00
   1.2400000e+01   9.9798331e-01   9.9996589e-01   1.0061523e+00
   1.2800000e+01   1.0022909e+00   1.0011463e+00   1.0066927e+00
   1.3200000e+01   9.9931745e-01   1.0058304e+00   1.0007606e+00
   1.3600000e+01   9.9704509e-01   9.9678716e-01   9.9623343e-01
   1.4000000e+01   9.9990512e-01   1.0017185e+00   1.0013151e+00
   1.4400000e+01   9.9836971e-01   9.9557075e-01   1.0053531e+00
   1.4800000e+01   1.0012349e+00   1.0012948e+00   1.0026613e+00
   1.5200000e+01   9.9544302e-01   1.0033619e+00   1.0045043e+00
   1.5600000e+01   9.9548579e-01   9.9813421e-01   1.0050561e+00
   1.6000000e+01   9.9746539e-01   1.0033613e+00   1.0023937e+00
   1.6400000e+01   9.9855476e-01   9.9942378e-01   1.0028551e+00
   1.6800000e+01   9.9997594e-01   9.9673315e-01   1.0076394e+00
   1.7200000e+01   9.9592379e-01   1.0013277e+00   9.9353504e-01
   1.7600000e+01   9.9832354e-01   9.9295344e-01   1.0044490e+00
   1.8000000e+01   9.9846575e-01   9.9719048e-01   1.0011926e+00
   1.8400000e+01   1.0012907e+00   9.9027302e-01   9.8824762e-01
   1.8800000e+01   1.0001511e+00   9.9234830e-01   1.0051589e+00
   1.9200000e+01   9.9950746e-01   9.9396268e-01   9.9767965e-01
   1.9600000e+01   9.9615648e-01   9.9449214e-01   9.9814085e-01
   2.0000000e+01   9.9801038e-01   9.9617286e-01   1.0071461e+00
   2.0400000e+01   9.9726904e-01   9.9485944e-01   1.0171699e+00
   2.0800000e+01   9.9554273e-01   9.9515421e-01   1.0064456e+00
   2.1200000e+01   9.9656912e-01   9.9861504e-01   1.0067947e+00
   2.1600000e+01   9.9632527e-01   9.9820916e-01   1.0090570e+00
   2.2000000e+01   9.9479972e-01   9.9914876e-01   1.0006946e+00
   2.2400000e+01   9.9676773e-01   9.9743627e-01   9.9599038e-01
   2.2800000e+01   9.9752919e-01   9.9557500e-01   9.9615237e-01
   2.3200000e+01   9.9769262e-01   9.9401755e-01   9.9753709e-01
   2.3600000e+01   9.9599761e-01   9.9354485e-01   9.9922319e-01
   2.4000000e+01   9.9550944e-01   9.9555492e-01   9.9833006e-01
   2.4400000e+01   9.9150789e-01   9.9749798e-01   9.9193395e-01
   2.4800000e+01   9.9710590e-01   9.9722828e-01   9.9746914e-01
   2.5200000e+01   9.9633193e-01   9.9924965e-01   9.9687451e-01
   2.5600000e+01   9.9687603e-01   9.9698920e-01   9.9308925e-01
   2.6000000e+01   9.9762816e-01   9.9364366e-01   9.9112764e-01
   2.6400000e+01   9.9624330e-01   9.9784400e-01   9.9671232e-01
   2.6800000e+01   9.9842033e-01   9.9689629e-01   9.9568742e-01
   2.7200000e+01   9.9737329e-01   1.0009993e+00   9.8815878e-01
   2.7600000e+01   9.9812931e-01   9.9781746e-01   9.8861348e-01
   2.8000000e+01   9.9692280e-01   9.9864267e-01   9.8978670e-01
   2.8400000e+01   1.0002673e+00   9.9548827e-01   9.9319235e-01
   2.8800000e+01   1.0000373e+00   1.0067052e+00   9.8962737e-01
   2.9200000e+01   9.9954386e-01   9.9732448e-01   9.8475746e-01
   2.9600000e+01   9.9951405e-01   1.0024485e+00   9.8991125e-01
   3.0000000e+01   9.9923456e-01   1.0075457e+00   9.8380998e-01
   3.0400000e+01   1.0001170e+00   1.0027523e+00   9.8725648e-01
   3.0800000e+01   1.0015591e+00   1.0000537e+00   9.8766459e-01
   3.1200000e+01   1.0003319e+00   9.9910282e-01   9.8960923e-01
   3.1600000e+01   1.0018935e+00   9.9877531e-01   9.9217823e-01
   3.2000000e+01   1.0009847e+00   1.0015329e+00   9.8600523e-01
   3.2400000e+01   1.0001723e+00   1.0038923e+00   9.8957061e-01
   3.2800000e+01   9.9903341e-01   9.9167478e-01   9.8766407e-01
   3.3200000e+01   9.9987581e-01   9.9475977e-01   9.9555120e-01
   3.3600000e+01   9.9908333e-01   1.0066364e+00   9.8886736e-01
   3.4000000e+01   9.9775692e-01   1.0001816e+00   9.8048556e-01
   3.4400000e+01   9.9958238e-01   9.9677775e-01   9.8979396e-01
   3.4800000e+01   9.9862672e-01   9.9584718e-01   9.8861534e-01
   3.5200000e+01   9.9748260e-01   9.9822303e-01   9.8937654e-01
   3.5600000e+01   9.9761991e-01   1.0011083e+00   9.9349394e-01
   3.6000000e+01   9.9769318e-01   1.0011865e+00   1.0048591e+00
   3.6400000e+01   9.9716188e-01   9.9904030e-01   9.9280870e-01
   3.6800000e+01   9.9817086e-01   9.8434371e-01   9.9403823e-01
   3.7200000e+01   9.9744063e-01   1.0068561e+00   9.9684504e-01
   3.7600000e+01   9.9528721e-01   1.0065474e+00   9.9391500e-01
   3.8000000e+01   9.9797998e-01   9.9962197e-01   9.9266265e-01
   3.8400000e+01   9.9676194e-01   9.9700041e-01   9.9367819e-01
   3.8800000e+01   9.9762038e-01   9.9827846e-01   9.9357582e-01
   3.9200000e+01   1.0004630e+00   9.9485392e-01   9.9279925e-01
   3.9600000e+01   9.9642733e-01   9.9619779e-01   1.0023266e+00


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz15_scf15.dat <==
  -4.0000000e+01   9.9582034e-01   9.9473854e-01   1.0011330e+00
  -3.9600000e+01   9.9592215e-01   9.9716353e-01   1.0006406e+00
  -3.9200000e+01   9.9638918e-01   9.9622475e-01   1.0021104e+00
  -3.8800000e+01   9.9620619e-01   9.9416452e-01   1.0016224e+00
  -3.8400000e+01   9.9682842e-01   9.9354680e-01   1.0084605e+00
  -3.8000000e+01   9.9684972e-01   9.9602808e-01   1.0038759e+00
  -3.7600000e+01   9.9635236e-01   9.9450457e-01   1.0015930e+00
  -3.7200000e+01   9.9693985e-01   9.9300031e-01   1.0110865e+00
  -3.6800000e+01   9.9596523e-01   9.9609276e-01   1.0001744e+00
  -3.6400000e+01   9.9577100e-01   9.9679469e-01   9.8958847e-01
  -3.6000000e+01   9.9736475e-01   9.9359332e-01   1.0040994e+00
  -3.5600000e+01   9.9657206e-01   1.0009345e+00   1.0036361e+00
  -3.5200000e+01   9.9576013e-01   9.9241638e-01   1.0010362e+00
  -3.4800000e+01   9.9659650e-01   9.9178995e-01   9.9125418e-01
  -3.4400000e+01   9.9526835e-01   9.8930459e-01   1.0009548e+00
  -3.4000000e+01   9.9767065e-01   9.9744237e-01   9.9015990e-01
  -3.3600000e+01   9.9606336e-01   9.9470372e-01   9.9301917e-01
  -3.3200000e+01   9.9665005e-01   9.9544052e-01   9.9313490e-01
  -3.2800000e+01   9.9498616e-01   9.9996636e-01   1.0017731e+00
  -3.2400000e+01   9.9623932e-01   9.9856885e-01   9.9912812e-01
  -3.2000000e+01   9.9508365e-01   1.0087056e+00   9.9603196e-01
  -3.1600000e+01   9.9610442e-01   9.9730127e-01   9.9213612e-01
  -3.1200000e+01   9.9585751e-01   9.9590302e-01   9.9980980e-01
  -3.0800000e+01   9.9420550e-01   9.9607092e-01   1.0003209e+00
  -3.0400000e+01   9.9592576e-01   9.9728238e-01   1.0002679e+00
  -3.0000000e+01   9.9451097e-01   9.9537552e-01   1.0037051e+00
  -2.9600000e+01   9.9556888e-01   9.9762214e-01   1.0032886e+00
  -2.9200000e+01   9.9469833e-01   9.9298106e-01   1.0035064e+00
  -2.8800000e+01   9.9254432e-01   9.8713178e-01   1.0046175e+00
  -2.8400000e+01   9.9802321e-01   9.9856683e-01   1.0092789e+00
  -2.8000000e+01   9.9618325e-01   9.9516153e-01   9.9361709e-01
  -2.7600000e+01   9.9631220e-01   9.9320525e-01   9.9565083e-01
  -2.7200000e+01   9.9871797e-01   9.9592716e-01   9.9412353e-01
  -2.6800000e+01   9.9655031e-01   9.9661469e-01   9.9165008e-01
  -2.6400000e+01   9.9555378e-01   9.9495659e-01   9.9166553e-01
  -2.6000000e+01   9.9733660e-01   9.9454969e-01   9.9491638e-01
  -2.5600000e+01   9.9617300e-01   9.9173494e-01   9.9533702e-01
  -2.5200000e+01   9.9685756e-01   9.9308690e-01   9.9250612e-01
  -2.4800000e+01   9.9811545e-01   9.9199448e-01   1.0014054e+00
  -2.4400000e+01   9.9802188e-01   9.9599282e-01   9.9784232e-01
  -2.4000000e+01   9.9814931e-01   9.9620628e-01   9.9829925e-01
  -2.3600000e+01   9.9850429e-01   9.9854945e-01   9.9269300e-01
  -2.3200000e+01   9.9859191e-01   9.9877847e-01   1.0045542e+00
  -2.2800000e+01   9.9876148e-01   9.9855773e-01   1.0042086e+00
  -2.2400000e+01   1.0011133e+00   1.0007310e+00   9.9165450e-01
  -2.2000000e+01   9.9876270e-01   1.0036071e+00   9.9725240e-01
  -2.1600000e+01   9.9828613e-01   9.9951954e-01   1.0023328e+00
  -2.1200000e+01   9.9880407e-01   1.0040260e+00   1.0054427e+00
  -2.0800000e+01   9.9976963e-01   9.9875861e-01   1.0015834e+00
  -2.0400000e+01   9.9913765e-01   9.9674577e-01   1.0093087e+00
  -2.0000000e+01   9.9901162e-01   9.9903859e-01   1.0116679e+00
  -1.9600000e+01   9.9951928e-01   9.9936282e-01   1.0122415e+00
  -1.9200000e+01   1.0015083e+00   9.9950775e-01   1.0121673e+00
  -1.8800000e+01   1.0016603e+00   1.0020745e+00   1.0119542e+00
  -1.8400000e+01   1.0019136e+00   9.9805117e-01   1.0119572e+00
  -1.8000000e+01   1.0012898e+00   1.0001157e+00   1.0023440e+00
  -1.7600000e+01   1.0018948e+00   1.0057011e+00   1.0010175e+00
  -1.7200000e+01   9.9898102e-01   1.0047072e+00   9.9654100e-01
  -1.6800000e+01   1.0030577e+00   9.9982765e-01   1.0005555e+00
  -1.6400000e+01   1.0021580e+00   1.0022961e+00   1.0095236e+00
  -1.6000000e+01   1.0001014e+00   1.0008145e+00   1.0117885e+00
  -1.5600000e+01   1.0038664e+00   1.0027621e+00   1.0084702e+00
  -1.5200000e+01   9.9931432e-01   1.0022972e+00   1.0078940e+00
  -1.4800000e+01   1.0022198e+00   1.0023905e+00   1.0070837e+00
  -1.4400000e+01   1.0026425e+00   1.0097330e+00   9.9939245e-01
  -1.4000000e+01   1.0064553e+00   1.0017540e+00   1.0073935e+00
  -1.3600000e+01   9.9637011e-01   9.9999463e-01   1.0049617e+00
  -1.3200000e+01   1.0041096e+00   1.0018944e+00   1.0024611e+00
  -1.2800000e+01   9.9570885e-01   1.0034699e+00   1.0001445e+00
  -1.2400000e+01   1.0003552e+00   1.0072812e+00   1.0098754e+00
  -1.2000000e+01   9.9875324e-01   1.0078524e+00   9.9797101e-01
  -1.1600000e+01   9.9769511e-01   1.0032018e+00   1.0050006e+00
  -1.1200000e+01   1.0007211e+00   9.9851377e-01   1.0085437e+00
  -1.0800000e+01   9.9523328e-01   1.0002195e+00   1.0042346e+00
  -1.0400000e+01   9.9862595e-01   9.9922916e-01   1.0030351e+00
  -1.0000000e+01   9.9822465e-01   9.9973927e-01   9.9791424e-01
  -9.6000000e+00   1.0010273e+00   1.0010621e+00   1.0020639e+00
  -9.2000000e+00   9.9918045e-01   1.0030025e+00   1.0045559e+00
  -8.8000000e+00   9.9848869e-01   1.0019442e+00   1.0121057e+00
  -8.4000000e+00   1.0041798e+00   9.9717009e-01   1.0142526e+00
  -8.0000000e+00   1.0032501e+00   1.0020221e+00   1.0030711e+00
  -7.6000000e+00   1.0068721e+00   1.0030786e+00   1.0027559e+00
  -7.2000000e+00   9.9866753e-01   9.9983084e-01   1.0063722e+00
  -6.8000000e+00   9.9750899e-01   9.9711094e-01   1.0038367e+00
  -6.4000000e+00   1.0028666e+00   1.0041234e+00   1.0011415e+00
  -6.0000000e+00   1.0005605e+00   9.9658570e-01   9.9816971e-01
  -5.6000000e+00   9.9989462e-01   1.0008378e+00   1.0080418e+00
  -5.2000000e+00   1.0018674e+00   1.0029192e+00   9.9870697e-01
  -4.8000000e+00   1.0012083e+00   9.9660839e-01   9.9808536e-01
  -4.4000000e+00   1.0041277e+00   9.9717702e-01   1.0001789e+00
  -4.0000000e+00   1.0013072e+00   1.0016947e+00   9.9877783e-01
  -3.6000000e+00   9.9814749e-01   9.9903956e-01   9.9119075e-01
  -3.2000000e+00   9.8816142e-01   9.9906408e-01   9.9885182e-01
  -2.8000000e+00   1.0103741e+00   9.9803627e-01   1.0099052e+00
  -2.4000000e+00   9.9283993e-01   1.0009707e+00   1.0060798e+00
  -2.0000000e+00   9.9181635e-01   1.0001553e+00   1.0058854e+00
  -1.6000000e+00   9.9868085e-01   1.0021560e+00   1.0007774e+00
  -1.2000000e+00   9.8901417e-01   1.0040601e+00   1.0049058e+00
  -8.0000000e-01   9.8714439e-01   9.9945782e-01   1.0086679e+00
  -4.0000000e-01   9.9189023e-01   1.0024714e+00   1.0051200e+00
   0.0000000e+00   9.9392594e-01   1.0016840e+00   1.0130124e+00
   4.0000000e-01   1.0648301e+00   1.0031247e+00   1.0038745e+00
   8.0000000e-01   5.9317598e-01   1.0006374e+00   9.9897238e-01
   1.2000000e+00   9.8833034e-01   9.9624609e-01   1.0003835e+00
   1.6000000e+00   9.7472705e-01   1.0012528e+00   1.0106760e+00
   2.0000000e+00   9.8584182e-01   1.0000111e+00   1.0035178e+00
   2.4000000e+00   9.9637051e-01   9.9640891e-01   9.9924704e-01
   2.8000000e+00   9.9006040e-01   9.9433410e-01   1.0016822e+00
   3.2000000e+00   9.9291559e-01   9.9867441e-01   9.9872009e-01
   3.6000000e+00   9.7978450e-01   9.9947334e-01   1.0033755e+00
   4.0000000e+00   9.8654117e-01   9.9905014e-01   9.9629646e-01
   4.4000000e+00   1.0106262e+00   1.0035551e+00   1.0099813e+00
   4.8000000e+00   9.9865402e-01   1.0005462e+00   9.9876741e-01
   5.2000000e+00   1.0045139e+00   1.0035810e+00   1.0007773e+00
   5.6000000e+00   1.0115497e+00   1.0028800e+00   9.9988823e-01
   6.0000000e+00   1.0010371e+00   1.0036686e+00   9.9529977e-01
   6.4000000e+00   1.0041134e+00   1.0009661e+00   1.0014560e+00
   6.8000000e+00   9.9958302e-01   1.0025105e+00   1.0086606e+00
   7.2000000e+00   9.9900181e-01   1.0015759e+00   1.0059551e+00
   7.6000000e+00   1.0039847e+00   1.0045935e+00   1.0109308e+00
   8.0000000e+00   1.0036802e+00   1.0069208e+00   1.0051808e+00
   8.4000000e+00   1.0003988e+00   1.0055980e+00   1.0035776e+00
   8.8000000e+00   1.0023844e+00   1.0070201e+00   1.0123303e+00
   9.2000000e+00   9.9905813e-01   1.0078333e+00   1.0051787e+00
   9.6000000e+00   1.0079200e+00   1.0063530e+00   1.0078067e+00
   1.0000000e+01   1.0057991e+00   1.0078236e+00   1.0095924e+00
   1.0400000e+01   1.0002636e+00   1.0066845e+00   1.0030236e+00
   1.0800000e+01   9.9741918e-01   1.0079507e+00   1.0104246e+00
   1.1200000e+01   9.9755999e-01   1.0062989e+00   1.0148262e+00
   1.1600000e+01   1.0001858e+00   1.0007521e+00   1.0046941e+00
   1.2000000e+01   9.9763554e-01   1.0030476e+00   1.0105141e+00
   1.2400000e+01   9.9894293e-01   1.0046865e+00   1.0147304e+00
   1.2800000e+01   1.0033043e+00   1.0058358e+00   1.0154079e+00
   1.3200000e+01   1.0004413e+00   1.0105436e+00   1.0094576e+00
   1.3600000e+01   9.9833964e-01   1.0014967e+00   1.0048259e+00
   1.4000000e+01   1.0014388e+00   1.0065273e+00   1.0097991e+00
   1.4400000e+01   1.0001828e+00   1.0004478e+00   1.0136274e+00
   1.4800000e+01   1.0033693e+00   1.0063103e+00   1.0105910e+00
   1.5200000e+01   9.9789765e-01   1.0084961e+00   1.0120580e+00
   1.5600000e+01   9.9826908e-01   1.0033281e+00   1.0121616e+00
   1.6000000e+01   1.0005592e+00   1.0086323e+00   1.0089826e+00
   1.6400000e+01   1.0019146e+00   1.0046734e+00   1.0089185e+00
   1.6800000e+01   1.0035434e+00   1.0019028e+00   1.0131802e+00
   1.7200000e+01   9.9960461e-01   1.0063796e+00   9.9844570e-01
   1.7600000e+01   1.0020584e+00   9.9774484e-01   1.0088631e+00
   1.8000000e+01   1.0021609e+00   1.0017052e+00   1.0050618e+00
   1.8400000e+01   1.0048694e+00   9.9438694e-01   9.9157087e-01
   1.8800000e+01   1.0035179e+00   9.9603412e-01   1.0080687e+00
   1.9200000e+01   1.0025962e+00   9.9716667e-01   1.0001425e+00
   1.9600000e+01   9.9890285e-01   9.9717017e-01   1.0002174e+00
   2.0000000e+01   1.0003889e+00   9.9830583e-01   1.0088909e+00
   2.0400000e+01   9.9925144e-01   9.9643925e-01   1.0186192e+00
   2.0800000e+01   9.9712329e-01   9.9619830e-01   1.0076021e+00
   2.1200000e+01   9.9776586e-01   9.9915759e-01   1.0077050e+00
   2.1600000e+01   9.9716216e-01   9.9828964e-01   1.0097414e+00
   2.2000000e+01   9.9531472e-01   9.9882302e-01   1.0011621e+00
   2.2400000e+01   9.9701227e-01   9.9676718e-01   9.9625420e-01
   2.2800000e+01   9.9755498e-01   9.9462985e-01   9.9621837e-01
   2.3200000e+01   9.9755530e-01   9.9286146e-01   9.9740371e-01
   2.3600000e+01   9.9575069e-01   9.9223921e-01   9.9889111e-01
   2.4000000e+01   9.9520044e-01   9.9414897e-01   9.9779678e-01
   2.4400000e+01   9.9117755e-01   9.9603585e-01   9.9120552e-01
   2.4800000e+01   9.9677976e-01   9.9574518e-01   9.9654064e-01
   2.5200000e+01   9.9602984e-01   9.9776222e-01   9.9576206e-01
   2.5600000e+01   9.9660406e-01   9.9550958e-01   9.9181386e-01
   2.6000000e+01   9.9737944e-01   9.9216884e-01   9.8971320e-01
   2.6400000e+01   9.9600057e-01   9.9634552e-01   9.9518055e-01
   2.6800000e+01   9.9815456e-01   9.9535263e-01   9.9408690e-01
   2.7200000e+01   9.9704838e-01   9.9936511e-01   9.8654440e-01
   2.7600000e+01   9.9770421e-01   9.9606428e-01   9.8702492e-01
   2.8000000e+01   9.9635249e-01   9.9671677e-01   9.8827469e-01
   2.8400000e+01   9.9950186e-01   9.9335439e-01   9.9181056e-01
   2.8800000e+01   9.9903542e-01   1.0042849e+00   9.8843724e-01
   2.9200000e+01   9.9826563e-01   9.9462964e-01   9.8381153e-01
   2.9600000e+01   9.9792240e-01   9.9940680e-01   9.8924341e-01
   3.0000000e+01   9.9730612e-01   1.0041296e+00   9.8346468e-01
   3.0400000e+01   9.9783267e-01   9.9898143e-01   9.8725813e-01
   3.0800000e+01   9.9890749e-01   9.9591696e-01   9.8802925e-01
   3.1200000e+01   9.9732652e-01   9.9460186e-01   9.9034452e-01
   3.1600000e+01   9.9854236e-01   9.9392555e-01   9.9327984e-01
   3.2000000e+01   9.9732177e-01   9.9634940e-01   9.8744394e-01
   3.2400000e+01   9.9623358e-01   9.9841344e-01   9.9132517e-01
   3.2800000e+01   9.9486679e-01   9.8603323e-01   9.8968521e-01
   3.3200000e+01   9.9552681e-01   9.8892804e-01   9.9780507e-01
   3.3600000e+01   9.9461743e-01   1.0006251e+00   9.9125765e-01
   3.4000000e+01   9.9324138e-01   9.9417320e-01   9.8293742e-01
   3.4400000e+01   9.9506849e-01   9.9082753e-01   9.9227289e-01
   3.4800000e+01   9.9419301e-01   9.9001654e-01   9.9101622e-01
   3.5200000e+01   9.9319727e-01   9.9257350e-01   9.9162719e-01
   3.5600000e+01   9.9353990e-01   9.9571378e-01   9.9552500e-01
   3.6000000e+01   9.9387950e-01   9.9613958e-01   1.0066087e+00
   3.6400000e+01   9.9367173e-01   9.9442216e-01   9.9417205e-01
   3.6800000e+01   9.9504843e-01   9.8027187e-01   9.9497932e-01
   3.7200000e+01   9.9473533e-01   1.0032443e+00   9.9731670e-01
   3.7600000e+01   9.9303649e-01   1.0035437e+00   9.9387377e-01
   3.8000000e+01   9.9620216e-01   9.9729513e-01   9.9208508e-01
   3.8400000e+01   9.9548521e-01   9.9537747e-01   9.9254512e-01
   3.8800000e+01   9.9685501e-01   9.9738803e-01   9.9188039e-01
   3.9200000e+01   1.0002149e+00   9.9473041e-01   9.9054874e-01
   3.9600000e+01   9.9669659e-01   9.9686438e-01   9.9950844e-01


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz15_scf20.dat <==
  -4.0000000e+01   9.9845252e-01   9.9784136e-01   1.0059902e+00
  -3.9600000e+01   9.9829355e-01   1.0001866e+00   1.0052031e+00
  -3.9200000e+01   9.9847930e-01   9.9913594e-01   1.0063592e+00
  -3.8800000e+01   9.9800265e-01   9.9694234e-01   1.0055202e+00
  -3.8400000e+01   9.9833066e-01   9.9617810e-01   1.0120050e+00
  -3.8000000e+01   9.9806427e-01   9.9850376e-01   1.0069959e+00
  -3.7600000e+01   9.9729491e-01   9.9679881e-01   1.0042650e+00
  -3.7200000e+01   9.9763830e-01   9.9510171e-01   1.0133043e+00
  -3.6800000e+01   9.9645552e-01   9.9800428e-01   1.0018631e+00
  -3.6400000e+01   9.9609423e-01   9.9850233e-01   9.9072255e-01
  -3.6000000e+01   9.9757244e-01   9.9509516e-01   1.0046792e+00
  -3.5600000e+01   9.9671306e-01   1.0022470e+00   1.0036104e+00
  -3.5200000e+01   9.9588874e-01   9.9352912e-01   1.0003853e+00
  -3.4800000e+01   9.9676474e-01   9.9272778e-01   9.8997336e-01
  -3.4400000e+01   9.9552322e-01   9.9008527e-01   9.9900735e-01
  -3.4000000e+01   9.9805302e-01   9.9809608e-01   9.8758382e-01
  -3.3600000e+01   9.9660362e-01   9.9524963e-01   9.8979379e-01
  -3.3200000e+01   9.9736856e-01   9.9590923e-01   9.8928569e-01
  -3.2800000e+01   9.9588849e-01   1.0003891e+00   9.9729273e-01
  -3.2400000e+01   9.9732388e-01   9.9897543e-01   9.9410968e-01
  -3.2000000e+01   9.9632892e-01   1.0091305e+00   9.9053856e-01
  -3.1600000e+01   9.9748343e-01   9.9776284e-01   9.8624315e-01
  -3.1200000e+01   9.9732713e-01   9.9642731e-01   9.9352676e-01
  -3.0800000e+01   9.9571553e-01   9.9667646e-01   9.9378005e-01
  -3.0400000e+01   9.9742877e-01   9.9798143e-01   9.9357210e-01
  -3.0000000e+01   9.9594836e-01   9.9616916e-01   9.9693209e-01
  -2.9600000e+01   9.9689405e-01   9.9851068e-01   9.9657561e-01
  -2.9200000e+01   9.9586407e-01   9.9394775e-01   9.9695819e-01
  -2.8800000e+01   9.9351602e-01   9.8815790e-01   9.9833726e-01
  -2.8400000e+01   9.9878625e-01   9.9964871e-01   1.0033544e+00
  -2.8000000e+01   9.9672363e-01   9.9625582e-01   9.8825662e-01
  -2.7600000e+01   9.9663742e-01   9.9428507e-01   9.9084011e-01
  -2.7200000e+01   9.9885148e-01   9.9696845e-01   9.8995254e-01
  -2.6800000e+01   9.9652366e-01   9.9758725e-01   9.8817806e-01
  -2.6400000e+01   9.9541123e-01   9.9583392e-01   9.8892402e-01
  -2.6000000e+01   9.9712716e-01   9.9531246e-01   9.9291637e-01
  -2.5600000e+01   9.9594660e-01   9.9236640e-01   9.9408613e-01
  -2.5200000e+01   9.9665940e-01   9.9358116e-01   9.9198500e-01
  -2.4800000e+01   9.9798651e-01   9.9234690e-01   1.0015669e+00
  -2.4400000e+01   9.9798894e-01   9.9620496e-01   9.9862175e-01
  -2.4000000e+01   9.9822840e-01   9.9628248e-01   9.9961650e-01
  -2.3600000e+01   9.9869407e-01   9.9849423e-01   9.9443779e-01
  -2.3200000e+01   9.9887664e-01   9.9859848e-01   1.0066482e+00
  -2.2800000e+01   9.9911240e-01   9.9825845e-01   1.0065162e+00
  -2.2400000e+01   1.0014897e+00   1.0003129e+00   9.9403006e-01
  -2.2000000e+01   9.9911576e-01   1.0030690e+00   9.9963164e-01
  -2.1600000e+01   9.9856514e-01   9.9885935e-01   1.0046142e+00
  -2.1200000e+01   9.9895863e-01   1.0032295e+00   1.0075402e+00
  -2.0800000e+01   9.9975398e-01   9.9782134e-01   1.0034198e+00
  -2.0400000e+01   9.9891192e-01   9.9565327e-01   1.0108619e+00
  -2.0000000e+01   9.9854764e-01   9.9777550e-01   1.0129131e+00
  -1.9600000e+01   9.9879805e-01   9.9792255e-01   1.0131766e+00
  -1.9200000e+01   1.0005189e+00   9.9788606e-01   1.0128162e+00
  -1.8800000e+01   1.0004057e+00   1.0002695e+00   1.0123540e+00
  -1.8400000e+01   1.0004050e+00   9.9608606e-01   1.0121539e+00
  -1.8000000e+01   9.9954568e-01   9.9799521e-01   1.0023859e+00
  -1.7600000e+01   9.9993900e-01   1.0034412e+00   1.0009487e+00
  -1.7200000e+01   9.9685372e-01   1.0023551e+00   9.9640539e-01
  -1.6800000e+01   1.0007806e+00   9.9742539e-01   1.0003760e+00
  -1.6400000e+01   9.9979166e-01   9.9986702e-01   1.0093152e+00
  -1.6000000e+01   9.9770247e-01   9.9840369e-01   1.0115524e+00
  -1.5600000e+01   1.0014889e+00   1.0004033e+00   1.0082064e+00
  -1.5200000e+01   9.9704823e-01   1.0000273e+00   1.0075798e+00
  -1.4800000e+01   1.0001265e+00   1.0002371e+00   1.0066984e+00
  -1.4400000e+01   1.0008056e+00   1.0077024e+00   9.9891272e-01
  -1.4000000e+01   1.0049407e+00   9.9988848e-01   1.0067839e+00
  -1.3600000e+01   9.9525448e-01   9.9828211e-01   1.0042009e+00
  -1.3200000e+01   1.0034081e+00   1.0003242e+00   1.0015248e+00
  -1.2800000e+01   9.9544563e-01   1.0020314e+00   9.9900312e-01
  -1.2400000e+01   1.0005106e+00   1.0059557e+00   1.0084746e+00
  -1.2000000e+01   9.9927750e-01   1.0066148e+00   9.9630156e-01
  -1.1600000e+01   9.9849780e-01   1.0020159e+00   1.0029998e+00
  -1.1200000e+01   1.0016875e+00   9.9732955e-01   1.0061937e+00
  -1.0800000e+01   9.9621557e-01   9.9897610e-01   1.0015452e+00
  -1.0400000e+01   9.9948837e-01   9.9787992e-01   1.0000065e+00
  -1.0000000e+01   9.9882073e-01   9.9823253e-01   9.9458162e-01
  -9.6000000e+00   1.0012333e+00   9.9935406e-01   9.9844494e-01
  -9.2000000e+00   9.9889412e-01   1.0010575e+00   1.0007275e+00
  -8.8000000e+00   9.9764445e-01   9.9974248e-01   1.0081425e+00
  -8.4000000e+00   1.0027351e+00   9.9470519e-01   1.0102920e+00
  -8.0000000e+00   1.0012117e+00   9.9926265e-01   9.9928914e-01
  -7.6000000e+00   1.0042577e+00   1.0000407e+00   9.9923048e-01
  -7.2000000e+00   9.9556316e-01   9.9654564e-01   1.0031925e+00
  -6.8000000e+00   9.9397863e-01   9.9359949e-01   1.0011066e+00
  -6.4000000e+00   9.9898105e-01   1.0003744e+00   9.9891656e-01
  -6.0000000e+00   9.9645379e-01   9.9268555e-01   9.9646384e-01
  -5.6000000e+00   9.9567395e-01   9.9677246e-01   1.0068079e+00
  -5.2000000e+00   9.9764574e-01   9.9873298e-01   9.9789185e-01
  -4.8000000e+00   9.9713792e-01   9.9238128e-01   9.9757039e-01
  -4.4000000e+00   1.0003517e+00   9.9292376e-01   9.9981631e-01
  -4.0000000e+00   9.9802452e-01   9.9744876e-01   9.9841155e-01
  -3.6000000e+00   9.9555393e-01   9.9488670e-01   9.9066272e-01
  -3.2000000e+00   9.8647858e-01   9.9504848e-01   9.9800178e-01
  -2.8000000e+00   1.0097822e+00   9.9421852e-01   1.0085896e+00
  -2.4000000e+00   9.9358673e-01   9.9738755e-01   1.0042147e+00
  -2.0000000e+00   9.9409433e-01   9.9686671e-01   1.0034076e+00
  -1.6000000e+00   1.0026962e+00   9.9918920e-01   9.9768811e-01
  -1.2000000e+00   9.9483633e-01   1.0014389e+00   1.0012120e+00
  -8.0000000e-01   9.9490318e-01   9.9719973e-01   1.0044401e+00
  -4.0000000e-01   1.0017542e+00   1.0005424e+00   1.0005028e+00
   0.0000000e+00   1.0061735e+00   1.0000505e+00   1.0080929e+00
   4.0000000e-01   1.0822647e+00   1.0017229e+00   9.9889500e-01
   8.0000000e-01   5.6896917e-01   9.9939141e-01   9.9407521e-01
   1.2000000e+00   9.9632339e-01   9.9506029e-01   9.9568988e-01
   1.6000000e+00   9.8474788e-01   1.0000078e+00   1.0062779e+00
   2.0000000e+00   9.9631894e-01   9.9860621e-01   9.9959354e-01
   2.4000000e+00   1.0064701e+00   9.9474191e-01   9.9583847e-01
   2.8000000e+00   9.9903545e-01   9.9231707e-01   9.9878613e-01
   3.2000000e+00   1.0004155e+00   9.9622583e-01   9.9632580e-01
   3.6000000e+00   9.8540006e-01   9.9656314e-01   1.0014027e+00
   4.0000000e+00   9.9022242e-01   9.9568261e-01   9.9467557e-01
   4.4000000e+00   1.0123318e+00   9.9974731e-01   1.0085653e+00
   4.8000000e+00   9.9838180e-01   9.9639455e-01   9.9746258e-01
   5.2000000e+00   1.0024754e+00   9.9916027e-01   9.9943841e-01
   5.6000000e+00   1.0080190e+00   9.9832714e-01   9.9839895e-01
   6.0000000e+00   9.9643908e-01   9.9910273e-01   9.9355899e-01
   6.4000000e+00   9.9878383e-01   9.9652708e-01   9.9935389e-01
   6.8000000e+00   9.9394636e-01   9.9828682e-01   1.0061218e+00
   7.2000000e+00   9.9338398e-01   9.9765891e-01   1.0029542e+00
   7.6000000e+00   9.9864115e-01   1.0010158e+00   1.0074152e+00
   8.0000000e+00   9.9884950e-01   1.0036961e+00   1.0011782e+00
   8.4000000e+00   9.9621811e-01   1.0027099e+00   9.9907933e-01
   8.8000000e+00   9.9887574e-01   1.0044066e+00   1.0073108e+00
   9.2000000e+00   9.9621391e-01   1.0054140e+00   9.9975032e-01
   9.6000000e+00   1.0056270e+00   1.0040399e+00   1.0019641e+00
   1.0000000e+01   1.0039703e+00   1.0055141e+00   1.0033914e+00
   1.0400000e+01   9.9877158e-01   1.0043023e+00   9.9658129e-01
   1.0800000e+01   9.9612603e-01   1.0054187e+00   1.0037142e+00
   1.1200000e+01   9.9634505e-01   1.0035818e+00   1.0079322e+00
   1.1600000e+01   9.9895357e-01   9.9784630e-01   9.9778228e-01
   1.2000000e+01   9.9632500e-01   9.9994014e-01   1.0035346e+00
   1.2400000e+01   9.9751167e-01   1.0014200e+00   1.0077580e+00
   1.2800000e+01   1.0017316e+00   1.0024693e+00   1.0085202e+00
   1.3200000e+01   9.9874313e-01   1.0071424e+00   1.0027505e+00
   1.3600000e+01   9.9653567e-01   9.9819145e-01   9.9833589e-01
   1.4000000e+01   9.9954759e-01   1.0033590e+00   1.0035056e+00
   1.4400000e+01   9.9824908e-01   9.9753985e-01   1.0075833e+00
   1.4800000e+01   1.0014246e+00   1.0037090e+00   1.0048783e+00
   1.5200000e+01   9.9599603e-01   1.0062819e+00   1.0066860e+00
   1.5600000e+01   9.9644197e-01   1.0015771e+00   1.0071782e+00
   1.6000000e+01   9.9883965e-01   1.0073669e+00   1.0044307e+00
   1.6400000e+01   1.0003435e+00   1.0039348e+00   1.0048043e+00
   1.6800000e+01   1.0021553e+00   1.0017012e+00   1.0095014e+00
   1.7200000e+01   9.9843996e-01   1.0067164e+00   9.9527128e-01
   1.7600000e+01   1.0011361e+00   9.9859984e-01   1.0060971e+00
   1.8000000e+01   1.0015062e+00   1.0030651e+00   1.0027230e+00
   1.8400000e+01   1.0044992e+00   9.9620317e-01   9.8963580e-01
   1.8800000e+01   1.0034450e+00   9.9828449e-01   1.0064332e+00
   1.9200000e+01   1.0028231e+00   9.9980452e-01   9.9878740e-01
   1.9600000e+01   9.9942704e-01   1.0001468e+00   9.9906948e-01
   2.0000000e+01   1.0012064e+00   1.0015725e+00   1.0078746e+00
   2.0400000e+01   1.0003503e+00   9.9993389e-01   1.0176728e+00
   2.0800000e+01   9.9848755e-01   9.9987015e-01   1.0066867e+00
   2.1200000e+01   9.9938180e-01   1.0029612e+00   1.0067622e+00
   2.1600000e+01   9.9900806e-01   1.0021502e+00   1.0087316e+00
   2.2000000e+01   9.9736454e-01   1.0026857e+00   1.0000766e+00
   2.2400000e+01   9.9924304e-01   1.0005569e+00   9.9508269e-01
   2.2800000e+01   9.9992877e-01   9.9827978e-01   9.9496377e-01
   2.3200000e+01   1.0000295e+00   9.9631007e-01   9.9609400e-01
   2.3600000e+01   9.9827011e-01   9.9542153e-01   9.9756404e-01
   2.4000000e+01   9.9770988e-01   9.9700942e-01   9.9651123e-01
   2.4400000e+01   9.9360149e-01   9.9851339e-01   9.9003515e-01
   2.4800000e+01   9.9907066e-01   9.9778015e-01   9.9554883e-01
   2.5200000e+01   9.9809663e-01   9.9931467e-01   9.9503735e-01
   2.5600000e+01   9.9837409e-01   9.9654235e-01   9.9144372e-01
   2.6000000e+01   9.9878375e-01   9.9266690e-01   9.8977849e-01
   2.6400000e+01   9.9697329e-01   9.9631098e-01   9.9575990e-01
   2.6800000e+01   9.9864969e-01   9.9480197e-01   9.9524732e-01
   2.7200000e+01   9.9703556e-01   9.9833390e-01   9.8832936e-01
   2.7600000e+01   9.9717215e-01   9.9461244e-01   9.8948014e-01
   2.8000000e+01   9.9531666e-01   9.9491069e-01   9.9141739e-01
   2.8400000e+01   9.9799526e-01   9.9128798e-01   9.9564327e-01
   2.8800000e+01   9.9712135e-01   1.0020240e+00   9.9290243e-01
   2.9200000e+01   9.9602824e-01   9.9232419e-01   9.8883922e-01
   2.9600000e+01   9.9546224e-01   9.9713130e-01   9.9480822e-01
   3.0000000e+01   9.9473614e-01   1.0019939e+00   9.8940498e-01
   3.0400000e+01   9.9527053e-01   9.9710783e-01   9.9351582e-01
   3.0800000e+01   9.9647638e-01   9.9439306e-01   9.9445926e-01
   3.1200000e+01   9.9515333e-01   9.9350736e-01   9.9682992e-01
   3.1600000e+01   9.9672731e-01   9.9332321e-01   9.9969251e-01
   3.2000000e+01   9.9596477e-01   9.9628973e-01   9.9360355e-01
   3.2400000e+01   9.9540734e-01   9.9892962e-01   9.9718335e-01
   3.2800000e+01   9.9462308e-01   9.8712574e-01   9.9511357e-01
   3.3200000e+01   9.9589201e-01   9.9060338e-01   1.0027821e+00
   3.3600000e+01   9.9559416e-01   1.0028838e+00   9.9566059e-01
   3.4000000e+01   9.9480511e-01   9.9693472e-01   9.8674063e-01
   3.4400000e+01   9.9718140e-01   9.9404380e-01   9.9555082e-01
   3.4800000e+01   9.9678836e-01   9.9362860e-01   9.9375938e-01
   3.5200000e+01   9.9619639e-01   9.9651956e-01   9.9389449e-01
   3.5600000e+01   9.9685750e-01   9.9991633e-01   9.9739208e-01
   3.6000000e+01   9.9742244e-01   1.0005043e+00   1.0081711e+00
   3.6400000e+01   9.9734179e-01   9.9885636e-01   9.9548634e-01
   3.6800000e+01   9.9875820e-01   9.8463803e-01   9.9616183e-01
   3.7200000e+01   9.9838989e-01   1.0076278e+00   9.9845913e-01
   3.7600000e+01   9.9655405e-01   1.0077732e+00   9.9505509e-01
   3.8000000e+01   9.9953333e-01   1.0012780e+00   9.9337544e-01
   3.8400000e+01   9.9856378e-01   9.9907686e-01   9.9399887e-01
   3.8800000e+01   9.9964912e-01   1.0007712e+00   9.9353004e-01
   3.9200000e+01   1.0027060e+00   9.9774421e-01   9.9240281e-01
   3.9600000e+01   9.9885729e-01   9.9949252e-01   1.0015727e+00


==> figs/force_ratio/old2/scf_vs_direct_clumpy_yz15_scf5.dat <==
  -4.0000000e+01   9.9486711e-01   1.0187233e+00   1.0440450e+00
  -3.9600000e+01   9.9540879e-01   1.0214059e+00   1.0432060e+00
  -3.9200000e+01   9.9631307e-01   1.0206096e+00   1.0444243e+00
  -3.8800000e+01   9.9656479e-01   1.0186284e+00   1.0436079e+00
  -3.8400000e+01   9.9762029e-01   1.0180887e+00   1.0504283e+00
  -3.8000000e+01   9.9807306e-01   1.0206856e+00   1.0453519e+00
  -3.7600000e+01   9.9800651e-01   1.0191414e+00   1.0426755e+00
  -3.7200000e+01   9.9902585e-01   1.0175779e+00   1.0522488e+00
  -3.6800000e+01   9.9848128e-01   1.0206885e+00   1.0405739e+00
  -3.6400000e+01   9.9871818e-01   1.0213113e+00   1.0292249e+00
  -3.6000000e+01   1.0007513e+00   1.0179024e+00   1.0439520e+00
  -3.5600000e+01   1.0003907e+00   1.0252595e+00   1.0430685e+00
  -3.5200000e+01   1.0000103e+00   1.0163423e+00   1.0399216e+00
  -3.4800000e+01   1.0012857e+00   1.0154817e+00   1.0292683e+00
  -3.4400000e+01   1.0003847e+00   1.0126939e+00   1.0387837e+00
  -3.4000000e+01   1.0032312e+00   1.0207579e+00   1.0269596e+00
  -3.3600000e+01   1.0020415e+00   1.0176713e+00   1.0292272e+00
  -3.3200000e+01   1.0030520e+00   1.0181248e+00   1.0285640e+00
  -3.2800000e+01   1.0017866e+00   1.0224364e+00   1.0366273e+00
  -3.2400000e+01   1.0034473e+00   1.0206800e+00   1.0329158e+00
  -3.2000000e+01   1.0026660e+00   1.0306981e+00   1.0286444e+00
  -3.1600000e+01   1.0040594e+00   1.0186943e+00   1.0234532e+00
  -3.1200000e+01   1.0041535e+00   1.0169035e+00   1.0300898e+00
  -3.0800000e+01   1.0028053e+00   1.0166976e+00   1.0292351e+00
  -3.0400000e+01   1.0048307e+00   1.0175397e+00   1.0276994e+00
  -3.0000000e+01   1.0036619e+00   1.0151794e+00   1.0296486e+00
  -2.9600000e+01   1.0049548e+00   1.0170300e+00   1.0275511e+00
  -2.9200000e+01   1.0042654e+00   1.0118299e+00   1.0260206e+00
  -2.8800000e+01   1.0022417e+00   1.0053681e+00   1.0253268e+00
  -2.8400000e+01   1.0078868e+00   1.0164659e+00   1.0281827e+00
  -2.8000000e+01   1.0061005e+00   1.0124056e+00   1.0102992e+00
  -2.7600000e+01   1.0062619e+00   1.0097698e+00   1.0103902e+00
  -2.7200000e+01   1.0086812e+00   1.0118315e+00   1.0068321e+00
  -2.6800000e+01   1.0064407e+00   1.0117625e+00   1.0023000e+00
  -2.6400000e+01   1.0053415e+00   1.0092474e+00   1.0002743e+00
  -2.6000000e+01   1.0070082e+00   1.0079374e+00   1.0014993e+00
  -2.5600000e+01   1.0056600e+00   1.0041230e+00   9.9987147e-01
  -2.5200000e+01   1.0061360e+00   1.0044633e+00   9.9499084e-01
  -2.4800000e+01   1.0071522e+00   1.0022695e+00   1.0018751e+00
  -2.4400000e+01   1.0067626e+00   1.0051581e+00   9.9630173e-01
  -2.4000000e+01   1.0065567e+00   1.0041715e+00   9.9477352e-01
  -2.3600000e+01   1.0065400e+00   1.0052844e+00   9.8724253e-01
  -2.3200000e+01   1.0062123e+00   1.0042314e+00   9.9710090e-01
  -2.2800000e+01   1.0059265e+00   1.0027026e+00   9.9485566e-01
  -2.2400000e+01   1.0077984e+00   1.0035614e+00   9.8057402e-01
  -2.2000000e+01   1.0048963e+00   1.0051167e+00   9.8429085e-01
  -2.1600000e+01   1.0038444e+00   9.9970933e-01   9.8751597e-01
  -2.1200000e+01   1.0037586e+00   1.0029199e+00   9.8882687e-01
  -2.0800000e+01   1.0040916e+00   9.9640090e-01   9.8333038e-01
  -2.0400000e+01   1.0027943e+00   9.9318221e-01   9.8925122e-01
  -2.0000000e+01   1.0019875e+00   9.9430828e-01   9.8995300e-01
  -1.9600000e+01   1.0018056e+00   9.9353698e-01   9.8896450e-01
  -1.9200000e+01   1.0031037e+00   9.9265867e-01   9.8741365e-01
  -1.8800000e+01   1.0025687e+00   9.9426588e-01   9.8581088e-01
  -1.8400000e+01   1.0021517e+00   9.8942235e-01   9.8450787e-01
  -1.8000000e+01   1.0008847e+00   9.9070946e-01   9.7396269e-01
  -1.7600000e+01   1.0008805e+00   9.9557584e-01   9.7158745e-01
  -1.7200000e+01   9.9740596e-01   9.9402923e-01   9.6628361e-01
  -1.6800000e+01   1.0009570e+00   9.8874122e-01   9.6933526e-01
  -1.6400000e+01   9.9958779e-01   9.9082183e-01   9.7730597e-01
  -1.6000000e+01   9.9711766e-01   9.8909671e-01   9.7892040e-01
  -1.5600000e+01   1.0004971e+00   9.9085575e-01   9.7527479e-01
  -1.5200000e+01   9.9562877e-01   9.9031887e-01   9.7442901e-01
  -1.4800000e+01   9.9822195e-01   9.9040947e-01   9.7350677e-01
  -1.4400000e+01   9.9836241e-01   9.9772841e-01   9.6609424e-01
  -1.4000000e+01   1.0018845e+00   9.8995576e-01   9.7402786e-01
  -1.3600000e+01   9.9156579e-01   9.8835704e-01   9.7206299e-01
  -1.3200000e+01   9.9895510e-01   9.9039640e-01   9.7018547e-01
  -1.2800000e+01   9.9023357e-01   9.9215888e-01   9.6848396e-01
  -1.2400000e+01   9.9443530e-01   9.9620843e-01   9.7826561e-01
  -1.2000000e+01   9.9240087e-01   9.9709429e-01   9.6697369e-01
  -1.1600000e+01   9.9089422e-01   9.9278905e-01   9.7412004e-01
  -1.1200000e+01   9.9342223e-01   9.8839072e-01   9.7806449e-01
  -1.0800000e+01   9.8747902e-01   9.9026668e-01   9.7455864e-01
  -1.0400000e+01   9.9033468e-01   9.8942318e-01   9.7420481e-01
  -1.0000000e+01   9.8942459e-01   9.9001498e-01   9.7015162e-01
  -9.6000000e+00   9.9170541e-01   9.9137125e-01   9.7522278e-01
  -9.2000000e+00   9.8940808e-01   9.9330287e-01   9.7879199e-01
  -8.8000000e+00   9.8829866e-01   9.9223398e-01   9.8740430e-01
  -8.4000000e+00   9.9355571e-01   9.8746827e-01   9.9085984e-01
  -8.0000000e+00   9.9230604e-01   9.9222215e-01   9.8136612e-01
  -7.6000000e+00   9.9559349e-01   9.9322664e-01   9.8252917e-01
  -7.2000000e+00   9.8722897e-01   9.8999681e-01   9.8754103e-01
  -6.8000000e+00   9.8588653e-01   9.8731776e-01   9.8652329e-01
  -6.4000000e+00   9.9101732e-01   9.9430136e-01   9.8535275e-01
  -6.0000000e+00   9.8857868e-01   9.8690836e-01   9.8388534e-01
  -5.6000000e+00   9.8774087e-01   9.9122550e-01   9.9504009e-01
  -5.2000000e+00   9.8946680e-01   9.9342873e-01   9.8715605e-01
  -4.8000000e+00   9.8853342e-01   9.8735641e-01   9.8776905e-01
  -4.4000000e+00   9.9105795e-01   9.8813233e-01   9.9094676e-01
  -4.0000000e+00   9.8783288e-01   9.9285633e-01   9.9052516e-01
  -3.6000000e+00   9.8419067e-01   9.9050252e-01   9.8381675e-01
  -3.2000000e+00   9.7374444e-01   9.9083129e-01   9.9209147e-01
  -2.8000000e+00   9.9494957e-01   9.9014236e-01   1.0035990e+00
  -2.4000000e+00   9.7696185e-01   9.9341135e-01   1.0001876e+00
  -2.0000000e+00   9.7520717e-01   9.9298253e-01   1.0002549e+00
  -1.6000000e+00   9.8120423e-01   9.9537656e-01   9.9532387e-01
  -1.2000000e+00   9.7098813e-01   9.9770277e-01   9.9948790e-01
  -8.0000000e-01   9.6848185e-01   9.9358708e-01   1.0032127e+00
  -4.0000000e-01   9.7251559e-01   9.9706898e-01   9.9961157e-01
   0.0000000e+00   9.7388551e-01   9.9679504e-01   1.0073498e+00
   4.0000000e-01   1.0422399e+00   9.9876021e-01   9.9812841e-01
   8.0000000e-01   5.9083897e-01   9.9683092e-01   9.9310868e-01
   1.2000000e+00   9.7028853e-01   9.9300961e-01   9.9435963e-01
   1.6000000e+00   9.5658381e-01   9.9855650e-01   1.0044327e+00
   2.0000000e+00   9.6768923e-01   9.9786220e-01   9.9715890e-01
   2.4000000e+00   9.7846028e-01   9.9478360e-01   9.9274392e-01
   2.8000000e+00   9.7284535e-01   9.9318991e-01   9.9497552e-01
   3.2000000e+00   9.7632905e-01   9.9795354e-01   9.9181827e-01
   3.6000000e+00   9.6413892e-01   9.9911455e-01   9.9618557e-01
   4.0000000e+00   9.7153030e-01   9.9898026e-01   9.8885426e-01
   4.4000000e+00   9.9599216e-01   1.0036916e+00   1.0020696e+00
   4.8000000e+00   9.8488210e-01   1.0008006e+00   9.9051139e-01
   5.2000000e+00   9.9128974e-01   1.0038686e+00   9.9200102e-01
   5.6000000e+00   9.9878816e-01   1.0031201e+00   9.9054568e-01
   6.0000000e+00   9.8887506e-01   1.0037880e+00   9.8535955e-01
   6.4000000e+00   9.9230372e-01   1.0009053e+00   9.9074826e-01
   6.8000000e+00   9.8814502e-01   1.0022262e+00   9.9711205e-01
   7.2000000e+00   9.8783465e-01   1.0010426e+00   9.9363718e-01
   7.6000000e+00   9.9299373e-01   1.0038033e+00   9.9772807e-01
   8.0000000e+00   9.9290758e-01   1.0058795e+00   9.9122444e-01
   8.4000000e+00   9.8988034e-01   1.0043329e+00   9.8882663e-01
   8.8000000e+00   9.9208433e-01   1.0055647e+00   9.9665197e-01
   9.2000000e+00   9.8906373e-01   1.0062279e+00   9.8885782e-01
   9.6000000e+00   9.9814907e-01   1.0046458e+00   9.9073869e-01
   1.0000000e+01   9.9640084e-01   1.0060508e+00   9.9184936e-01
   1.0400000e+01   9.9130411e-01   1.0048886e+00   9.8482639e-01
   1.0800000e+01   9.8889742e-01   1.0061510e+00   9.9159154e-01
   1.1200000e+01   9.8946229e-01   1.0045141e+00   9.9548255e-01
   1.1600000e+01   9.9249381e-01   9.9899077e-01   9.8519591e-01
   1.2000000e+01   9.9037057e-01   1.0012833e+00   9.9062843e-01
   1.2400000e+01   9.9204692e-01   1.0029006e+00   9.9456482e-01
   1.2800000e+01   9.9671483e-01   1.0039973e+00   9.9510294e-01
   1.3200000e+01   9.9415570e-01   1.0086131e+00   9.8922045e-01
   1.3600000e+01   9.9230278e-01   9.9946782e-01   9.8470084e-01
   1.4000000e+01   9.9556862e-01   1.0043415e+00   9.8965766e-01
   1.4400000e+01   9.9446531e-01   9.9810972e-01   9.9355676e-01
   1.4800000e+01   9.9775311e-01   1.0037838e+00   9.9078546e-01
   1.5200000e+01   9.9241671e-01   1.0057913e+00   9.9247617e-01
   1.5600000e+01   9.9289660e-01   1.0004849e+00   9.9287753e-01
   1.6000000e+01   9.9530884e-01   1.0056531e+00   9.9009421e-01
   1.6400000e+01   9.9683327e-01   1.0016274e+00   9.9039209e-01
   1.6800000e+01   9.9868693e-01   9.9884101e-01   9.9495865e-01
   1.7200000e+01   9.9506949e-01   1.0033394e+00   9.8087994e-01
   1.7600000e+01   9.9789083e-01   9.9482447e-01   9.9151243e-01
   1.8000000e+01   9.9845322e-01   9.9892532e-01   9.8817411e-01
   1.8400000e+01   1.0016935e+00   9.9182808e-01   9.7529699e-01
   1.8800000e+01   1.0009597e+00   9.9371018e-01   9.9191036e-01
   1.9200000e+01   1.0007168e+00   9.9510187e-01   9.8448650e-01
   1.9600000e+01   9.9775497e-01   9.9537461e-01   9.8493317e-01
   2.0000000e+01   9.9999867e-01   9.9676549e-01   9.9384842e-01
   2.0400000e+01   9.9963649e-01   9.9512617e-01   1.0038110e+00
   2.0800000e+01   9.9827967e-01   9.9506029e-01   9.9333982e-01
   2.1200000e+01   9.9967676e-01   9.9812492e-01   9.9384001e-01
   2.1600000e+01   9.9979492e-01   9.9728794e-01   9.9627049e-01
   2.2000000e+01   9.9861976e-01   9.9776183e-01   9.8825055e-01
   2.2400000e+01   1.0009480e+00   9.9555536e-01   9.8387906e-01
   2.2800000e+01   1.0020585e+00   9.9317148e-01   9.8434803e-01
   2.3200000e+01   1.0025642e+00   9.9106558e-01   9.8605950e-01
   2.3600000e+01   1.0011959e+00   9.9001699e-01   9.8809967e-01
   2.4000000e+01   1.0010349e+00   9.9141920e-01   9.8761569e-01
   2.4400000e+01   9.9733284e-01   9.9273448e-01   9.8170746e-01
   2.4800000e+01   1.0032813e+00   9.9183180e-01   9.8762526e-01
   2.5200000e+01   1.0028122e+00   9.9319558e-01   9.8749062e-01
   2.5600000e+01   1.0036628e+00   9.9029734e-01   9.8420476e-01
   2.6000000e+01   1.0047152e+00   9.8632330e-01   9.8273065e-01
   2.6400000e+01   1.0036054e+00   9.8984136e-01   9.8874558e-01
   2.6800000e+01   1.0060749e+00   9.8825639e-01   9.8820716e-01
   2.7200000e+01   1.0052837e+00   9.9168622e-01   9.8120736e-01
   2.7600000e+01   1.0063012e+00   9.8791507e-01   9.8213121e-01
   2.8000000e+01   1.0053273e+00   9.8813036e-01   9.8376313e-01
   2.8400000e+01   1.0089303e+00   9.8443319e-01   9.8761023e-01
   2.8800000e+01   1.0089161e+00   9.9496819e-01   9.8451925e-01
   2.9200000e+01   1.0086207e+00   9.8517536e-01   9.8011780e-01
   2.9600000e+01   1.0087779e+00   9.8974447e-01   9.8568611e-01
   3.0000000e+01   1.0086697e+00   9.9431872e-01   9.8003871e-01
   3.0400000e+01   1.0097178e+00   9.8917088e-01   9.8389482e-01
   3.0800000e+01   1.0113149e+00   9.8613222e-01   9.8471710e-01
   3.1200000e+01   1.0102000e+00   9.8486060e-01   9.8706651e-01
   3.1600000e+01   1.0118841e+00   9.8424801e-01   9.9003616e-01
   3.2000000e+01   1.0110559e+00   9.8672163e-01   9.8427797e-01
   3.2400000e+01   1.0103056e+00   9.8884760e-01   9.8823765e-01
   3.2800000e+01   1.0092077e+00   9.7666645e-01   9.8673421e-01
   3.3200000e+01   1.0100922e+00   9.7960727e-01   9.9501842e-01
   3.3600000e+01   1.0093059e+00   9.9125538e-01   9.8874148e-01
   3.4000000e+01   1.0079613e+00   9.8490524e-01   9.8076368e-01
   3.4400000e+01   1.0097828e+00   9.8161308e-01   9.9048498e-01
   3.4800000e+01   1.0087760e+00   9.8080753e-01   9.8971827e-01
   3.5200000e+01   1.0075624e+00   9.8331298e-01   9.9089902e-01
   3.5600000e+01   1.0076252e+00   9.8637044e-01   9.9544789e-01
   3.6000000e+01   1.0076064e+00   9.8671436e-01   1.0072695e+00
   3.6400000e+01   1.0069589e+00   9.8491241e-01   9.9562563e-01
   3.6800000e+01   1.0078507e+00   9.7078002e-01   9.9730153e-01
   3.7200000e+01   1.0069687e+00   9.9339290e-01   1.0005699e+00
   3.7600000e+01   1.0046329e+00   9.9354329e-01   9.9808727e-01
   3.8000000e+01   1.0071720e+00   9.8720450e-01   9.9729772e-01
   3.8400000e+01   1.0057459e+00   9.8515162e-01   9.9879370e-01
   3.8800000e+01   1.0063993e+00   9.8699261e-01   9.9917596e-01
   3.9200000e+01   1.0090365e+00   9.8422259e-01   9.9889003e-01
   3.9600000e+01   1.0047207e+00   9.8620777e-01   1.0089849e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz-30_scf10.dat <==
  -4.0000000e+01   9.9583452e-01   9.9755131e-01   1.0046174e+00
  -3.9600000e+01   9.9547357e-01   9.9798928e-01   9.9884268e-01
  -3.9200000e+01   9.9649617e-01   9.9543923e-01   1.0017589e+00
  -3.8800000e+01   9.9655892e-01   9.9813454e-01   9.9910585e-01
  -3.8400000e+01   9.9471054e-01   9.9671141e-01   1.0020286e+00
  -3.8000000e+01   9.9497798e-01   9.9830329e-01   1.0010933e+00
  -3.7600000e+01   9.9728494e-01   9.9768733e-01   1.0000243e+00
  -3.7200000e+01   9.9562734e-01   9.9810939e-01   1.0033061e+00
  -3.6800000e+01   9.9790775e-01   1.0001368e+00   1.0050520e+00
  -3.6400000e+01   9.9708346e-01   9.9865744e-01   1.0051780e+00
  -3.6000000e+01   9.9188826e-01   9.9981900e-01   9.9982288e-01
  -3.5600000e+01   9.9618466e-01   9.9734434e-01   1.0036235e+00
  -3.5200000e+01   9.9546441e-01   9.9996487e-01   1.0032501e+00
  -3.4800000e+01   9.9580135e-01   1.0012889e+00   1.0065201e+00
  -3.4400000e+01   9.9424239e-01   1.0014069e+00   1.0047962e+00
  -3.4000000e+01   9.9442929e-01   1.0011430e+00   1.0028456e+00
  -3.3600000e+01   9.9636559e-01   1.0022439e+00   1.0069005e+00
  -3.3200000e+01   9.9393569e-01   9.9832108e-01   1.0124979e+00
  -3.2800000e+01   9.9626972e-01   1.0043882e+00   1.0054697e+00
  -3.2400000e+01   9.9852929e-01   1.0056073e+00   1.0064374e+00
  -3.2000000e+01   9.9526170e-01   1.0075793e+00   1.0049491e+00
  -3.1600000e+01   9.9724419e-01   1.0035023e+00   1.0057915e+00
  -3.1200000e+01   9.9731099e-01   1.0015348e+00   1.0045070e+00
  -3.0800000e+01   9.9842904e-01   1.0020755e+00   1.0069680e+00
  -3.0400000e+01   9.9915631e-01   1.0032902e+00   1.0070530e+00
  -3.0000000e+01   9.9742240e-01   1.0006451e+00   1.0096939e+00
  -2.9600000e+01   9.9554405e-01   1.0011833e+00   1.0074948e+00
  -2.9200000e+01   9.9855123e-01   1.0058622e+00   1.0042238e+00
  -2.8800000e+01   1.0000656e+00   1.0074140e+00   1.0024650e+00
  -2.8400000e+01   9.9898730e-01   1.0096939e+00   1.0118213e+00
  -2.8000000e+01   9.9956014e-01   1.0072418e+00   1.0045645e+00
  -2.7600000e+01   9.9785350e-01   1.0096283e+00   1.0033803e+00
  -2.7200000e+01   9.9790454e-01   1.0112314e+00   9.9988732e-01
  -2.6800000e+01   1.0044112e+00   1.0109898e+00   1.0047204e+00
  -2.6400000e+01   1.0027826e+00   1.0082091e+00   1.0025145e+00
  -2.6000000e+01   1.0003465e+00   1.0089620e+00   9.9954232e-01
  -2.5600000e+01   1.0010490e+00   1.0085775e+00   1.0035401e+00
  -2.5200000e+01   1.0041958e+00   1.0078621e+00   9.9743686e-01
  -2.4800000e+01   1.0063744e+00   1.0095546e+00   9.9974434e-01
  -2.4400000e+01   1.0046633e+00   1.0075434e+00   1.0026372e+00
  -2.4000000e+01   1.0045110e+00   1.0084433e+00   1.0052737e+00
  -2.3600000e+01   1.0042620e+00   1.0040949e+00   1.0030040e+00
  -2.3200000e+01   1.0052066e+00   1.0054895e+00   1.0042474e+00
  -2.2800000e+01   1.0106360e+00   1.0069119e+00   9.9827050e-01
  -2.2400000e+01   1.0082800e+00   1.0121164e+00   9.9790357e-01
  -2.2000000e+01   1.0048159e+00   1.0065442e+00   9.9813428e-01
  -2.1600000e+01   1.0106783e+00   1.0084164e+00   1.0057973e+00
  -2.1200000e+01   1.0078601e+00   1.0061624e+00   1.0031440e+00
  -2.0800000e+01   1.0025788e+00   1.0007025e+00   1.0078217e+00
  -2.0400000e+01   1.0054188e+00   1.0074451e+00   1.0029223e+00
  -2.0000000e+01   1.0050062e+00   1.0033576e+00   9.8900879e-01
  -1.9600000e+01   1.0074659e+00   1.0069239e+00   9.9559232e-01
  -1.9200000e+01   1.0104377e+00   1.0074206e+00   9.9974793e-01
  -1.8800000e+01   1.0118189e+00   1.0012661e+00   1.0021422e+00
  -1.8400000e+01   1.0048621e+00   1.0066519e+00   1.0059903e+00
  -1.8000000e+01   1.0038734e+00   1.0027545e+00   1.0045210e+00
  -1.7600000e+01   1.0058364e+00   1.0034294e+00   9.9705708e-01
  -1.7200000e+01   1.0055126e+00   1.0026112e+00   9.9726080e-01
  -1.6800000e+01   1.0085630e+00   1.0097619e+00   9.9617954e-01
  -1.6400000e+01   1.0023868e+00   1.0011421e+00   1.0002024e+00
  -1.6000000e+01   1.0065751e+00   1.0015616e+00   9.9788443e-01
  -1.5600000e+01   1.0042852e+00   1.0012079e+00   1.0021502e+00
  -1.5200000e+01   1.0081154e+00   1.0096915e+00   1.0038432e+00
  -1.4800000e+01   1.0034874e+00   1.0014265e+00   1.0048524e+00
  -1.4400000e+01   1.0050004e+00   1.0001632e+00   9.9683341e-01
  -1.4000000e+01   1.0041126e+00   1.0021066e+00   9.9461889e-01
  -1.3600000e+01   1.0061804e+00   1.0068179e+00   1.0005412e+00
  -1.3200000e+01   1.0007553e+00   1.0065034e+00   9.9927186e-01
  -1.2800000e+01   9.9736813e-01   1.0033719e+00   9.9802358e-01
  -1.2400000e+01   1.0069398e+00   9.9867742e-01   9.9878766e-01
  -1.2000000e+01   1.0094407e+00   1.0006826e+00   9.9606180e-01
  -1.1600000e+01   1.0133673e+00   9.9949757e-01   9.8737676e-01
  -1.1200000e+01   1.0068775e+00   9.9772934e-01   9.9639232e-01
  -1.0800000e+01   9.9358284e-01   1.0012511e+00   1.0035118e+00
  -1.0400000e+01   9.9150133e-01   1.0009788e+00   9.9631979e-01
  -1.0000000e+01   1.0107744e+00   1.0053116e+00   9.9780818e-01
  -9.6000000e+00   9.9492920e-01   1.0036787e+00   1.0034591e+00
  -9.2000000e+00   1.0173383e+00   1.0041232e+00   1.0047628e+00
  -8.8000000e+00   1.0052213e+00   1.0069633e+00   1.0027659e+00
  -8.4000000e+00   1.0026739e+00   1.0033686e+00   1.0029776e+00
  -8.0000000e+00   9.8906404e-01   1.0031571e+00   1.0044038e+00
  -7.6000000e+00   9.9783573e-01   1.0014630e+00   1.0043654e+00
  -7.2000000e+00   9.8741107e-01   1.0006417e+00   1.0009616e+00
  -6.8000000e+00   9.9373543e-01   1.0031183e+00   9.9798519e-01
  -6.4000000e+00   9.9018996e-01   1.0015267e+00   1.0014615e+00
  -6.0000000e+00   9.7117014e-01   1.0024593e+00   9.9899650e-01
  -5.6000000e+00   9.7317604e-01   1.0025425e+00   1.0026232e+00
  -5.2000000e+00   9.8937534e-01   1.0054257e+00   1.0085726e+00
  -4.8000000e+00   9.8278857e-01   9.9948243e-01   1.0019487e+00
  -4.4000000e+00   9.3930244e-01   1.0001718e+00   9.9294707e-01
  -4.0000000e+00   9.3495985e-01   9.9635787e-01   9.9940545e-01
  -3.6000000e+00   9.9473192e-01   9.9832683e-01   1.0066563e+00
  -3.2000000e+00   9.6274296e-01   9.9577033e-01   1.0039835e+00
  -2.8000000e+00   9.4186796e-01   9.9921490e-01   1.0006989e+00
  -2.4000000e+00   9.1649637e-01   9.9790316e-01   9.9664736e-01
  -2.0000000e+00   8.1961501e-01   9.9312008e-01   1.0064407e+00
  -1.6000000e+00   8.8890926e-01   9.9973896e-01   1.0031342e+00
  -1.2000000e+00   1.5425754e+00   9.9883628e-01   1.0029784e+00
  -8.0000000e-01   1.0795985e+00   9.9718352e-01   1.0049646e+00
  -4.0000000e-01   1.0833293e+00   9.9537150e-01   1.0123428e+00
   0.0000000e+00   1.0598206e+00   9.9576713e-01   1.0052239e+00
   4.0000000e-01   9.9048320e-01   1.0003698e+00   1.0017843e+00
   8.0000000e-01   9.8981198e-01   9.9911566e-01   1.0015019e+00
   1.2000000e+00   1.0070146e+00   1.0022106e+00   1.0003503e+00
   1.6000000e+00   1.0127549e+00   9.9757402e-01   9.9729465e-01
   2.0000000e+00   9.7507007e-01   9.9871261e-01   1.0019252e+00
   2.4000000e+00   9.9724600e-01   9.9794294e-01   1.0002484e+00
   2.8000000e+00   1.0053264e+00   9.9691839e-01   1.0007516e+00
   3.2000000e+00   9.9072569e-01   9.9686388e-01   1.0084504e+00
   3.6000000e+00   9.8837939e-01   9.9998820e-01   1.0002932e+00
   4.0000000e+00   9.7438592e-01   1.0007957e+00   1.0067561e+00
   4.4000000e+00   9.8853439e-01   1.0005951e+00   1.0049031e+00
   4.8000000e+00   9.8653372e-01   1.0000605e+00   1.0084339e+00
   5.2000000e+00   9.8603479e-01   9.9924218e-01   1.0034607e+00
   5.6000000e+00   9.9280514e-01   1.0022915e+00   1.0105237e+00
   6.0000000e+00   9.7756795e-01   1.0060968e+00   9.9994991e-01
   6.4000000e+00   9.8491522e-01   1.0013630e+00   1.0046694e+00
   6.8000000e+00   9.8181353e-01   1.0012719e+00   9.9740664e-01
   7.2000000e+00   9.8638518e-01   1.0027826e+00   9.9599062e-01
   7.6000000e+00   9.8557215e-01   1.0020915e+00   9.9653954e-01
   8.0000000e+00   9.9150715e-01   1.0037278e+00   9.9640521e-01
   8.4000000e+00   9.9216397e-01   1.0006729e+00   9.9984147e-01
   8.8000000e+00   9.9247604e-01   1.0014275e+00   9.9979712e-01
   9.2000000e+00   9.9598336e-01   1.0004918e+00   1.0028395e+00
   9.6000000e+00   9.8657009e-01   1.0035554e+00   1.0038785e+00
   1.0000000e+01   9.9749334e-01   1.0034597e+00   1.0044811e+00
   1.0400000e+01   9.9640107e-01   1.0008428e+00   1.0054631e+00
   1.0800000e+01   9.9769670e-01   1.0044426e+00   9.9756220e-01
   1.1200000e+01   9.9821664e-01   1.0037108e+00   9.9827134e-01
   1.1600000e+01   9.9639252e-01   1.0013295e+00   9.9615291e-01
   1.2000000e+01   1.0053583e+00   1.0020723e+00   1.0003756e+00
   1.2400000e+01   1.0050081e+00   1.0051186e+00   9.9218817e-01
   1.2800000e+01   1.0035323e+00   1.0035462e+00   9.9751905e-01
   1.3200000e+01   1.0029818e+00   1.0035591e+00   9.9383965e-01
   1.3600000e+01   1.0084713e+00   1.0048364e+00   9.9657158e-01
   1.4000000e+01   1.0019490e+00   9.9922803e-01   9.9211872e-01
   1.4400000e+01   1.0134023e+00   9.9985572e-01   9.9047993e-01
   1.4800000e+01   1.0049080e+00   9.9988645e-01   1.0010695e+00
   1.5200000e+01   1.0047590e+00   1.0014316e+00   1.0025194e+00
   1.5600000e+01   1.0051149e+00   1.0060596e+00   1.0001590e+00
   1.6000000e+01   1.0067507e+00   1.0037851e+00   9.9667048e-01
   1.6400000e+01   1.0076419e+00   1.0043737e+00   9.9832536e-01
   1.6800000e+01   1.0101328e+00   1.0043154e+00   9.9858382e-01
   1.7200000e+01   1.0119831e+00   1.0031346e+00   9.9835209e-01
   1.7600000e+01   1.0110815e+00   1.0010802e+00   9.9981317e-01
   1.8000000e+01   1.0126646e+00   1.0006796e+00   1.0021551e+00
   1.8400000e+01   1.0095804e+00   1.0053908e+00   1.0040464e+00
   1.8800000e+01   1.0134242e+00   1.0041288e+00   1.0114667e+00
   1.9200000e+01   1.0111056e+00   1.0047634e+00   1.0031096e+00
   1.9600000e+01   1.0073773e+00   1.0039000e+00   1.0038409e+00
   2.0000000e+01   1.0068895e+00   1.0027925e+00   1.0023617e+00
   2.0400000e+01   1.0090939e+00   1.0043213e+00   1.0065733e+00
   2.0800000e+01   1.0113195e+00   1.0051963e+00   1.0083622e+00
   2.1200000e+01   1.0032637e+00   1.0062984e+00   1.0108059e+00
   2.1600000e+01   1.0083113e+00   1.0048695e+00   1.0039423e+00
   2.2000000e+01   1.0098153e+00   1.0052391e+00   1.0082346e+00
   2.2400000e+01   1.0079303e+00   1.0040690e+00   1.0034729e+00
   2.2800000e+01   1.0028701e+00   1.0007546e+00   1.0024810e+00
   2.3200000e+01   1.0042042e+00   1.0050975e+00   1.0045507e+00
   2.3600000e+01   1.0050819e+00   1.0059208e+00   1.0023892e+00
   2.4000000e+01   1.0111913e+00   1.0072697e+00   1.0044046e+00
   2.4400000e+01   9.9672664e-01   1.0030136e+00   1.0039170e+00
   2.4800000e+01   1.0002617e+00   1.0035616e+00   1.0002131e+00
   2.5200000e+01   1.0049713e+00   1.0055461e+00   1.0000817e+00
   2.5600000e+01   9.9852691e-01   1.0070671e+00   1.0020066e+00
   2.6000000e+01   1.0012554e+00   1.0077290e+00   1.0004380e+00
   2.6400000e+01   9.9937562e-01   1.0068521e+00   9.9193738e-01
   2.6800000e+01   9.9889861e-01   1.0029946e+00   1.0023879e+00
   2.7200000e+01   1.0003799e+00   1.0046086e+00   1.0034382e+00
   2.7600000e+01   9.9472640e-01   1.0090331e+00   9.9330186e-01
   2.8000000e+01   9.9780834e-01   1.0016017e+00   1.0027907e+00
   2.8400000e+01   9.9937102e-01   1.0079828e+00   1.0008528e+00
   2.8800000e+01   9.9704573e-01   1.0034049e+00   1.0048522e+00
   2.9200000e+01   9.9788848e-01   1.0041213e+00   1.0001816e+00
   2.9600000e+01   9.9720045e-01   1.0065625e+00   1.0081085e+00
   3.0000000e+01   9.9810413e-01   1.0001666e+00   1.0062327e+00
   3.0400000e+01   9.9725280e-01   1.0035955e+00   1.0037720e+00
   3.0800000e+01   9.9833911e-01   1.0026887e+00   1.0061814e+00
   3.1200000e+01   9.9883218e-01   1.0023847e+00   1.0058110e+00
   3.1600000e+01   1.0002606e+00   9.9910510e-01   1.0014217e+00
   3.2000000e+01   1.0004819e+00   1.0031189e+00   1.0031558e+00
   3.2400000e+01   9.9931215e-01   1.0032479e+00   1.0023746e+00
   3.2800000e+01   9.9773251e-01   1.0011044e+00   1.0020227e+00
   3.3200000e+01   9.9680755e-01   9.9963859e-01   1.0099688e+00
   3.3600000e+01   1.0016507e+00   1.0000942e+00   1.0023162e+00
   3.4000000e+01   9.9795397e-01   1.0012054e+00   9.9723111e-01
   3.4400000e+01   9.9961330e-01   9.9845815e-01   1.0008733e+00
   3.4800000e+01   1.0012644e+00   9.9959462e-01   9.9951901e-01
   3.5200000e+01   1.0000741e+00   1.0007524e+00   9.9796095e-01
   3.5600000e+01   9.9781386e-01   1.0024077e+00   9.9666913e-01
   3.6000000e+01   9.9857231e-01   9.9865139e-01   9.9889272e-01
   3.6400000e+01   9.9927472e-01   9.9983050e-01   9.9678515e-01
   3.6800000e+01   1.0002006e+00   1.0029982e+00   9.8794437e-01
   3.7200000e+01   9.9738153e-01   9.9790922e-01   9.9616218e-01
   3.7600000e+01   9.9807657e-01   9.9759154e-01   9.9850597e-01
   3.8000000e+01   9.9658288e-01   9.9862116e-01   9.9793796e-01
   3.8400000e+01   9.9795779e-01   9.9917817e-01   9.9953896e-01
   3.8800000e+01   9.9779451e-01   9.9372109e-01   9.9750087e-01
   3.9200000e+01   9.9752351e-01   9.9600721e-01   9.9673069e-01
   3.9600000e+01   9.9782396e-01   9.9715541e-01   1.0002916e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz-30_scf15.dat <==
  -4.0000000e+01   1.0052614e+00   1.0102507e+00   1.0128585e+00
  -3.9600000e+01   1.0052180e+00   1.0106046e+00   1.0067695e+00
  -3.9200000e+01   1.0065398e+00   1.0078974e+00   1.0094179e+00
  -3.8800000e+01   1.0068577e+00   1.0104641e+00   1.0064317e+00
  -3.8400000e+01   1.0052056e+00   1.0088215e+00   1.0090364e+00
  -3.8000000e+01   1.0056560e+00   1.0101970e+00   1.0077413e+00
  -3.7600000e+01   1.0081281e+00   1.0092994e+00   1.0062940e+00
  -3.7200000e+01   1.0065521e+00   1.0094159e+00   1.0092080e+00
  -3.6800000e+01   1.0089176e+00   1.0111205e+00   1.0105655e+00
  -3.6400000e+01   1.0081031e+00   1.0092451e+00   1.0102841e+00
  -3.6000000e+01   1.0028293e+00   1.0100061e+00   1.0044894e+00
  -3.5600000e+01   1.0071115e+00   1.0070635e+00   1.0078934e+00
  -3.5200000e+01   1.0062818e+00   1.0092346e+00   1.0071028e+00
  -3.4800000e+01   1.0064821e+00   1.0100678e+00   1.0099721e+00
  -3.4400000e+01   1.0047281e+00   1.0096571e+00   1.0078353e+00
  -3.4000000e+01   1.0047026e+00   1.0088378e+00   1.0054837e+00
  -3.3600000e+01   1.0064092e+00   1.0093718e+00   1.0091642e+00
  -3.3200000e+01   1.0036724e+00   1.0048287e+00   1.0144027e+00
  -3.2800000e+01   1.0057155e+00   1.0103235e+00   1.0070105e+00
  -3.2400000e+01   1.0076519e+00   1.0109218e+00   1.0076472e+00
  -3.2000000e+01   1.0039838e+00   1.0122637e+00   1.0058481e+00
  -3.1600000e+01   1.0055885e+00   1.0075235e+00   1.0064088e+00
  -3.1200000e+01   1.0052371e+00   1.0048979e+00   1.0048650e+00
  -3.0800000e+01   1.0059246e+00   1.0047877e+00   1.0070966e+00
  -3.0400000e+01   1.0061987e+00   1.0053514e+00   1.0069792e+00
  -3.0000000e+01   1.0039785e+00   1.0020519e+00   1.0094460e+00
  -2.9600000e+01   1.0016018e+00   1.0019484e+00   1.0071058e+00
  -2.9200000e+01   1.0041263e+00   1.0059929e+00   1.0037233e+00
  -2.8800000e+01   1.0051370e+00   1.0069167e+00   1.0018823e+00
  -2.8400000e+01   1.0035321e+00   1.0085790e+00   1.0111764e+00
  -2.8000000e+01   1.0035786e+00   1.0055313e+00   1.0038971e+00
  -2.7600000e+01   1.0013302e+00   1.0073318e+00   1.0027118e+00
  -2.7200000e+01   1.0008403e+00   1.0083666e+00   9.9924083e-01
  -2.6800000e+01   1.0068166e+00   1.0075840e+00   1.0041148e+00
  -2.6400000e+01   1.0046303e+00   1.0042947e+00   1.0019724e+00
  -2.6000000e+01   1.0016330e+00   1.0045507e+00   9.9908109e-01
  -2.5600000e+01   1.0017739e+00   1.0036979e+00   1.0031688e+00
  -2.5200000e+01   1.0043543e+00   1.0025425e+00   9.9717035e-01
  -2.4800000e+01   1.0059582e+00   1.0038080e+00   9.9958766e-01
  -2.4400000e+01   1.0036682e+00   1.0014162e+00   1.0025934e+00
  -2.4000000e+01   1.0029311e+00   1.0019456e+00   1.0053457e+00
  -2.3600000e+01   1.0020909e+00   9.9728618e-01   1.0031881e+00
  -2.3200000e+01   1.0024353e+00   9.9835790e-01   1.0045384e+00
  -2.2800000e+01   1.0072412e+00   9.9948121e-01   9.9865740e-01
  -2.2400000e+01   1.0042795e+00   1.0043807e+00   9.9837627e-01
  -2.2000000e+01   1.0002115e+00   9.9860951e-01   9.9867976e-01
  -2.1600000e+01   1.0054189e+00   1.0002459e+00   1.0064013e+00
  -2.1200000e+01   1.0019847e+00   9.9781240e-01   1.0037850e+00
  -2.0800000e+01   9.9610211e-01   9.9221941e-01   1.0084814e+00
  -2.0400000e+01   9.9828714e-01   9.9874388e-01   1.0035725e+00
  -2.0000000e+01   9.9724113e-01   9.9454864e-01   9.8962115e-01
  -1.9600000e+01   9.9904651e-01   9.9795578e-01   9.9615566e-01
  -1.9200000e+01   1.0013619e+00   9.9833589e-01   1.0002362e+00
  -1.8800000e+01   1.0021077e+00   9.9213902e-01   1.0025288e+00
  -1.8400000e+01   9.9461299e-01   9.9739082e-01   1.0062518e+00
  -1.8000000e+01   9.9304932e-01   9.9345828e-01   1.0046335e+00
  -1.7600000e+01   9.9442882e-01   9.9406702e-01   9.9699832e-01
  -1.7200000e+01   9.9357797e-01   9.9320929e-01   9.9701240e-01
  -1.6800000e+01   9.9609570e-01   1.0002558e+00   9.9572158e-01
  -1.6400000e+01   9.8954621e-01   9.9169200e-01   9.9951533e-01
  -1.6000000e+01   9.9328135e-01   9.9209391e-01   9.9695770e-01
  -1.5600000e+01   9.9068238e-01   9.9174270e-01   1.0009656e+00
  -1.5200000e+01   9.9418722e-01   1.0001571e+00   1.0023924e+00
  -1.4800000e+01   9.8942562e-01   9.9199391e-01   1.0031281e+00
  -1.4400000e+01   9.9080468e-01   9.9078051e-01   9.9484991e-01
  -1.4000000e+01   9.8990662e-01   9.9275711e-01   9.9236433e-01
  -1.3600000e+01   9.9202345e-01   9.9749154e-01   9.9799708e-01
  -1.3200000e+01   9.8685928e-01   9.9726216e-01   9.9645818e-01
  -1.2800000e+01   9.8381755e-01   9.9425821e-01   9.9494745e-01
  -1.2400000e+01   9.9368393e-01   9.8972217e-01   9.9545161e-01
  -1.2000000e+01   9.9670736e-01   9.9184176e-01   9.9248726e-01
  -1.1600000e+01   1.0012797e+00   9.9081719e-01   9.8360048e-01
  -1.1200000e+01   9.9569984e-01   9.8923216e-01   9.9236034e-01
  -1.0800000e+01   9.8352052e-01   9.9291039e-01   9.9924367e-01
  -1.0400000e+01   9.8257567e-01   9.9284349e-01   9.9189206e-01
  -1.0000000e+01   1.0029706e+00   9.9736251e-01   9.9320114e-01
  -9.6000000e+00   9.8868285e-01   9.9598032e-01   9.9867161e-01
  -9.2000000e+00   1.0125860e+00   9.9667303e-01   9.9983130e-01
  -8.8000000e+00   1.0023114e+00   9.9975764e-01   9.9772516e-01
  -8.4000000e+00   1.0017283e+00   9.9646574e-01   9.9783551e-01
  -8.0000000e+00   9.9024145e-01   9.9654151e-01   9.9917078e-01
  -7.6000000e+00   1.0013427e+00   9.9515223e-01   9.9906701e-01
  -7.2000000e+00   9.9337708e-01   9.9463421e-01   9.9563101e-01
  -6.8000000e+00   1.0024701e+00   9.9739732e-01   9.9263650e-01
  -6.4000000e+00   1.0018573e+00   9.9611510e-01   9.9607306e-01
  -6.0000000e+00   9.8579452e-01   9.9733923e-01   9.9361182e-01
  -5.6000000e+00   9.9134579e-01   9.9771314e-01   9.9722132e-01
  -5.2000000e+00   1.0118335e+00   1.0008646e+00   1.0031494e+00
  -4.8000000e+00   1.0095889e+00   9.9521712e-01   9.9657996e-01
  -4.4000000e+00   9.6990376e-01   9.9615755e-01   9.8765050e-01
  -4.0000000e+00   9.7137971e-01   9.9259390e-01   9.9410178e-01
  -3.6000000e+00   1.0414513e+00   9.9477081e-01   1.0013447e+00
  -3.2000000e+00   1.0183040e+00   9.9241549e-01   9.9871597e-01
  -2.8000000e+00   1.0111389e+00   9.9601779e-01   9.9547983e-01
  -2.4000000e+00   1.0087035e+00   9.9485301e-01   9.9147669e-01
  -2.0000000e+00   9.5188356e-01   9.9019967e-01   1.0012437e+00
  -1.6000000e+00   1.2944612e+00   9.9688530e-01   9.9797268e-01
  -1.2000000e+00   8.6975946e-01   9.9604264e-01   9.9783031e-01
  -8.0000000e-01   9.3666828e-01   9.9442373e-01   9.9981339e-01
  -4.0000000e-01   1.0061025e+00   9.9261554e-01   1.0071521e+00
   0.0000000e+00   1.0125432e+00   9.9298197e-01   1.0000619e+00
   4.0000000e-01   9.6130005e-01   9.9751485e-01   9.9662283e-01
   8.0000000e-01   9.7038534e-01   9.9618172e-01   9.9631777e-01
   1.2000000e+00   9.9421528e-01   9.9916020e-01   9.9513983e-01
   1.6000000e+00   1.0050597e+00   9.9440799e-01   9.9206034e-01
   2.0000000e+00   9.7145710e-01   9.9539195e-01   9.9661847e-01
   2.4000000e+00   9.9656038e-01   9.9445629e-01   9.9489758e-01
   2.8000000e+00   1.0070020e+00   9.9325062e-01   9.9533888e-01
   3.2000000e+00   9.9419186e-01   9.9299900e-01   1.0029319e+00
   3.6000000e+00   9.9322690e-01   9.9590230e-01   9.9475167e-01
   4.0000000e+00   9.8018880e-01   9.9649038e-01   1.0011089e+00
   4.4000000e+00   9.9516150e-01   9.9607012e-01   9.9919635e-01
   4.8000000e+00   9.9362929e-01   9.9531474e-01   1.0026358e+00
   5.2000000e+00   9.9338532e-01   9.9427801e-01   9.9762306e-01
   5.6000000e+00   1.0002703e+00   9.9709267e-01   1.0045800e+00
   6.0000000e+00   9.8481304e-01   1.0006638e+00   9.9400993e-01
   6.4000000e+00   9.9195896e-01   9.9574949e-01   9.9864816e-01
   6.8000000e+00   9.8845112e-01   9.9546268e-01   9.9138388e-01
   7.2000000e+00   9.9255577e-01   9.9677959e-01   9.8994101e-01
   7.6000000e+00   9.9114587e-01   9.9592132e-01   9.9046210e-01
   8.0000000e+00   9.9643777e-01   9.9738984e-01   9.9031527e-01
   8.4000000e+00   9.9635634e-01   9.9421442e-01   9.9373162e-01
   8.8000000e+00   9.9587628e-01   9.9484065e-01   9.9370341e-01
   9.2000000e+00   9.9855995e-01   9.9380519e-01   9.9675633e-01
   9.6000000e+00   9.8826959e-01   9.9676122e-01   9.9783646e-01
   1.0000000e+01   9.9833462e-01   9.9659709e-01   9.9849845e-01
   1.0400000e+01   9.9636147e-01   9.9394859e-01   9.9955559e-01
   1.0800000e+01   9.9678350e-01   9.9749311e-01   9.9179817e-01
   1.1200000e+01   9.9644619e-01   9.9675585e-01   9.9261971e-01
   1.1600000e+01   9.9379588e-01   9.9440000e-01   9.9064673e-01
   1.2000000e+01   1.0019354e+00   9.9516476e-01   9.9499707e-01
   1.2400000e+01   1.0008261e+00   9.9823722e-01   9.8702215e-01
   1.2800000e+01   9.9864586e-01   9.9674104e-01   9.9251048e-01
   1.3200000e+01   9.9744233e-01   9.9683791e-01   9.8905118e-01
   1.3600000e+01   1.0023025e+00   9.9820870e-01   9.9198804e-01
   1.4000000e+01   9.9528929e-01   9.9275623e-01   9.8778694e-01
   1.4400000e+01   1.0061984e+00   9.9351565e-01   9.8639879e-01
   1.4800000e+01   9.9737039e-01   9.9369847e-01   9.9720348e-01
   1.5200000e+01   9.9690216e-01   9.9540239e-01   9.9891764e-01
   1.5600000e+01   9.9700819e-01   1.0001864e+00   9.9684322e-01
   1.6000000e+01   9.9845877e-01   9.9812428e-01   9.9365226e-01
   1.6400000e+01   9.9924434e-01   9.9892209e-01   9.9559311e-01
   1.6800000e+01   1.0016898e+00   9.9909056e-01   9.9614806e-01
   1.7200000e+01   1.0035720e+00   9.9815399e-01   9.9621368e-01
   1.7600000e+01   1.0027941e+00   9.9635823e-01   9.9796899e-01
   1.8000000e+01   1.0045480e+00   9.9622023e-01   1.0006065e+00
   1.8400000e+01   1.0017333e+00   1.0011801e+00   1.0027884e+00
   1.8800000e+01   1.0058530e+00   1.0002041e+00   1.0104937e+00
   1.9200000e+01   1.0039093e+00   1.0011224e+00   1.0024265e+00
   1.9600000e+01   1.0006134e+00   1.0005562e+00   1.0034340e+00
   2.0000000e+01   1.0005778e+00   9.9975137e-01   1.0022193e+00
   2.0400000e+01   1.0032568e+00   1.0015799e+00   1.0066867e+00
   2.0800000e+01   1.0059911e+00   1.0027613e+00   1.0087220e+00
   2.1200000e+01   9.9852275e-01   1.0041731e+00   1.0114012e+00
   2.1600000e+01   1.0041152e+00   1.0030611e+00   1.0047540e+00
   2.2000000e+01   1.0061981e+00   1.0037453e+00   1.0092591e+00
   2.2400000e+01   1.0049139e+00   1.0028923e+00   1.0046889e+00
   2.2800000e+01   1.0004660e+00   9.9989764e-01   1.0038838e+00
   2.3200000e+01   1.0023943e+00   1.0045521e+00   1.0061314e+00
   2.3600000e+01   1.0038648e+00   1.0056895e+00   1.0041344e+00
   2.4000000e+01   1.0105561e+00   1.0073519e+00   1.0063127e+00
   2.4400000e+01   9.9667002e-01   1.0034069e+00   1.0059804e+00
   2.4800000e+01   1.0007620e+00   1.0042648e+00   1.0024195e+00
   2.5200000e+01   1.0060153e+00   1.0065589e+00   1.0024394e+00
   2.5600000e+01   1.0000838e+00   1.0083897e+00   1.0045223e+00
   2.6000000e+01   1.0033150e+00   1.0093574e+00   1.0031068e+00
   2.6400000e+01   1.0019078e+00   1.0087841e+00   9.9474739e-01
   2.6800000e+01   1.0018833e+00   1.0052219e+00   1.0054031e+00
   2.7200000e+01   1.0038007e+00   1.0071425e+00   1.0066472e+00
   2.7600000e+01   9.9853459e-01   1.0118812e+00   9.9668275e-01
   2.8000000e+01   1.0020134e+00   1.0047288e+00   1.0064270e+00
   2.8400000e+01   1.0039480e+00   1.0114324e+00   1.0047252e+00
   2.8800000e+01   1.0019570e+00   1.0071413e+00   1.0090100e+00
   2.9200000e+01   1.0031297e+00   1.0081616e+00   1.0046122e+00
   2.9600000e+01   1.0027470e+00   1.0109155e+00   1.0128961e+00
   3.0000000e+01   1.0039497e+00   1.0047945e+00   1.0113619e+00
   3.0400000e+01   1.0033721e+00   1.0085409e+00   1.0092652e+00
   3.0800000e+01   1.0047322e+00   1.0079325e+00   1.0120973e+00
   3.1200000e+01   1.0054839e+00   1.0079286e+00   1.0121623e+00
   3.1600000e+01   1.0071673e+00   1.0049303e+00   1.0082095e+00
   3.2000000e+01   1.0076264e+00   1.0092658e+00   1.0104470e+00
   3.2400000e+01   1.0066759e+00   1.0096920e+00   1.0101780e+00
   3.2800000e+01   1.0053035e+00   1.0078270e+00   1.0103658e+00
   3.3200000e+01   1.0045821e+00   1.0066373e+00   1.0189450e+00
   3.3600000e+01   1.0096669e+00   1.0073777e+00   1.0118053e+00
   3.4000000e+01   1.0061357e+00   1.0087728e+00   1.0072672e+00
   3.4400000e+01   1.0079956e+00   1.0062717e+00   1.0115554e+00
   3.4800000e+01   1.0098364e+00   1.0076741e+00   1.0108010e+00
   3.5200000e+01   1.0088017e+00   1.0090887e+00   1.0098435e+00
   3.5600000e+01   1.0066738e+00   1.0109941e+00   1.0091516e+00
   3.6000000e+01   1.0075775e+00   1.0074277e+00   1.0120146e+00
   3.6400000e+01   1.0084096e+00   1.0088263e+00   1.0104812e+00
   3.6800000e+01   1.0094492e+00   1.0122167e+00   1.0020997e+00
   3.7200000e+01   1.0066900e+00   1.0072572e+00   1.0110013e+00
   3.7600000e+01   1.0074577e+00   1.0070983e+00   1.0139273e+00
   3.8000000e+01   1.0059918e+00   1.0082799e+00   1.0138647e+00
   3.8400000e+01   1.0073974e+00   1.0089665e+00   1.0159767e+00
   3.8800000e+01   1.0072249e+00   1.0035617e+00   1.0143533e+00
   3.9200000e+01   1.0069153e+00   1.0059563e+00   1.0139765e+00
   3.9600000e+01   1.0071536e+00   1.0071811e+00   1.0179633e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz-30_scf20.dat <==
  -4.0000000e+01   1.0010134e+00   1.0013155e+00   1.0010207e+00
  -3.9600000e+01   1.0009482e+00   1.0017553e+00   9.9508847e-01
  -3.9200000e+01   1.0022448e+00   9.9916009e-01   9.9780533e-01
  -3.8800000e+01   1.0025431e+00   1.0017894e+00   9.9496600e-01
  -3.8400000e+01   1.0008829e+00   1.0002434e+00   9.9767105e-01
  -3.8000000e+01   1.0013160e+00   1.0016797e+00   9.9653117e-01
  -3.7600000e+01   1.0037640e+00   1.0008559e+00   9.9525460e-01
  -3.7200000e+01   1.0021834e+00   1.0010290e+00   9.9830475e-01
  -3.6800000e+01   1.0045275e+00   1.0027665e+00   9.9982608e-01
  -3.6400000e+01   1.0037091e+00   1.0009444e+00   9.9973758e-01
  -3.6000000e+01   9.9845389e-01   1.0017298e+00   9.9420217e-01
  -3.5600000e+01   1.0027174e+00   9.9883374e-01   9.9777978e-01
  -3.5200000e+01   1.0018976e+00   1.0010061e+00   9.9721510e-01
  -3.4800000e+01   1.0021097e+00   1.0018494e+00   1.0002828e+00
  -3.4400000e+01   1.0003854e+00   1.0014600e+00   9.9840231e-01
  -3.4000000e+01   1.0003904e+00   1.0006683e+00   9.9631368e-01
  -3.3600000e+01   1.0021293e+00   1.0012263e+00   1.0002095e+00
  -3.3200000e+01   9.9945328e-01   9.9675684e-01   1.0056563e+00
  -3.2800000e+01   1.0015466e+00   1.0022582e+00   9.9858724e-01
  -3.2400000e+01   1.0035444e+00   1.0029204e+00   9.9948517e-01
  -3.2000000e+01   9.9996667e-01   1.0043383e+00   9.9796847e-01
  -3.1600000e+01   1.0016477e+00   9.9974231e-01   9.9879613e-01
  -3.1200000e+01   1.0013848e+00   9.9726798e-01   9.9753838e-01
  -3.0800000e+01   1.0021591e+00   9.9731382e-01   1.0000306e+00
  -3.0400000e+01   1.0025211e+00   9.9805314e-01   1.0001900e+00
  -3.0000000e+01   1.0003943e+00   9.9498247e-01   1.0029166e+00
  -2.9600000e+01   9.9810495e-01   9.9511005e-01   1.0008651e+00
  -2.9200000e+01   1.0006921e+00   9.9938353e-01   9.9777504e-01
  -2.8800000e+01   1.0017601e+00   1.0005815e+00   9.9621155e-01
  -2.8400000e+01   1.0002092e+00   1.0025370e+00   1.0057185e+00
  -2.8000000e+01   1.0002890e+00   9.9982704e-01   9.9873344e-01
  -2.7600000e+01   9.9806868e-01   1.0019569e+00   9.9780550e-01
  -2.7200000e+01   9.9758742e-01   1.0033409e+00   9.9459652e-01
  -2.6800000e+01   1.0035389e+00   1.0029288e+00   9.9968656e-01
  -2.6400000e+01   1.0013456e+00   1.0000299e+00   9.9778646e-01
  -2.6000000e+01   9.9833802e-01   1.0006670e+00   9.9513471e-01
  -2.5600000e+01   9.9845742e-01   1.0002062e+00   9.9943322e-01
  -2.5200000e+01   1.0010126e+00   9.9944549e-01   9.9368045e-01
  -2.4800000e+01   1.0026043e+00   1.0010987e+00   9.9631279e-01
  -2.4400000e+01   1.0003325e+00   9.9910566e-01   9.9953839e-01
  -2.4000000e+01   9.9963181e-01   1.0000236e+00   1.0025173e+00
  -2.3600000e+01   9.9885908e-01   9.9575956e-01   1.0006099e+00
  -2.3200000e+01   9.9930294e-01   9.9721142e-01   1.0022115e+00
  -2.2800000e+01   1.0042392e+00   9.9871240e-01   9.9661259e-01
  -2.2400000e+01   1.0014782e+00   1.0039843e+00   9.9661752e-01
  -2.2000000e+01   9.9766301e-01   9.9858217e-01   9.9722235e-01
  -2.1600000e+01   1.0031545e+00   1.0005813e+00   1.0052606e+00
  -2.1200000e+01   1.0000781e+00   9.9850067e-01   1.0029938e+00
  -2.0800000e+01   9.9460744e-01   9.9324860e-01   1.0080583e+00
  -2.0400000e+01   9.9724092e-01   1.0001176e+00   1.0035425e+00
  -2.0000000e+01   9.9669350e-01   9.9624535e-01   9.9000079e-01
  -1.9600000e+01   9.9903537e-01   9.9997757e-01   9.9696820e-01
  -1.9200000e+01   1.0019197e+00   1.0006652e+00   1.0015000e+00
  -1.8800000e+01   1.0032587e+00   9.9474845e-01   1.0042628e+00
  -1.8400000e+01   9.9635499e-01   1.0002952e+00   1.0084698e+00
  -1.8000000e+01   9.9538678e-01   9.9661484e-01   1.0073297e+00
  -1.7600000e+01   9.9735838e-01   9.9747397e-01   1.0001563e+00
  -1.7200000e+01   9.9707047e-01   9.9684448e-01   1.0006500e+00
  -1.6800000e+01   1.0001315e+00   1.0041319e+00   9.9982804e-01
  -1.6400000e+01   9.9404419e-01   9.9573255e-01   1.0041038e+00
  -1.6000000e+01   9.9823269e-01   9.9631430e-01   1.0019825e+00
  -1.5600000e+01   9.9599798e-01   9.9612369e-01   1.0064458e+00
  -1.5200000e+01   9.9983362e-01   1.0047216e+00   1.0082933e+00
  -1.4800000e+01   9.9528573e-01   9.9665057e-01   1.0094229e+00
  -1.4400000e+01   9.9684168e-01   9.9554533e-01   1.0014520e+00
  -1.4000000e+01   9.9603740e-01   9.9763538e-01   9.9928534e-01
  -1.3600000e+01   9.9819562e-01   1.0024846e+00   1.0052650e+00
  -1.3200000e+01   9.9296337e-01   1.0023383e+00   1.0039975e+00
  -1.2800000e+01   9.8980682e-01   9.9939422e-01   1.0027283e+00
  -1.2400000e+01   9.9958353e-01   9.9490401e-01   1.0034638e+00
  -1.2000000e+01   1.0024303e+00   9.9710087e-01   1.0006774e+00
  -1.1600000e+01   1.0067974e+00   9.9613377e-01   9.9189258e-01
  -1.1200000e+01   1.0009310e+00   9.9460139e-01   1.0008810e+00
  -1.0800000e+01   9.8841928e-01   9.9835899e-01   1.0079555e+00
  -1.0400000e+01   9.8719595e-01   9.9835028e-01   1.0006502e+00
  -1.0000000e+01   1.0074110e+00   1.0029512e+00   1.0020593e+00
  -9.6000000e+00   9.9280082e-01   1.0016164e+00   1.0076479e+00
  -9.2000000e+00   1.0165597e+00   1.0023656e+00   1.0088677e+00
  -8.8000000e+00   1.0060316e+00   1.0055169e+00   1.0067715e+00
  -8.4000000e+00   1.0052682e+00   1.0022492e+00   1.0068920e+00
  -8.0000000e+00   9.9360333e-01   1.0023629e+00   1.0082294e+00
  -7.6000000e+00   1.0046482e+00   1.0009955e+00   1.0080946e+00
  -7.2000000e+00   9.9660884e-01   1.0004950e+00   1.0045779e+00
  -6.8000000e+00   1.0057316e+00   1.0032850e+00   1.0014872e+00
  -6.4000000e+00   1.0051662e+00   1.0019964e+00   1.0048685e+00
  -6.0000000e+00   9.8914847e-01   1.0032186e+00   1.0022846e+00
  -5.6000000e+00   9.9486332e-01   1.0035743e+00   1.0058088e+00
  -5.2000000e+00   1.0156197e+00   1.0067141e+00   1.0116599e+00
  -4.8000000e+00   1.0136033e+00   1.0009932e+00   1.0048972e+00
  -4.4000000e+00   9.7402783e-01   1.0018918e+00   9.9575426e-01
  -4.0000000e+00   9.7581267e-01   9.9825525e-01   1.0021197e+00
  -3.6000000e+00   1.0465543e+00   1.0003862e+00   1.0092836e+00
  -3.2000000e+00   1.0236559e+00   9.9795880e-01   1.0065100e+00
  -2.8000000e+00   1.0168091e+00   1.0015207e+00   1.0031379e+00
  -2.4000000e+00   1.0146732e+00   1.0002918e+00   9.9901403e-01
  -2.0000000e+00   9.5765395e-01   9.9555986e-01   1.0087910e+00
  -1.6000000e+00   1.3012629e+00   1.0022343e+00   1.0054611e+00
  -1.2000000e+00   8.8201455e-01   1.0013465e+00   1.0053153e+00
  -8.0000000e-01   9.4592243e-01   9.9968697e-01   1.0073479e+00
  -4.0000000e-01   1.0159930e+00   9.9784796e-01   1.0148174e+00
   0.0000000e+00   1.0227879e+00   9.9820370e-01   1.0077868e+00
   4.0000000e-01   9.7138524e-01   1.0027579e+00   1.0044742e+00
   8.0000000e-01   9.8094596e-01   1.0014233e+00   1.0043564e+00
   1.2000000e+00   1.0054131e+00   1.0044292e+00   1.0033922e+00
   1.6000000e+00   1.0167294e+00   9.9966990e-01   1.0005406e+00
   2.0000000e+00   9.8303247e-01   1.0006811e+00   1.0054189e+00
   2.4000000e+00   1.0086848e+00   9.9976402e-01   1.0039820e+00
   2.8000000e+00   1.0194414e+00   9.9857505e-01   1.0047387e+00
   3.2000000e+00   1.0065867e+00   9.9834074e-01   1.0127195e+00
   3.6000000e+00   1.0056456e+00   1.0012742e+00   1.0047708e+00
   4.0000000e+00   9.9239756e-01   1.0018707e+00   1.0114910e+00
   4.4000000e+00   1.0074235e+00   1.0014442e+00   1.0098360e+00
   4.8000000e+00   1.0056509e+00   1.0006692e+00   1.0135609e+00
   5.2000000e+00   1.0050945e+00   9.9959993e-01   1.0087043e+00
   5.6000000e+00   1.0116629e+00   1.0023897e+00   1.0159080e+00
   6.0000000e+00   9.9555620e-01   1.0059263e+00   1.0053365e+00
   6.4000000e+00   1.0022275e+00   1.0009202e+00   1.0100926e+00
   6.8000000e+00   9.9806289e-01   1.0005540e+00   1.0027526e+00
   7.2000000e+00   1.0015257e+00   1.0017905e+00   1.0012434e+00
   7.6000000e+00   9.9937126e-01   1.0008317e+00   1.0016616e+00
   8.0000000e+00   1.0039353e+00   1.0022068e+00   1.0013494e+00
   8.4000000e+00   1.0030533e+00   9.9890899e-01   1.0045805e+00
   8.8000000e+00   1.0017605e+00   9.9943191e-01   1.0042795e+00
   9.2000000e+00   1.0036496e+00   9.9828662e-01   1.0070467e+00
   9.6000000e+00   9.9251627e-01   1.0011534e+00   1.0077747e+00
   1.0000000e+01   1.0018522e+00   1.0008901e+00   1.0080432e+00
   1.0400000e+01   9.9913932e-01   9.9814035e-01   1.0086824e+00
   1.0800000e+01   9.9887658e-01   1.0016167e+00   1.0004061e+00
   1.1200000e+01   9.9790767e-01   1.0008008e+00   1.0007686e+00
   1.1600000e+01   9.9468572e-01   9.9836682e-01   9.9830280e-01
   1.2000000e+01   1.0023282e+00   9.9907357e-01   1.0022037e+00
   1.2400000e+01   1.0007835e+00   1.0021009e+00   9.9368936e-01
   1.2800000e+01   9.9823960e-01   1.0005445e+00   9.9873404e-01
   1.3200000e+01   9.9674123e-01   1.0005862e+00   9.9477988e-01
   1.3600000e+01   1.0013668e+00   1.0019026e+00   9.9726601e-01
   1.4000000e+01   9.9419184e-01   9.9636394e-01   9.9258937e-01
   1.4400000e+01   1.0049736e+00   9.9704888e-01   9.9075206e-01
   1.4800000e+01   9.9609076e-01   9.9713972e-01   1.0011676e+00
   1.5200000e+01   9.9559732e-01   9.9873807e-01   1.0024640e+00
   1.5600000e+01   9.9571122e-01   1.0034047e+00   9.9996761e-01
   1.6000000e+01   9.9719394e-01   1.0011783e+00   9.9636427e-01
   1.6400000e+01   9.9802934e-01   1.0017914e+00   9.9791447e-01
   1.6800000e+01   1.0005362e+00   1.0017458e+00   9.9808312e-01
   1.7200000e+01   1.0024864e+00   1.0005625e+00   9.9776887e-01
   1.7600000e+01   1.0017812e+00   9.9849007e-01   9.9915360e-01
   1.8000000e+01   1.0036031e+00   9.9804881e-01   1.0014234e+00
   1.8400000e+01   1.0008561e+00   1.0026873e+00   1.0032437e+00
   1.8800000e+01   1.0050317e+00   1.0013542e+00   1.0105897e+00
   1.9200000e+01   1.0031432e+00   1.0018972e+00   1.0021719e+00
   1.9600000e+01   9.9989729e-01   1.0009353e+00   1.0028329e+00
   2.0000000e+01   9.9990385e-01   9.9972253e-01   1.0012819e+00
   2.0400000e+01   1.0026186e+00   1.0011314e+00   1.0054148e+00
   2.0800000e+01   1.0053855e+00   1.0018871e+00   1.0071228e+00
   2.1200000e+01   9.9795392e-01   1.0028713e+00   1.0094818e+00
   2.1600000e+01   1.0035739e+00   1.0013380e+00   1.0025420e+00
   2.2000000e+01   1.0056832e+00   1.0016034e+00   1.0067370e+00
   2.2400000e+01   1.0044264e+00   1.0003470e+00   1.0018919e+00
   2.2800000e+01   1.0000030e+00   9.9696838e-01   1.0008086e+00
   2.3200000e+01   1.0019466e+00   1.0012316e+00   1.0027768e+00
   2.3600000e+01   1.0034237e+00   1.0020044e+00   1.0005187e+00
   2.4000000e+01   1.0101069e+00   1.0033170e+00   1.0024273e+00
   2.4400000e+01   9.9620602e-01   9.9906427e-01   1.0018385e+00
   2.4800000e+01   1.0002547e+00   9.9961431e-01   9.9803988e-01
   2.5200000e+01   1.0054388e+00   1.0016103e+00   9.9780699e-01
   2.5600000e+01   9.9941556e-01   1.0031608e+00   9.9962900e-01
   2.6000000e+01   1.0025163e+00   1.0038678e+00   9.9796774e-01
   2.6400000e+01   1.0009478e+00   1.0030577e+00   9.8940278e-01
   2.6800000e+01   1.0007223e+00   9.9928802e-01   9.9974763e-01
   2.7200000e+01   1.0023978e+00   1.0009801e+00   1.0007292e+00
   2.7600000e+01   9.9686192e-01   1.0054828e+00   9.9056983e-01
   2.8000000e+01   1.0000200e+00   9.9817839e-01   9.9999616e-01
   2.8400000e+01   1.0016003e+00   1.0046474e+00   9.9804782e-01
   2.8800000e+01   9.9923258e-01   1.0002005e+00   1.0020423e+00
   2.9200000e+01   9.9999425e-01   1.0010372e+00   9.9741369e-01
   2.9600000e+01   9.9918330e-01   1.0035997e+00   1.0053723e+00
   3.0000000e+01   9.9993928e-01   9.9736076e-01   1.0035840e+00
   3.0400000e+01   9.9891359e-01   1.0009224e+00   1.0012350e+00
   3.0800000e+01   9.9981716e-01   1.0001704e+00   1.0037710e+00
   3.1200000e+01   1.0001225e+00   1.0000270e+00   1.0035575e+00
   3.1600000e+01   1.0013670e+00   9.9692237e-01   9.9935233e-01
   3.2000000e+01   1.0014167e+00   1.0011069e+00   1.0012790e+00
   3.2400000e+01   1.0000929e+00   1.0014254e+00   1.0007095e+00
   3.2800000e+01   9.9838342e-01   9.9948481e-01   1.0005781e+00
   3.3200000e+01   9.9735856e-01   9.9823039e-01   1.0087397e+00
   3.3600000e+01   1.0021374e+00   9.9890659e-01   1.0013225e+00
   3.4000000e+01   9.9840564e-01   1.0002486e+00   9.9646316e-01
   3.4400000e+01   1.0000679e+00   9.9774574e-01   1.0003158e+00
   3.4800000e+01   1.0017533e+00   9.9913188e-01   9.9915788e-01
   3.5200000e+01   1.0006286e+00   1.0005506e+00   9.9778059e-01
   3.5600000e+01   9.9845892e-01   1.0024732e+00   9.9664350e-01
   3.6000000e+01   9.9933338e-01   9.9899075e-01   9.9899782e-01
   3.6400000e+01   1.0001684e+00   1.0004469e+00   9.9698878e-01
   3.6800000e+01   1.0012404e+00   1.0038986e+00   9.8821795e-01
   3.7200000e+01   9.9856996e-01   9.9908506e-01   9.9647902e-01
   3.7600000e+01   9.9941828e-01   9.9904711e-01   9.9883751e-01
   3.8000000e+01   9.9806942e-01   1.0003532e+00   9.9825231e-01
   3.8400000e+01   9.9958476e-01   1.0011835e+00   9.9981541e-01
   3.8800000e+01   9.9954654e-01   9.9597866e-01   9.9771728e-01
   3.9200000e+01   9.9938118e-01   9.9852327e-01   9.9686657e-01
   3.9600000e+01   9.9976985e-01   9.9991786e-01   1.0003389e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz-30_scf5.dat <==
  -4.0000000e+01   9.9906457e-01   1.0010921e+00   9.7469854e-01
  -3.9600000e+01   9.9874346e-01   1.0021357e+00   9.6947468e-01
  -3.9200000e+01   9.9978179e-01   1.0001593e+00   9.7270801e-01
  -3.8800000e+01   9.9982855e-01   1.0034339e+00   9.7055493e-01
  -3.8400000e+01   9.9792804e-01   1.0025474e+00   9.7384035e-01
  -3.8000000e+01   9.9812215e-01   1.0046728e+00   9.7340123e-01
  -3.7600000e+01   1.0003328e+00   1.0045532e+00   9.7285267e-01
  -3.7200000e+01   9.9853765e-01   1.0054544e+00   9.7656090e-01
  -3.6800000e+01   1.0006645e+00   1.0079490e+00   9.7880070e-01
  -3.6400000e+01   9.9965094e-01   1.0068851e+00   9.7948836e-01
  -3.6000000e+01   9.9423073e-01   1.0084582e+00   9.7485535e-01
  -3.5600000e+01   9.9829916e-01   1.0063367e+00   9.7917280e-01
  -3.5200000e+01   9.9731582e-01   1.0093292e+00   9.7944348e-01
  -3.4800000e+01   9.9737000e-01   1.0109891e+00   9.8329802e-01
  -3.4400000e+01   9.9550481e-01   1.0114050e+00   9.8229791e-01
  -3.4000000e+01   9.9536909e-01   1.0114092e+00   9.8109837e-01
  -3.3600000e+01   9.9696662e-01   1.0127670e+00   9.8579856e-01
  -3.3200000e+01   9.9417998e-01   1.0090218e+00   9.9203816e-01
  -3.2800000e+01   9.9614513e-01   1.0153501e+00   9.8592997e-01
  -3.2400000e+01   9.9802401e-01   1.0167560e+00   9.8767954e-01
  -3.2000000e+01   9.9436868e-01   1.0189000e+00   9.8703934e-01
  -3.1600000e+01   9.9595316e-01   1.0149058e+00   9.8870852e-01
  -3.1200000e+01   9.9561876e-01   1.0130242e+00   9.8830610e-01
  -3.0800000e+01   9.9633148e-01   1.0136603e+00   9.9160898e-01
  -3.0400000e+01   9.9665295e-01   1.0149599e+00   9.9259080e-01
  -3.0000000e+01   9.9452222e-01   1.0123392e+00   9.9611117e-01
  -2.9600000e+01   9.9225388e-01   1.0129249e+00   9.9487272e-01
  -2.9200000e+01   9.9486059e-01   1.0176862e+00   9.9258357e-01
  -2.8800000e+01   9.9598705e-01   1.0192721e+00   9.9179615e-01
  -2.8400000e+01   9.9454194e-01   1.0215847e+00   1.0020231e+00
  -2.8000000e+01   9.9475332e-01   1.0191012e+00   9.9580808e-01
  -2.7600000e+01   9.9271140e-01   1.0215061e+00   9.9561101e-01
  -2.7200000e+01   9.9243527e-01   1.0231123e+00   9.9312213e-01
  -2.6800000e+01   9.9859417e-01   1.0228477e+00   9.9890590e-01
  -2.6400000e+01   9.9668378e-01   1.0200123e+00   9.9769491e-01
  -2.6000000e+01   9.9399296e-01   1.0207501e+00   9.9571411e-01
  -2.5600000e+01   9.9444297e-01   1.0203365e+00   1.0006717e+00
  -2.5200000e+01   9.9734398e-01   1.0195892e+00   9.9554812e-01
  -2.4800000e+01   9.9930658e-01   1.0212792e+00   9.9880586e-01
  -2.4400000e+01   9.9743219e-01   1.0192249e+00   1.0026404e+00
  -2.4000000e+01   9.9713252e-01   1.0201204e+00   1.0062103e+00
  -2.3600000e+01   9.9676315e-01   1.0157094e+00   1.0048508e+00
  -2.3200000e+01   9.9760637e-01   1.0171126e+00   1.0069904e+00
  -2.2800000e+01   1.0029285e+00   1.0185495e+00   1.0018629e+00
  -2.2400000e+01   1.0005534e+00   1.0238181e+00   1.0023361e+00
  -2.2000000e+01   9.9710798e-01   1.0181909e+00   1.0033820e+00
  -2.1600000e+01   1.0029469e+00   1.0200991e+00   1.0118750e+00
  -2.1200000e+01   1.0002023e+00   1.0178401e+00   1.0099630e+00
  -2.0800000e+01   9.9504284e-01   1.0123436e+00   1.0153985e+00
  -2.0400000e+01   9.9797418e-01   1.0191967e+00   1.0111484e+00
  -2.0000000e+01   9.9770905e-01   1.0151002e+00   9.9776238e-01
  -1.9600000e+01   1.0003273e+00   1.0187515e+00   1.0050104e+00
  -1.9200000e+01   1.0034876e+00   1.0193029e+00   1.0097739e+00
  -1.8800000e+01   1.0051022e+00   1.0131285e+00   1.0127211e+00
  -1.8400000e+01   9.9846676e-01   1.0186359e+00   1.0170985e+00
  -1.8000000e+01   9.9779419e-01   1.0147540e+00   1.0160578e+00
  -1.7600000e+01   1.0000913e+00   1.0155019e+00   1.0089070e+00
  -1.7200000e+01   1.0001529e+00   1.0147428e+00   1.0094690e+00
  -1.6800000e+01   1.0036103e+00   1.0220519e+00   1.0086868e+00
  -1.6400000e+01   9.9792469e-01   1.0134012e+00   1.0130304e+00
  -1.6000000e+01   1.0025997e+00   1.0139020e+00   1.0109098e+00
  -1.5600000e+01   1.0008678e+00   1.0136222e+00   1.0154185e+00
  -1.5200000e+01   1.0052828e+00   1.0222914e+00   1.0172799e+00
  -1.4800000e+01   1.0013140e+00   1.0140050e+00   1.0184102e+00
  -1.4400000e+01   1.0035247e+00   1.0128090e+00   1.0103516e+00
  -1.4000000e+01   1.0033953e+00   1.0148611e+00   1.0081391e+00
  -1.3600000e+01   1.0062838e+00   1.0197189e+00   1.0141405e+00
  -1.3200000e+01   1.0017416e+00   1.0194869e+00   1.0128186e+00
  -1.2800000e+01   9.9930368e-01   1.0164028e+00   1.0114888e+00
  -1.2400000e+01   1.0099353e+00   1.0117357e+00   1.0121698e+00
  -1.2000000e+01   1.0135746e+00   1.0138573e+00   1.0092890e+00
  -1.1600000e+01   1.0187484e+00   1.0127477e+00   1.0003479e+00
  -1.1200000e+01   1.0135517e+00   1.0110480e+00   1.0093185e+00
  -1.0800000e+01   1.0015934e+00   1.0147104e+00   1.0163469e+00
  -1.0400000e+01   1.0010434e+00   1.0145298e+00   1.0088649e+00
  -1.0000000e+01   1.0222257e+00   1.0190187e+00   1.0101598e+00
  -9.6000000e+00   1.0080578e+00   1.0174625e+00   1.0156561e+00
  -9.2000000e+00   1.0328465e+00   1.0180127e+00   1.0167405e+00
  -8.8000000e+00   1.0228136e+00   1.0209938e+00   1.0144783e+00
  -8.4000000e+00   1.0227263e+00   1.0174522e+00   1.0144469e+00
  -8.0000000e+00   1.0115905e+00   1.0173422e+00   1.0156397e+00
  -7.6000000e+00   1.0236607e+00   1.0157300e+00   1.0153510e+00
  -7.2000000e+00   1.0164177e+00   1.0150032e+00   1.0116605e+00
  -6.8000000e+00   1.0268702e+00   1.0176228e+00   1.0084067e+00
  -6.4000000e+00   1.0277060e+00   1.0161160e+00   1.0116764e+00
  -6.0000000e+00   1.0130801e+00   1.0171701e+00   1.0089490e+00
  -5.6000000e+00   1.0211915e+00   1.0173617e+00   1.0123798e+00
  -5.2000000e+00   1.0454958e+00   1.0203948e+00   1.0181611e+00
  -4.8000000e+00   1.0473768e+00   1.0144673e+00   1.0112564e+00
  -4.4000000e+00   1.0115931e+00   1.0152700e+00   1.0019646e+00
  -4.0000000e+00   1.0204856e+00   1.0114980e+00   1.0082819e+00
  -3.6000000e+00   1.1051728e+00   1.0135928e+00   1.0154048e+00
  -3.2000000e+00   1.0965171e+00   1.0110888e+00   1.0125261e+00
  -2.8000000e+00   1.1136628e+00   1.0146730e+00   1.0090403e+00
  -2.4000000e+00   1.1547141e+00   1.0134215e+00   1.0047904e+00
  -2.0000000e+00   1.1797380e+00   1.0086377e+00   1.0145065e+00
  -1.6000000e+00   2.0669987e+00   1.0154257e+00   1.0110238e+00
  -1.2000000e+00  -5.7113144e-01   1.0145655e+00   1.0107234e+00
  -8.0000000e-01   5.8645042e-01   1.0129350e+00   1.0125888e+00
  -4.0000000e-01   7.8533348e-01   1.0111312e+00   1.0198898e+00
   0.0000000e+00   8.5118532e-01   1.0115593e+00   1.0125909e+00
   4.0000000e-01   8.3889040e-01   1.0162489e+00   1.0090026e+00
   8.0000000e-01   8.6622799e-01   1.0149757e+00   1.0085967e+00
   1.2000000e+00   9.0121254e-01   1.0181071e+00   1.0073163e+00
   1.6000000e+00   9.2129144e-01   1.0133703e+00   1.0041196e+00
   2.0000000e+00   8.9821772e-01   1.0144850e+00   1.0086593e+00
   2.4000000e+00   9.2788445e-01   1.0136457e+00   1.0068467e+00
   2.8000000e+00   9.4311214e-01   1.0125317e+00   1.0072245e+00
   3.2000000e+00   9.3584386e-01   1.0123873e+00   1.0148382e+00
   3.6000000e+00   9.3915107e-01   1.0154533e+00   1.0064885e+00
   4.0000000e+00   9.3061630e-01   1.0161499e+00   1.0128420e+00
   4.4000000e+00   9.4840701e-01   1.0158057e+00   1.0108202e+00
   4.8000000e+00   9.5030870e-01   1.0151056e+00   1.0142031e+00
   5.2000000e+00   9.5327801e-01   1.0141004e+00   1.0090222e+00
   5.6000000e+00   9.6298650e-01   1.0170036e+00   1.0159317e+00
   6.0000000e+00   9.5106199e-01   1.0206559e+00   1.0050981e+00
   6.4000000e+00   9.6086220e-01   1.0156285e+00   1.0096220e+00
   6.8000000e+00   9.6028705e-01   1.0152964e+00   1.0020917e+00
   7.2000000e+00   9.6705033e-01   1.0165722e+00   1.0004211e+00
   7.6000000e+00   9.6839434e-01   1.0156012e+00   1.0007084e+00
   8.0000000e+00   9.7624448e-01   1.0169742e+00   1.0002915e+00
   8.4000000e+00   9.7879085e-01   1.0135809e+00   1.0034404e+00
   8.8000000e+00   9.8089124e-01   1.0140350e+00   1.0030776e+00
   9.2000000e+00   9.8605690e-01   1.0127656e+00   1.0057920e+00
   9.6000000e+00   9.7833120e-01   1.0155331e+00   1.0064774e+00
   1.0000000e+01   9.9069129e-01   1.0150927e+00   1.0067053e+00
   1.0400000e+01   9.9105618e-01   1.0120936e+00   1.0072936e+00
   1.0800000e+01   9.9372556e-01   1.0153729e+00   9.9896703e-01
   1.1200000e+01   9.9555897e-01   1.0142658e+00   9.9924698e-01
   1.1600000e+01   9.9499142e-01   1.0114870e+00   9.9667870e-01
   1.2000000e+01   1.0051489e+00   1.0118592e+00   1.0004352e+00
   1.2400000e+01   1.0059491e+00   1.0145527e+00   9.9176626e-01
   1.2800000e+01   1.0055688e+00   1.0125807e+00   9.9659313e-01
   1.3200000e+01   1.0060651e+00   1.0122069e+00   9.9240121e-01
   1.3600000e+01   1.0125791e+00   1.0131073e+00   9.9459631e-01
   1.4000000e+01   1.0069886e+00   1.0070670e+00   9.8960693e-01
   1.4400000e+01   1.0194273e+00   1.0073148e+00   9.8741410e-01
   1.4800000e+01   1.0117634e+00   1.0069628e+00   9.9739349e-01
   1.5200000e+01   1.0124566e+00   1.0081382e+00   9.9824883e-01
   1.5600000e+01   1.0136234e+00   1.0124182e+00   9.9529859e-01
   1.6000000e+01   1.0160490e+00   1.0097560e+00   9.9122173e-01
   1.6400000e+01   1.0176917e+00   1.0099791e+00   9.9225248e-01
   1.6800000e+01   1.0209219e+00   1.0095580e+00   9.9188819e-01
   1.7200000e+01   1.0234772e+00   1.0080150e+00   9.9103138e-01
   1.7600000e+01   1.0232207e+00   1.0056013e+00   9.9184966e-01
   1.8000000e+01   1.0254514e+00   1.0048580e+00   9.9353888e-01
   1.8400000e+01   1.0229276e+00   1.0092537e+00   9.9477757e-01
   1.8800000e+01   1.0273979e+00   1.0076609e+00   1.0014894e+00
   1.9200000e+01   1.0255961e+00   1.0079804e+00   9.9258348e-01
   1.9600000e+01   1.0223367e+00   1.0068052e+00   9.9268027e-01
   2.0000000e+01   1.0223389e+00   1.0053948e+00   9.9059597e-01
   2.0400000e+01   1.0250527e+00   1.0066371e+00   9.9414326e-01
   2.0800000e+01   1.0277666e+00   1.0072329e+00   9.9530373e-01
   2.1200000e+01   1.0200073e+00   1.0080651e+00   9.9711881e-01
   2.1600000e+01   1.0255463e+00   1.0063715e+00   9.8976694e-01
   2.2000000e+01   1.0274617e+00   1.0064885e+00   9.9342920e-01
   2.2400000e+01   1.0259076e+00   1.0050736e+00   9.8818717e-01
   2.2800000e+01   1.0210977e+00   1.0015236e+00   9.8667746e-01
   2.3200000e+01   1.0227754e+00   1.0056447e+00   9.8819729e-01
   2.3600000e+01   1.0239691e+00   1.0062534e+00   9.8557551e-01
   2.4000000e+01   1.0304735e+00   1.0073967e+00   9.8708012e-01
   2.4400000e+01   1.0159886e+00   1.0029432e+00   9.8614686e-01
   2.4800000e+01   1.0198286e+00   1.0033039e+00   9.8207813e-01
   2.5200000e+01   1.0248459e+00   1.0051074e+00   9.8154179e-01
   2.5600000e+01   1.0184687e+00   1.0064567e+00   9.8304724e-01
   2.6000000e+01   1.0214257e+00   1.0069545e+00   9.8114855e-01
   2.6400000e+01   1.0196615e+00   1.0059235e+00   9.7248190e-01
   2.6800000e+01   1.0193068e+00   1.0019226e+00   9.8241816e-01
   2.7200000e+01   1.0209298e+00   1.0033953e+00   9.8316447e-01
   2.7600000e+01   1.0152501e+00   1.0076816e+00   9.7297864e-01
   2.8000000e+01   1.0184643e+00   1.0001348e+00   9.8204244e-01
   2.8400000e+01   1.0201068e+00   1.0063869e+00   9.7993876e-01
   2.8800000e+01   1.0177593e+00   1.0017043e+00   9.8367433e-01
   2.9200000e+01   1.0186238e+00   1.0023131e+00   9.7894861e-01
   2.9600000e+01   1.0179031e+00   1.0046486e+00   9.8657672e-01
   3.0000000e+01   1.0187859e+00   9.9817087e-01   9.8463650e-01
   3.0400000e+01   1.0178547e+00   1.0015035e+00   9.8214809e-01
   3.0800000e+01   1.0188789e+00   1.0005150e+00   9.8444876e-01
   3.1200000e+01   1.0192745e+00   1.0001318e+00   9.8405217e-01
   3.1600000e+01   1.0206019e+00   9.9678522e-01   9.7974601e-01
   3.2000000e+01   1.0206740e+00   1.0007193e+00   9.8145104e-01
   3.2400000e+01   1.0193043e+00   1.0007814e+00   9.8071618e-01
   3.2800000e+01   1.0174936e+00   9.9858061e-01   9.8042073e-01
   3.3200000e+01   1.0163286e+00   9.9706001e-01   9.8826426e-01
   3.3600000e+01   1.0210196e+00   9.9745917e-01   9.8085953e-01
   3.4000000e+01   1.0169821e+00   9.9851517e-01   9.7598445e-01
   3.4400000e+01   1.0183806e+00   9.9572658e-01   9.7966671e-01
   3.4800000e+01   1.0197457e+00   9.9681302e-01   9.7847151e-01
   3.5200000e+01   1.0181943e+00   9.9792411e-01   9.7709149e-01
   3.5600000e+01   1.0155314e+00   9.9953338e-01   9.7598369e-01
   3.6000000e+01   1.0159185e+00   9.9574836e-01   9.7833039e-01
   3.6400000e+01   1.0162256e+00   9.9688668e-01   9.7644530e-01
   3.6800000e+01   1.0167366e+00   1.0000102e+00   9.6797315e-01
   3.7200000e+01   1.0134202e+00   9.9490294e-01   9.7622367e-01
   3.7600000e+01   1.0136542e+00   9.9455587e-01   9.7872988e-01
   3.8000000e+01   1.0116433e+00   9.9555145e-01   9.7838677e-01
   3.8400000e+01   1.0125247e+00   9.9607846e-01   9.8018031e-01
   3.8800000e+01   1.0118245e+00   9.9061117e-01   9.7841010e-01
   3.9200000e+01   1.0109963e+00   9.9286486e-01   9.7789004e-01
   3.9600000e+01   1.0107280e+00   9.9398494e-01   9.8162494e-01


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz15_scf10.dat <==
  -4.0000000e+01   9.9846143e-01   1.0007323e+00   9.9351403e-01
  -3.9600000e+01   9.9863465e-01   1.0034200e+00   9.9324340e-01
  -3.9200000e+01   9.9917568e-01   1.0026281e+00   9.9498061e-01
  -3.8800000e+01   9.9905526e-01   1.0006583e+00   9.9480442e-01
  -3.8400000e+01   9.9974817e-01   1.0001445e+00   1.0020056e+00
  -3.8000000e+01   9.9983083e-01   1.0027837e+00   9.9784108e-01
  -3.7600000e+01   9.9939085e-01   1.0012728e+00   9.9603986e-01
  -3.7200000e+01   1.0000520e+00   9.9974500e-01   1.0060834e+00
  -3.6800000e+01   9.9913886e-01   1.0029086e+00   9.9575471e-01
  -3.6400000e+01   9.9902410e-01   1.0035832e+00   9.8578564e-01
  -3.6000000e+01   1.0007304e+00   1.0002232e+00   1.0009973e+00
  -3.5600000e+01   1.0000308e+00   1.0076713e+00   1.0012177e+00
  -3.5200000e+01   9.9932179e-01   9.9882080e-01   9.9929347e-01
  -3.4800000e+01   1.0002903e+00   9.9806622e-01   9.9014170e-01
  -3.4400000e+01   9.9907405e-01   9.9540037e-01   1.0005388e+00
  -3.4000000e+01   1.0016390e+00   1.0036267e+00   9.9030612e-01
  -3.3600000e+01   1.0001472e+00   1.0007019e+00   9.9376403e-01
  -3.3200000e+01   1.0008765e+00   1.0013448e+00   9.9441978e-01
  -3.2800000e+01   9.9932265e-01   1.0058746e+00   1.0036026e+00
  -3.2400000e+01   1.0007172e+00   1.0043448e+00   1.0013730e+00
  -3.2000000e+01   9.9966228e-01   1.0146373e+00   9.9862713e-01
  -3.1600000e+01   1.0007984e+00   1.0028806e+00   9.9500581e-01
  -3.1200000e+01   1.0006339e+00   1.0013819e+00   1.0029687e+00
  -3.0800000e+01   9.9902499e-01   1.0014951e+00   1.0036371e+00
  -3.0400000e+01   1.0008041e+00   1.0026837e+00   1.0036526e+00
  -3.0000000e+01   9.9937511e-01   1.0006857e+00   1.0071048e+00
  -2.9600000e+01   1.0004078e+00   1.0029292e+00   1.0066219e+00
  -2.9200000e+01   9.9944450e-01   9.9811264e-01   1.0067746e+00
  -2.8800000e+01   9.9714614e-01   9.9203206e-01   1.0078609e+00
  -2.8400000e+01   1.0025434e+00   1.0035707e+00   1.0125453e+00
  -2.8000000e+01   1.0005158e+00   9.9992118e-01   9.9675943e-01
  -2.7600000e+01   1.0004528e+00   9.9772298e-01   9.9873329e-01
  -2.7200000e+01   1.0026624e+00   1.0002652e+00   9.9707707e-01
  -2.6800000e+01   1.0002184e+00   1.0006931e+00   9.9443012e-01
  -2.6400000e+01   9.9892988e-01   9.9868854e-01   9.9425778e-01
  -2.6000000e+01   1.0004207e+00   9.9791672e-01   9.9731530e-01
  -2.5600000e+01   9.9891122e-01   9.9464957e-01   9.9751413e-01
  -2.5200000e+01   9.9924598e-01   9.9558091e-01   9.9443596e-01
  -2.4800000e+01   1.0001400e+00   9.9398667e-01   1.0031251e+00
  -2.4400000e+01   9.9965565e-01   9.9752981e-01   9.9929442e-01
  -2.4000000e+01   9.9938247e-01   9.9719859e-01   9.9949030e-01
  -2.3600000e+01   9.9932889e-01   9.9900532e-01   9.9359336e-01
  -2.3200000e+01   9.9899953e-01   9.9865330e-01   1.0051920e+00
  -2.2800000e+01   9.9874851e-01   9.9784232e-01   1.0045404e+00
  -2.2400000e+01   1.0006911e+00   9.9945596e-01   9.9164763e-01
  -2.2000000e+01   9.9790801e-01   1.0017862e+00   9.9692028e-01
  -2.1600000e+01   9.9701956e-01   9.9709245e-01   1.0016562e+00
  -2.1200000e+01   9.9714817e-01   1.0011063e+00   1.0044025e+00
  -2.0800000e+01   9.9775304e-01   9.9529110e-01   1.0001650e+00
  -2.0400000e+01   9.9678859e-01   9.9281499e-01   1.0074903e+00
  -2.0000000e+01   9.9637434e-01   9.9474355e-01   1.0094332e+00
  -1.9600000e+01   9.9664847e-01   9.9476526e-01   1.0095695e+00
  -1.9200000e+01   9.9846264e-01   9.9469280e-01   1.0090452e+00
  -1.8800000e+01   9.9849792e-01   9.9715101e-01   1.0083737e+00
  -1.8400000e+01   9.9870245e-01   9.9307719e-01   1.0079145e+00
  -1.8000000e+01   9.9809985e-01   9.9522557e-01   9.9787093e-01
  -1.7600000e+01   9.9880342e-01   1.0010100e+00   9.9610596e-01
  -1.7200000e+01   9.9605432e-01   1.0002759e+00   9.9122839e-01
  -1.6800000e+01   1.0003933e+00   9.9572406e-01   9.9483956e-01
  -1.6400000e+01   9.9980660e-01   9.9864135e-01   1.0034217e+00
  -1.6000000e+01   9.9811999e-01   9.9766006e-01   1.0053690e+00
  -1.5600000e+01   1.0023373e+00   1.0001852e+00   1.0017971e+00
  -1.5200000e+01   9.9821859e-01   1.0003255e+00   1.0010068e+00
  -1.4800000e+01   1.0016319e+00   1.0010420e+00   1.0000290e+00
  -1.4400000e+01   1.0025525e+00   1.0090172e+00   9.9217475e-01
  -1.4000000e+01   1.0069666e+00   1.0016424e+00   1.0000033e+00
  -1.3600000e+01   9.9776756e-01   1.0026140e+00   9.9640540e-01
  -1.3200000e+01   1.0054678e+00   1.0044293e+00   9.9499042e-01
  -1.2800000e+01   9.9935624e-01   1.0054102e+00   9.9209668e-01
  -1.2400000e+01   1.0036042e+00   1.0097467e+00   1.0049114e+00
  -1.2000000e+01   1.0008870e+00   1.0103815e+00   9.9461694e-01
  -1.1600000e+01   9.9938606e-01   1.0059129e+00   9.9975220e-01
  -1.1200000e+01   1.0023604e+00   1.0026610e+00   1.0031710e+00
  -1.0800000e+01   9.9686537e-01   1.0045073e+00   9.9802261e-01
  -1.0400000e+01   1.0002903e+00   1.0034932e+00   9.9651600e-01
  -1.0000000e+01   9.9980943e-01   1.0039864e+00   9.9130040e-01
  -9.6000000e+00   1.0025021e+00   1.0052075e+00   9.9560251e-01
  -9.2000000e+00   1.0004845e+00   1.0069640e+00   9.9843042e-01
  -8.8000000e+00   9.9959400e-01   1.0056231e+00   1.0064248e+00
  -8.4000000e+00   1.0051033e+00   1.0005054e+00   1.0091409e+00
  -8.0000000e+00   1.0040188e+00   1.0050932e+00   9.9857804e-01
  -7.6000000e+00   1.0076532e+00   1.0058056e+00   9.9900747e-01
  -7.2000000e+00   9.9939704e-01   1.0020925e+00   1.0036136e+00
  -6.8000000e+00   9.9813801e-01   9.9894763e-01   1.0020612e+00
  -6.4000000e+00   1.0034049e+00   1.0056139e+00   1.0002844e+00
  -6.0000000e+00   1.0010317e+00   9.9765732e-01   9.9827538e-01
  -5.6000000e+00   1.0002445e+00   1.0016151e+00   1.0091299e+00
  -5.2000000e+00   1.0020198e+00   1.0034226e+00   1.0007162e+00
  -4.8000000e+00   1.0010692e+00   9.9681669e-01   1.0009655e+00
  -4.4000000e+00   1.0035740e+00   9.9717430e-01   1.0038546e+00
  -4.0000000e+00   1.0002058e+00   1.0015371e+00   1.0031385e+00
  -3.6000000e+00   9.9634708e-01   9.9871019e-01   9.9609570e-01
  -3.2000000e+00   9.8552382e-01   9.9860091e-01   1.0042494e+00
  -2.8000000e+00   1.0065765e+00   9.9745747e-01   1.0156968e+00
  -2.4000000e+00   9.8787386e-01   1.0003180e+00   1.0120690e+00
  -2.0000000e+00   9.8534811e-01   9.9942302e-01   1.0119824e+00
  -1.6000000e+00   9.9028210e-01   1.0013765e+00   1.0068671e+00
  -1.2000000e+00   9.7841500e-01   1.0032471e+00   1.0109890e+00
  -8.0000000e-01   9.7350253e-01   9.9858613e-01   1.0147164e+00
  -4.0000000e-01   9.7358739e-01   1.0015993e+00   1.0110809e+00
   0.0000000e+00   9.6729294e-01   1.0008060e+00   1.0189397e+00
   4.0000000e-01   1.0073096e+00   1.0022718e+00   1.0096566e+00
   8.0000000e-01   8.2103559e-01   9.9980214e-01   1.0046218e+00
   1.2000000e+00   1.0240738e+00   9.9543098e-01   1.0059304e+00
   1.6000000e+00   9.8963980e-01   1.0005130e+00   1.0161651e+00
   2.0000000e+00   9.9439316e-01   9.9931089e-01   1.0088524e+00
   2.4000000e+00   1.0018347e+00   9.9572223e-01   1.0044342e+00
   2.8000000e+00   9.9357079e-01   9.9364759e-01   1.0067462e+00
   3.2000000e+00   9.9540376e-01   9.9798915e-01   1.0036073e+00
   3.6000000e+00   9.8151706e-01   9.9873022e-01   1.0080890e+00
   4.0000000e+00   9.8800759e-01   9.9819529e-01   1.0007301e+00
   4.4000000e+00   1.0121230e+00   1.0025622e+00   1.0141758e+00
   4.8000000e+00   9.9993797e-01   9.9932135e-01   1.0025349e+00
   5.2000000e+00   1.0057737e+00   1.0021037e+00   1.0041035e+00
   5.6000000e+00   1.0127932e+00   1.0010886e+00   1.0026839e+00
   6.0000000e+00   1.0021213e+00   1.0015323e+00   9.9747562e-01
   6.4000000e+00   1.0051119e+00   9.9845145e-01   1.0029717e+00
   6.8000000e+00   1.0004215e+00   9.9962385e-01   1.0094437e+00
   7.2000000e+00   9.9968881e-01   9.9831912e-01   1.0059331e+00
   7.6000000e+00   1.0045454e+00   1.0010044e+00   1.0100745e+00
   8.0000000e+00   1.0040900e+00   1.0030332e+00   1.0034641e+00
   8.4000000e+00   1.0006642e+00   1.0014558e+00   1.0010013e+00
   8.8000000e+00   1.0025628e+00   1.0026930e+00   1.0088925e+00
   9.2000000e+00   9.9916459e-01   1.0033832e+00   1.0009391e+00
   9.6000000e+00   1.0080481e+00   1.0018405e+00   1.0027873e+00
   1.0000000e+01   1.0059392e+00   1.0033122e+00   1.0038529e+00
   1.0400000e+01   1.0004319e+00   1.0022192e+00   9.9666920e-01
   1.0800000e+01   9.9764573e-01   1.0035706e+00   1.0034750e+00
   1.1200000e+01   9.9786005e-01   1.0020176e+00   1.0073777e+00
   1.1600000e+01   1.0005594e+00   9.9656230e-01   9.9690925e-01
   1.2000000e+01   9.9803151e-01   9.9896215e-01   1.0023996e+00
   1.2400000e+01   9.9933690e-01   1.0006844e+00   1.0063868e+00
   1.2800000e+01   1.0036519e+00   1.0018805e+00   1.0069443e+00
   1.3200000e+01   1.0006453e+00   1.0066153e+00   1.0010138e+00
   1.3600000e+01   9.9834576e-01   9.9749633e-01   9.9649340e-01
   1.4000000e+01   1.0012074e+00   1.0024848e+00   1.0015992e+00
   1.4400000e+01   9.9965035e-01   9.9628459e-01   1.0056575e+00
   1.4800000e+01   1.0025199e+00   1.0020781e+00   1.0029755e+00
   1.5200000e+01   9.9668092e-01   1.0041791e+00   1.0048338e+00
   1.5600000e+01   9.9671298e-01   9.9890520e-01   1.0053978e+00
   1.6000000e+01   9.9869492e-01   1.0042034e+00   1.0027436e+00
   1.6400000e+01   9.9978210e-01   1.0002351e+00   1.0032155e+00
   1.6800000e+01   1.0012066e+00   9.9752994e-01   1.0080134e+00
   1.7200000e+01   9.9712269e-01   1.0021928e+00   9.9390068e-01
   1.7600000e+01   9.9953632e-01   9.9374655e-01   1.0048324e+00
   1.8000000e+01   9.9968005e-01   9.9805064e-01   1.0015778e+00
   1.8400000e+01   1.0025285e+00   9.9108130e-01   9.8862501e-01
   1.8800000e+01   1.0013882e+00   9.9319992e-01   1.0055666e+00
   1.9200000e+01   1.0007497e+00   9.9485079e-01   9.9809552e-01
   1.9600000e+01   9.9738575e-01   9.9540238e-01   9.9858122e-01
   2.0000000e+01   9.9926301e-01   9.9711460e-01   1.0076283e+00
   2.0400000e+01   9.9852511e-01   9.9579861e-01   1.0177028e+00
   2.0800000e+01   9.9679283e-01   9.9610762e-01   1.0070035e+00
   2.1200000e+01   9.9783342e-01   9.9961898e-01   1.0073938e+00
   2.1600000e+01   9.9759325e-01   9.9922337e-01   1.0097007e+00
   2.2000000e+01   9.9606276e-01   1.0001921e+00   1.0013591e+00
   2.2400000e+01   9.9805098e-01   9.9848106e-01   9.9668084e-01
   2.2800000e+01   9.9882702e-01   9.9662178e-01   9.9688262e-01
   2.3200000e+01   9.9900205e-01   9.9506996e-01   9.9831757e-01
   2.3600000e+01   9.9730589e-01   9.9461329e-01   1.0000679e+00
   2.4000000e+01   9.9683040e-01   9.9666325e-01   9.9924666e-01
   2.4400000e+01   9.9281653e-01   9.9863735e-01   9.9291971e-01
   2.4800000e+01   9.9848676e-01   9.9836325e-01   9.9859607e-01
   2.5200000e+01   9.9774135e-01   1.0003974e+00   9.9812282e-01
   2.5600000e+01   9.9833342e-01   9.9809236e-01   9.9441975e-01
   2.6000000e+01   9.9913828e-01   9.9468483e-01   9.9249953e-01
   2.6400000e+01   9.9778367e-01   9.9890594e-01   9.9811344e-01
   2.6800000e+01   1.0000101e+00   9.9791980e-01   9.9704025e-01
   2.7200000e+01   9.9897320e-01   1.0020420e+00   9.8941363e-01
   2.7600000e+01   9.9974927e-01   9.9879918e-01   9.8982539e-01
   2.8000000e+01   9.9854130e-01   9.9960916e-01   9.9097186e-01
   2.8400000e+01   1.0019248e+00   9.9639466e-01   9.9437209e-01
   2.8800000e+01   1.0017014e+00   1.0077073e+00   9.9076663e-01
   2.9200000e+01   1.0012116e+00   9.9819482e-01   9.8585297e-01
   2.9600000e+01   1.0011914e+00   1.0033431e+00   9.9101721e-01
   3.0000000e+01   1.0009185e+00   1.0084637e+00   9.8487452e-01
   3.0400000e+01   1.0018170e+00   1.0035907e+00   9.8832755e-01
   3.0800000e+01   1.0032815e+00   1.0008388e+00   9.8873585e-01
   3.1200000e+01   1.0020531e+00   9.9985768e-01   9.9069334e-01
   3.1600000e+01   1.0036383e+00   9.9951232e-01   9.9328335e-01
   3.2000000e+01   1.0027323e+00   1.0022882e+00   9.8713740e-01
   3.2400000e+01   1.0019230e+00   1.0046691e+00   9.9075002e-01
   3.2800000e+01   1.0007831e+00   9.9235470e-01   9.8890451e-01
   3.3200000e+01   1.0016404e+00   9.9548492e-01   9.9682755e-01
   3.3600000e+01   1.0008466e+00   1.0074800e+00   9.9021052e-01
   3.4000000e+01   9.9951420e-01   1.0009882e+00   9.8187828e-01
   3.4400000e+01   1.0013717e+00   9.9756127e-01   9.9111590e-01
   3.4800000e+01   1.0004270e+00   9.9660963e-01   9.8987158e-01
   3.5200000e+01   9.9929895e-01   9.9897496e-01   9.9053432e-01
   3.5600000e+01   9.9947145e-01   1.0018438e+00   9.9454149e-01
   3.6000000e+01   9.9957987e-01   1.0018778e+00   1.0058107e+00
   3.6400000e+01   9.9907495e-01   9.9967138e-01   9.9366649e-01
   3.6800000e+01   1.0001280e+00   9.8479382e-01   9.9481394e-01
   3.7200000e+01   9.9941897e-01   1.0075274e+00   9.9755674e-01
   3.7600000e+01   9.9726892e-01   1.0072120e+00   9.9454625e-01
   3.8000000e+01   1.0000288e+00   1.0002071e+00   9.9322884e-01
   3.8400000e+01   9.9882919e-01   9.9755437e-01   9.9420733e-01
   3.8800000e+01   9.9973451e-01   9.9884661e-01   9.9408002e-01
   3.9200000e+01   1.0026507e+00   9.9537332e-01   9.9329255e-01
   3.9600000e+01   9.9859625e-01   9.9672827e-01   1.0029182e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz15_scf15.dat <==
  -4.0000000e+01   9.9822466e-01   9.9765301e-01   1.0012872e+00
  -3.9600000e+01   9.9830684e-01   1.0001524e+00   1.0007065e+00
  -3.9200000e+01   9.9875747e-01   9.9920549e-01   1.0020982e+00
  -3.8800000e+01   9.9854757e-01   9.9710884e-01   1.0015209e+00
  -3.8400000e+01   9.9914980e-01   9.9648756e-01   1.0083237e+00
  -3.8000000e+01   9.9914078e-01   9.9903354e-01   1.0036489e+00
  -3.7600000e+01   9.9860464e-01   9.9746770e-01   1.0013131e+00
  -3.7200000e+01   9.9916573e-01   9.9591046e-01   1.0108489e+00
  -3.6800000e+01   9.9814747e-01   9.9904847e-01   9.9988712e-01
  -3.6400000e+01   9.9792172e-01   9.9972948e-01   9.8927753e-01
  -3.6000000e+01   9.9950777e-01   9.9640954e-01   1.0039177e+00
  -3.5600000e+01   9.9868442e-01   1.0038746e+00   1.0035064e+00
  -3.5200000e+01   9.9784514e-01   9.9511573e-01   1.0009451e+00
  -3.4800000e+01   9.9867517e-01   9.9443264e-01   9.9115790e-01
  -3.4400000e+01   9.9731930e-01   9.9185295e-01   1.0009543e+00
  -3.4000000e+01   9.9973516e-01   1.0001318e+00   9.9013574e-01
  -3.3600000e+01   9.9809994e-01   9.9729906e-01   9.9303785e-01
  -3.3200000e+01   9.9868262e-01   9.9802053e-01   9.9317429e-01
  -3.2800000e+01   9.9699234e-01   1.0026141e+00   1.0018683e+00
  -3.2400000e+01   9.9824971e-01   1.0011611e+00   9.9921249e-01
  -3.2000000e+01   9.9707451e-01   1.0114871e+00   9.9609477e-01
  -3.1600000e+01   9.9809842e-01   9.9982521e-01   9.9216298e-01
  -3.1200000e+01   9.9784256e-01   9.9838384e-01   9.9983752e-01
  -3.0800000e+01   9.9616797e-01   9.9854547e-01   1.0002959e+00
  -3.0400000e+01   9.9789596e-01   9.9977776e-01   1.0001623e+00
  -3.0000000e+01   9.9645254e-01   9.9783498e-01   1.0035093e+00
  -2.9600000e+01   9.9749382e-01   1.0001281e+00   1.0029874e+00
  -2.9200000e+01   9.9657657e-01   9.9539166e-01   1.0031465e+00
  -2.8800000e+01   9.9436154e-01   9.8941090e-01   1.0042814e+00
  -2.8400000e+01   9.9985579e-01   1.0010262e+00   1.0090399e+00
  -2.8000000e+01   9.9797898e-01   9.9752003e-01   9.9343154e-01
  -2.7600000e+01   9.9809734e-01   9.9549546e-01   9.9555027e-01
  -2.7200000e+01   1.0005155e+00   9.9823939e-01   9.9407179e-01
  -2.6800000e+01   9.9832237e-01   9.9891676e-01   9.9162262e-01
  -2.6400000e+01   9.9731045e-01   9.9721152e-01   9.9165208e-01
  -2.6000000e+01   9.9909995e-01   9.9678288e-01   9.9491337e-01
  -2.5600000e+01   9.9791717e-01   9.9390859e-01   9.9532885e-01
  -2.5200000e+01   9.9859822e-01   9.9527451e-01   9.9247960e-01
  -2.4800000e+01   9.9985540e-01   9.9415791e-01   1.0013791e+00
  -2.4400000e+01   9.9974864e-01   9.9821866e-01   9.9778615e-01
  -2.4000000e+01   9.9986277e-01   9.9843525e-01   9.9821810e-01
  -2.3600000e+01   1.0002046e+00   1.0008184e+00   9.9257407e-01
  -2.3200000e+01   1.0002738e+00   1.0010548e+00   1.0044216e+00
  -2.2800000e+01   1.0004205e+00   1.0008342e+00   1.0040436e+00
  -2.2400000e+01   1.0027617e+00   1.0030404e+00   9.9144587e-01
  -2.2000000e+01   1.0003587e+00   1.0059506e+00   9.9702835e-01
  -2.1600000e+01   9.9984114e-01   1.0017779e+00   1.0021016e+00
  -2.1200000e+01   1.0003241e+00   1.0063132e+00   1.0052123e+00
  -2.0800000e+01   1.0012604e+00   1.0009168e+00   1.0013569e+00
  -2.0400000e+01   1.0005915e+00   9.9881497e-01   1.0091051e+00
  -2.0000000e+01   1.0004372e+00   1.0010749e+00   1.0114842e+00
  -1.9600000e+01   1.0009271e+00   1.0013395e+00   1.0120745e+00
  -1.9200000e+01   1.0029129e+00   1.0014267e+00   1.0120116e+00
  -1.8800000e+01   1.0030513e+00   1.0039725e+00   1.0118031e+00
  -1.8400000e+01   1.0032922e+00   9.9985098e-01   1.0118035e+00
  -1.8000000e+01   1.0026503e+00   1.0018998e+00   1.0021638e+00
  -1.7600000e+01   1.0032451e+00   1.0075153e+00   1.0008147e+00
  -1.7200000e+01   1.0002939e+00   1.0064756e+00   9.9630176e-01
  -1.6800000e+01   1.0043861e+00   1.0015100e+00   1.0002885e+00
  -1.6400000e+01   1.0034616e+00   1.0039766e+00   1.0092369e+00
  -1.6000000e+01   1.0013696e+00   1.0024489e+00   1.0114677e+00
  -1.5600000e+01   1.0051482e+00   1.0043792e+00   1.0080997e+00
  -1.5200000e+01   1.0005297e+00   1.0038609e+00   1.0074852e+00
  -1.4800000e+01   1.0034419e+00   1.0038842e+00   1.0066381e+00
  -1.4400000e+01   1.0038514e+00   1.0111576e+00   9.9882770e-01
  -1.4000000e+01   1.0077760e+00   1.0030436e+00   1.0067692e+00
  -1.3600000e+01   9.9811279e-01   1.0033048e+00   1.0031755e+00
  -1.3200000e+01   1.0054114e+00   1.0044398e+00   1.0017542e+00
  -1.2800000e+01   9.9896581e-01   1.0047864e+00   9.9881861e-01
  -1.2400000e+01   1.0029557e+00   1.0085493e+00   1.0116748e+00
  -1.2000000e+01   1.0000688e+00   1.0086926e+00   1.0012406e+00
  -1.1600000e+01   9.9848296e-01   1.0038334e+00   1.0063084e+00
  -1.1200000e+01   1.0014482e+00   1.0002918e+00   1.0096116e+00
  -1.0800000e+01   9.9602130e-01   1.0019416e+00   1.0042456e+00
  -1.0400000e+01   9.9956267e-01   1.0008420e+00   1.0024884e+00
  -1.0000000e+01   9.9924053e-01   1.0013495e+00   9.9694039e-01
  -9.6000000e+00   1.0021093e+00   1.0026771e+00   1.0008829e+00
  -9.2000000e+00   1.0002710e+00   1.0046221e+00   1.0032555e+00
  -8.8000000e+00   9.9954425e-01   1.0035500e+00   1.0107233e+00
  -8.4000000e+00   1.0051869e+00   9.9875906e-01   1.0127849e+00
  -8.0000000e+00   1.0041997e+00   1.0036972e+00   1.0014373e+00
  -7.6000000e+00   1.0078913e+00   1.0047877e+00   1.0010360e+00
  -7.2000000e+00   9.9965585e-01   1.0014649e+00   1.0047465e+00
  -6.8000000e+00   9.9839360e-01   9.9869905e-01   1.0022352e+00
  -6.4000000e+00   1.0036502e+00   1.0057259e+00   9.9947135e-01
  -6.0000000e+00   1.0012770e+00   9.9810075e-01   9.9647198e-01
  -5.6000000e+00   1.0005261e+00   1.0023612e+00   1.0063197e+00
  -5.2000000e+00   1.0024005e+00   1.0044381e+00   9.9699555e-01
  -4.8000000e+00   1.0016326e+00   9.9805430e-01   9.9637428e-01
  -4.4000000e+00   1.0044300e+00   9.9860840e-01   9.9846571e-01
  -4.0000000e+00   1.0014736e+00   1.0031421e+00   9.9707194e-01
  -3.6000000e+00   9.9815979e-01   1.0004449e+00   9.8950601e-01
  -3.2000000e+00   9.8800374e-01   1.0004474e+00   9.9715634e-01
  -2.8000000e+00   1.0099616e+00   9.9939009e-01   1.0081902e+00
  -2.4000000e+00   9.9218250e-01   1.0023256e+00   1.0043718e+00
  -2.0000000e+00   9.9078693e-01   1.0014811e+00   1.0041758e+00
  -1.6000000e+00   9.9707483e-01   1.0034728e+00   9.9908363e-01
  -1.2000000e+00   9.8667356e-01   1.0053639e+00   1.0032333e+00
  -8.0000000e-01   9.8364119e-01   1.0006936e+00   1.0070542e+00
  -4.0000000e-01   9.8642795e-01   1.0036955e+00   1.0036118e+00
   0.0000000e+00   9.8478589e-01   1.0028656e+00   1.0116071e+00
   4.0000000e-01   1.0399116e+00   1.0042833e+00   1.0025986e+00
   8.0000000e-01   6.0038009e-01   1.0017459e+00   9.9781039e-01
   1.2000000e+00   1.0079153e+00   9.9729522e-01   9.9931813e-01
   1.6000000e+00   9.8457254e-01   1.0023138e+00   1.0096918e+00
   2.0000000e+00   9.9292251e-01   1.0010414e+00   1.0026249e+00
   2.4000000e+00   1.0020491e+00   9.9739566e-01   9.9843674e-01
   2.8000000e+00   9.9462095e-01   9.9528988e-01   1.0009458e+00
   3.2000000e+00   9.9684669e-01   9.9964563e-01   9.9805674e-01
   3.6000000e+00   9.8306763e-01   1.0004381e+00   1.0027790e+00
   4.0000000e+00   9.8954738e-01   1.0000008e+00   9.9576634e-01
   4.4000000e+00   1.0135996e+00   1.0045277e+00   1.0095132e+00
   4.8000000e+00   1.0012710e+00   1.0014880e+00   9.9835724e-01
   5.2000000e+00   1.0069945e+00   1.0045350e+00   1.0004228e+00
   5.6000000e+00   1.0139317e+00   1.0038205e+00   9.9958501e-01
   6.0000000e+00   1.0032012e+00   1.0046043e+00   9.9504163e-01
   6.4000000e+00   1.0061921e+00   1.0018712e+00   1.0012453e+00
   6.8000000e+00   1.0015354e+00   1.0034132e+00   1.0084957e+00
   7.2000000e+00   1.0008703e+00   1.0024568e+00   1.0058241e+00
   7.6000000e+00   1.0058165e+00   1.0054787e+00   1.0108381e+00
   8.0000000e+00   1.0054465e+00   1.0078035e+00   1.0051117e+00
   8.4000000e+00   1.0020877e+00   1.0064522e+00   1.0035346e+00
   8.8000000e+00   1.0040349e+00   1.0078657e+00   1.0123279e+00
   9.2000000e+00   1.0006433e+00   1.0086668e+00   1.0051926e+00
   9.6000000e+00   1.0095160e+00   1.0071611e+00   1.0078527e+00
   1.0000000e+01   1.0073450e+00   1.0086273e+00   1.0096697e+00
   1.0400000e+01   1.0017444e+00   1.0074681e+00   1.0031150e+00
   1.0800000e+01   9.9885352e-01   1.0087348e+00   1.0105632e+00
   1.1200000e+01   9.9896820e-01   1.0070647e+00   1.0150095e+00
   1.1600000e+01   1.0015851e+00   1.0014706e+00   1.0048792e+00
   1.2000000e+01   9.9900237e-01   1.0037859e+00   1.0107399e+00
   1.2400000e+01   1.0003006e+00   1.0054426e+00   1.0149854e+00
   1.2800000e+01   1.0046696e+00   1.0066084e+00   1.0156781e+00
   1.3200000e+01   1.0017738e+00   1.0113687e+00   1.0097268e+00
   1.3600000e+01   9.9964577e-01   1.0022471e+00   1.0050995e+00
   1.4000000e+01   1.0027476e+00   1.0073376e+00   1.0100946e+00
   1.4400000e+01   1.0014713e+00   1.0012078e+00   1.0139412e+00
   1.4800000e+01   1.0046639e+00   1.0071430e+00   1.0109128e+00
   1.5200000e+01   9.9914701e-01   1.0093654e+00   1.0123936e+00
   1.5600000e+01   9.9950983e-01   1.0041526e+00   1.0125084e+00
   1.6000000e+01   1.0018044e+00   1.0095294e+00   1.0093370e+00
   1.6400000e+01   1.0031596e+00   1.0055393e+00   1.0092830e+00
   1.6800000e+01   1.0047933e+00   1.0027528e+00   1.0135581e+00
   1.7200000e+01   1.0008238e+00   1.0072964e+00   9.9881492e-01
   1.7600000e+01   1.0032920e+00   9.9858585e-01   1.0092500e+00
   1.8000000e+01   1.0033960e+00   1.0026102e+00   1.0054500e+00
   1.8400000e+01   1.0061274e+00   9.9523539e-01   9.9195076e-01
   1.8800000e+01   1.0047742e+00   9.9692161e-01   1.0084786e+00
   1.9200000e+01   1.0038561e+00   9.9808595e-01   1.0005602e+00
   1.9600000e+01   1.0001480e+00   9.9810652e-01   1.0006592e+00
   2.0000000e+01   1.0016555e+00   9.9926851e-01   1.0093745e+00
   2.0400000e+01   1.0005193e+00   9.9739404e-01   1.0191533e+00
   2.0800000e+01   9.9838287e-01   9.9716213e-01   1.0081611e+00
   2.1200000e+01   9.9903745e-01   1.0001670e+00   1.0083051e+00
   2.1600000e+01   9.9843531e-01   9.9930467e-01   1.0103860e+00
   2.2000000e+01   9.9658100e-01   9.9986296e-01   1.0018274e+00
   2.2400000e+01   9.9829708e-01   9.9780493e-01   9.9694514e-01
   2.2800000e+01   9.9885297e-01   9.9566660e-01   9.9694876e-01
   2.3200000e+01   9.9886383e-01   9.9390156e-01   9.9818387e-01
   2.3600000e+01   9.9705733e-01   9.9329371e-01   9.9973489e-01
   2.4000000e+01   9.9651931e-01   9.9524229e-01   9.9871174e-01
   2.4400000e+01   9.9248394e-01   9.9715966e-01   9.9218882e-01
   2.4800000e+01   9.9815838e-01   9.9686449e-01   9.9766409e-01
   2.5200000e+01   9.9743716e-01   9.9889440e-01   9.9700585e-01
   2.5600000e+01   9.9805955e-01   9.9659738e-01   9.9313883e-01
   2.6000000e+01   9.9888781e-01   9.9319488e-01   9.9107868e-01
   2.6400000e+01   9.9753923e-01   9.9739212e-01   9.9657451e-01
   2.6800000e+01   9.9974243e-01   9.9636046e-01   9.9543219e-01
   2.7200000e+01   9.9864599e-01   1.0003913e+00   9.8779169e-01
   2.7600000e+01   9.9932116e-01   9.9702835e-01   9.8822943e-01
   2.8000000e+01   9.9796697e-01   9.9766395e-01   9.8945289e-01
   2.8400000e+01   1.0011539e+00   9.9423954e-01   9.9298405e-01
   2.8800000e+01   1.0006925e+00   1.0052628e+00   9.8957133e-01
   2.9200000e+01   9.9992445e-01   9.9547345e-01   9.8490316e-01
   2.9600000e+01   9.9958873e-01   1.0002716e+00   9.9034682e-01
   3.0000000e+01   9.9897674e-01   1.0050143e+00   9.8452805e-01
   3.0400000e+01   9.9951690e-01   9.9978391e-01   9.8832921e-01
   3.0800000e+01   1.0006117e+00   9.9666339e-01   9.8910129e-01
   3.1200000e+01   9.9902707e-01   9.9531572e-01   9.9142961e-01
   3.1600000e+01   1.0002641e+00   9.9461968e-01   9.9438531e-01
   3.2000000e+01   9.9904382e-01   9.9706031e-01   9.8857492e-01
   3.2400000e+01   9.9795643e-01   9.9914503e-01   9.9250092e-01
   3.2800000e+01   9.9658602e-01   9.8666898e-01   9.9091888e-01
   3.3200000e+01   9.9725835e-01   9.8960906e-01   9.9907125e-01
   3.3600000e+01   9.9634505e-01   1.0014239e+00   9.9258808e-01
   3.4000000e+01   9.9496067e-01   9.9493574e-01   9.8431622e-01
   3.4400000e+01   9.9681763e-01   9.9156714e-01   9.9358094e-01
   3.4800000e+01   9.9595190e-01   9.9073474e-01   9.9226062e-01
   3.5200000e+01   9.9497188e-01   9.9328050e-01   9.9277637e-01
   3.5600000e+01   9.9535033e-01   9.9640385e-01   9.9656766e-01
   3.6000000e+01   9.9572679e-01   9.9678603e-01   1.0075588e+00
   3.6400000e+01   9.9554813e-01   9.9501000e-01   9.9503087e-01
   3.6800000e+01   9.9697234e-01   9.8068244e-01   9.9575716e-01
   3.7200000e+01   9.9668466e-01   1.0038779e+00   9.9803010e-01
   3.7600000e+01   9.9499395e-01   1.0041756e+00   9.9450482e-01
   3.8000000e+01   9.9823167e-01   9.9785416e-01   9.9264793e-01
   3.8400000e+01   9.9753854e-01   9.9591258e-01   9.9306676e-01
   3.8800000e+01   9.9896075e-01   9.9794549e-01   9.9237221e-01
   3.9200000e+01   1.0023998e+00   9.9524829e-01   9.9102441e-01
   3.9600000e+01   9.9886849e-01   9.9740332e-01   1.0000766e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz15_scf20.dat <==
  -4.0000000e+01   1.0008843e+00   1.0008239e+00   1.0061772e+00
  -3.9600000e+01   1.0007027e+00   1.0032416e+00   1.0052992e+00
  -3.9200000e+01   1.0008689e+00   1.0021799e+00   1.0063748e+00
  -3.8800000e+01   1.0003621e+00   9.9994647e-01   1.0054437e+00
  -3.8400000e+01   1.0006670e+00   9.9917510e-01   1.0118907e+00
  -3.8000000e+01   1.0003672e+00   1.0015619e+00   1.0067883e+00
  -3.7600000e+01   9.9955629e-01   9.9981030e-01   1.0040013e+00
  -3.7200000e+01   9.9987083e-01   9.9805570e-01   1.0130801e+00
  -3.6800000e+01   9.9864236e-01   1.0009996e+00   1.0015858e+00
  -3.6400000e+01   9.9824794e-01   1.0014722e+00   9.9041820e-01
  -3.6000000e+01   9.9971736e-01   9.9794178e-01   1.0045008e+00
  -3.5600000e+01   9.9882669e-01   1.0052135e+00   1.0034806e+00
  -3.5200000e+01   9.9797489e-01   9.9625044e-01   1.0002904e+00
  -3.4800000e+01   9.9884488e-01   9.9538876e-01   9.8986996e-01
  -3.4400000e+01   9.9757638e-01   9.9264866e-01   9.9899607e-01
  -3.4000000e+01   1.0001208e+00   1.0007981e+00   9.8754582e-01
  -3.3600000e+01   9.9864474e-01   9.9785529e-01   9.8979544e-01
  -3.3200000e+01   9.9940710e-01   9.9849801e-01   9.8930523e-01
  -3.2800000e+01   9.9790207e-01   1.0030448e+00   9.9736523e-01
  -3.2400000e+01   9.9934307e-01   1.0015751e+00   9.9416937e-01
  -3.2000000e+01   9.9832974e-01   1.0119198e+00   9.9057526e-01
  -3.1600000e+01   9.9948834e-01   1.0002951e+00   9.8624307e-01
  -3.1200000e+01   9.9932367e-01   9.9891742e-01   9.9352666e-01
  -3.0800000e+01   9.9768965e-01   9.9916161e-01   9.9372733e-01
  -3.0400000e+01   9.9941043e-01   1.0004889e+00   9.9343967e-01
  -3.0000000e+01   9.9790075e-01   9.9864220e-01   9.9671077e-01
  -2.9600000e+01   9.9882882e-01   1.0010317e+00   9.9625078e-01
  -2.9200000e+01   9.9775082e-01   9.9637445e-01   9.9657658e-01
  -2.8800000e+01   9.9534021e-01   9.9045379e-01   9.9798114e-01
  -2.8400000e+01   1.0006242e+00   1.0021257e+00   1.0030969e+00
  -2.8000000e+01   9.9852314e-01   9.9863182e-01   9.8805486e-01
  -2.7600000e+01   9.9842482e-01   9.9659225e-01   9.9072532e-01
  -2.7200000e+01   1.0006499e+00   9.9929685e-01   9.8988891e-01
  -2.6800000e+01   9.9829554e-01   9.9990422e-01   9.8814115e-01
  -2.6400000e+01   9.9716694e-01   9.9810208e-01   9.8890348e-01
  -2.6000000e+01   9.9888912e-01   9.9755699e-01   9.9290845e-01
  -2.5600000e+01   9.9768928e-01   9.9454927e-01   9.9407508e-01
  -2.5200000e+01   9.9839876e-01   9.9577590e-01   9.9195736e-01
  -2.4800000e+01   9.9972562e-01   9.9451535e-01   1.0015409e+00
  -2.4400000e+01   9.9971549e-01   9.9843378e-01   9.9856706e-01
  -2.4000000e+01   9.9994236e-01   9.9851251e-01   9.9953769e-01
  -2.3600000e+01   1.0003956e+00   1.0007624e+00   9.9432176e-01
  -2.3200000e+01   1.0005603e+00   1.0008724e+00   1.0065188e+00
  -2.2800000e+01   1.0007735e+00   1.0005309e+00   1.0063547e+00
  -2.2400000e+01   1.0031404e+00   1.0026167e+00   9.9382472e-01
  -2.2000000e+01   1.0007139e+00   1.0054056e+00   9.9941077e-01
  -2.1600000e+01   1.0001218e+00   1.0011093e+00   1.0043859e+00
  -2.1200000e+01   1.0004796e+00   1.0055067e+00   1.0073125e+00
  -2.0800000e+01   1.0012446e+00   9.9996809e-01   1.0031956e+00
  -2.0400000e+01   1.0003645e+00   9.9770946e-01   1.0106604e+00
  -2.0000000e+01   9.9997057e-01   9.9979708e-01   1.0127311e+00
  -1.9600000e+01   1.0002018e+00   9.9988281e-01   1.0130109e+00
  -1.9200000e+01   1.0019178e+00   9.9978693e-01   1.0126614e+00
  -1.8800000e+01   1.0017895e+00   1.0021478e+00   1.0122036e+00
  -1.8400000e+01   1.0017748e+00   9.9786498e-01   1.0120006e+00
  -1.8000000e+01   1.0008959e+00   9.9975726e-01   1.0022058e+00
  -1.7600000e+01   1.0012774e+00   1.0052324e+00   1.0007457e+00
  -1.7200000e+01   9.9815337e-01   1.0041004e+00   9.9616588e-01
  -1.6800000e+01   1.0020941e+00   9.9908514e-01   1.0001085e+00
  -1.6400000e+01   1.0010789e+00   1.0015257e+00   1.0090278e+00
  -1.6000000e+01   9.9895292e-01   1.0000177e+00   1.0112309e+00
  -1.5600000e+01   1.0027514e+00   1.0020020e+00   1.0078349e+00
  -1.5200000e+01   9.9824316e-01   1.0015755e+00   1.0071695e+00
  -1.4800000e+01   1.0013270e+00   1.0017191e+00   1.0062502e+00
  -1.4400000e+01   1.0019928e+00   1.0091205e+00   9.9834339e-01
  -1.4000000e+01   1.0062408e+00   1.0011786e+00   1.0061509e+00
  -1.3600000e+01   9.9698029e-01   1.0015979e+00   1.0023993e+00
  -1.3200000e+01   1.0047008e+00   1.0028860e+00   1.0007893e+00
  -1.2800000e+01   9.9870032e-01   1.0033712e+00   9.9763576e-01
  -1.2400000e+01   1.0031110e+00   1.0072435e+00   1.0102219e+00
  -1.2000000e+01   1.0005895e+00   1.0074664e+00   9.9952158e-01
  -1.1600000e+01   9.9927929e-01   1.0026517e+00   1.0042702e+00
  -1.1200000e+01   1.0024082e+00   9.9910571e-01   1.0072325e+00
  -1.0800000e+01   9.9699894e-01   1.0006933e+00   1.0015356e+00
  -1.0400000e+01   1.0004225e+00   9.9948582e-01   9.9944470e-01
  -1.0000000e+01   9.9983572e-01   9.9983390e-01   9.9359672e-01
  -9.6000000e+00   1.0023153e+00   1.0009585e+00   9.9725487e-01
  -9.2000000e+00   9.9998440e-01   1.0026651e+00   9.9941854e-01
  -8.8000000e+00   9.9869842e-01   1.0013354e+00   1.0067498e+00
  -8.4000000e+00   1.0037383e+00   9.9628155e-01   1.0088097e+00
  -8.0000000e+00   1.0021559e+00   1.0009267e+00   9.9763504e-01
  -7.6000000e+00   1.0052746e+00   1.0017398e+00   9.9748776e-01
  -7.2000000e+00   9.9655581e-01   9.9816715e-01   1.0015497e+00
  -6.8000000e+00   9.9487096e-01   9.9516988e-01   9.9949641e-01
  -6.4000000e+00   9.9977204e-01   1.0019546e+00   9.9724300e-01
  -6.0000000e+00   9.9717596e-01   9.9417589e-01   9.9476506e-01
  -5.6000000e+00   9.9630946e-01   9.9826911e-01   1.0050856e+00
  -5.2000000e+00   9.9818180e-01   1.0002239e+00   9.9618053e-01
  -4.8000000e+00   9.9756448e-01   9.9379891e-01   9.9585944e-01
  -4.4000000e+00   1.0006559e+00   9.9432660e-01   9.9810329e-01
  -4.0000000e+00   9.9819279e-01   9.9886756e-01   9.9670579e-01
  -3.6000000e+00   9.9556817e-01   9.9626417e-01   9.8897816e-01
  -3.2000000e+00   9.8632259e-01   9.9640489e-01   9.9630659e-01
  -2.8000000e+00   1.0093705e+00   9.9554690e-01   1.0068750e+00
  -2.4000000e+00   9.9292781e-01   9.9871853e-01   1.0025073e+00
  -2.0000000e+00   9.9305844e-01   9.9817071e-01   1.0016986e+00
  -1.6000000e+00   1.0010738e+00   1.0004865e+00   9.9599522e-01
  -1.2000000e+00   9.9246175e-01   1.0027255e+00   9.9954050e-01
  -8.0000000e-01   9.9133391e-01   9.9842086e-01   1.0028274e+00
  -4.0000000e-01   9.9616418e-01   1.0017541e+00   9.9899550e-01
   0.0000000e+00   9.9676946e-01   1.0012217e+00   1.0066883e+00
   4.0000000e-01   1.0564629e+00   1.0028727e+00   9.9761964e-01
   8.0000000e-01   5.6514471e-01   1.0004921e+00   9.9291346e-01
   1.2000000e+00   1.0162935e+00   9.9610211e-01   9.9462454e-01
   1.6000000e+00   9.9484723e-01   1.0010612e+00   1.0052934e+00
   2.0000000e+00   1.0035871e+00   9.9962793e-01   9.9870024e-01
   2.4000000e+00   1.0122912e+00   9.9571855e-01   9.9502766e-01
   2.8000000e+00   1.0037003e+00   9.9326069e-01   9.9804907e-01
   3.2000000e+00   1.0044219e+00   9.9718226e-01   9.9566178e-01
   3.6000000e+00   9.8873243e-01   9.9751037e-01   1.0008055e+00
   4.0000000e+00   9.9325795e-01   9.9661293e-01   9.9414477e-01
   4.4000000e+00   1.0153179e+00   1.0006968e+00   1.0080964e+00
   4.8000000e+00   1.0009969e+00   9.9731124e-01   9.9705165e-01
   5.2000000e+00   1.0049429e+00   1.0000875e+00   9.9908301e-01
   5.6000000e+00   1.0103794e+00   9.9923993e-01   9.9809461e-01
   6.0000000e+00   9.9857688e-01   1.0000106e+00   9.9329938e-01
   6.4000000e+00   1.0008333e+00   9.9740503e-01   9.9914120e-01
   6.8000000e+00   9.9586922e-01   9.9916354e-01   1.0059543e+00
   7.2000000e+00   9.9522421e-01   9.9851566e-01   1.0028198e+00
   7.6000000e+00   1.0004468e+00   1.0018788e+00   1.0073182e+00
   8.0000000e+00   1.0005930e+00   1.0045586e+00   1.0011038e+00
   8.4000000e+00   9.9788786e-01   1.0035459e+00   9.9902990e-01
   8.8000000e+00   1.0005106e+00   1.0052355e+00   1.0073007e+00
   9.2000000e+00   9.9778686e-01   1.0062319e+00   9.9975530e-01
   9.6000000e+00   1.0072133e+00   1.0048326e+00   1.0019995e+00
   1.0000000e+01   1.0055088e+00   1.0063023e+00   1.0034565e+00
   1.0400000e+01   1.0002464e+00   1.0050694e+00   9.9665859e-01
   1.0800000e+01   9.9755522e-01   1.0061848e+00   1.0038366e+00
   1.1200000e+01   9.9774838e-01   1.0043277e+00   1.0080975e+00
   1.1600000e+01   1.0003479e+00   9.9854294e-01   9.9794911e-01
   1.2000000e+01   9.9768635e-01   1.0006544e+00   1.0037424e+00
   1.2400000e+01   9.9886326e-01   1.0021501e+00   1.0079964e+00
   1.2800000e+01   1.0030902e+00   1.0032144e+00   1.0087757e+00
   1.3200000e+01   1.0000685e+00   1.0079385e+00   1.0030074e+00
   1.3600000e+01   9.9783419e-01   9.9891292e-01   9.9859918e-01
   1.4000000e+01   1.0008483e+00   1.0041403e+00   1.0037927e+00
   1.4400000e+01   9.9952919e-01   9.9827232e-01   1.0078902e+00
   1.4800000e+01   1.0027104e+00   1.0045161e+00   1.0051946e+00
   1.5200000e+01   9.9723652e-01   1.0071288e+00   1.0070172e+00
   1.5600000e+01   9.9767381e-01   1.0023835e+00   1.0075214e+00
   1.6000000e+01   1.0000762e+00   1.0082508e+00   1.0047820e+00
   1.6400000e+01   1.0015802e+00   1.0047930e+00   1.0051660e+00
   1.6800000e+01   1.0033978e+00   1.0025491e+00   1.0098766e+00
   1.7200000e+01   9.9965271e-01   1.0076366e+00   9.9563819e-01
   1.7600000e+01   1.0023646e+00   9.9944940e-01   1.0064818e+00
   1.8000000e+01   1.0027376e+00   1.0039836e+00   1.0031095e+00
   1.8400000e+01   1.0057552e+00   9.9706936e-01   9.9001424e-01
   1.8800000e+01   1.0047010e+00   9.9919389e-01   1.0068418e+00
   1.9200000e+01   1.0040844e+00   1.0007495e+00   9.9920407e-01
   1.9600000e+01   1.0006752e+00   1.0011122e+00   9.9951052e-01
   2.0000000e+01   1.0024777e+00   1.0025672e+00   1.0083574e+00
   2.0400000e+01   1.0016246e+00   1.0009232e+00   1.0182061e+00
   2.0800000e+01   9.9975531e-01   1.0008707e+00   1.0072448e+00
   2.1200000e+01   1.0006632e+00   1.0040092e+00   1.0073613e+00
   2.1600000e+01   1.0002926e+00   1.0032049e+00   1.0093749e+00
   2.2000000e+01   9.9864369e-01   1.0037659e+00   1.0007402e+00
   2.2400000e+01   1.0005421e+00   1.0016345e+00   9.9577148e-01
   2.2800000e+01   1.0012422e+00   9.9935525e-01   9.9569149e-01
   2.3200000e+01   1.0013544e+00   9.9738691e-01   9.9687098e-01
   2.3600000e+01   9.9959357e-01   9.9651000e-01   9.9840417e-01
   2.4000000e+01   9.9904570e-01   9.9813328e-01   9.9742224e-01
   2.4400000e+01   9.9492436e-01   9.9966357e-01   9.9101448e-01
   2.4800000e+01   1.0004651e+00   9.9892096e-01   9.9666857e-01
   2.5200000e+01   9.9951830e-01   1.0004631e+00   9.9627819e-01
   2.5600000e+01   9.9984196e-01   9.9764087e-01   9.9276708e-01
   2.6000000e+01   1.0003020e+00   9.9369804e-01   9.9114427e-01
   2.6400000e+01   9.9851881e-01   9.9735723e-01   9.9715657e-01
   2.6800000e+01   1.0002411e+00   9.9580420e-01   9.9659807e-01
   2.7200000e+01   9.9863308e-01   9.9934958e-01   9.8958500e-01
   2.7600000e+01   9.9878533e-01   9.9556190e-01   9.9069608e-01
   2.8000000e+01   9.9692384e-01   9.9583976e-01   9.9261005e-01
   2.8400000e+01   9.9963674e-01   9.9215258e-01   9.9683409e-01
   2.8800000e+01   9.9876503e-01   1.0029793e+00   9.9405593e-01
   2.9200000e+01   9.9767146e-01   9.9314531e-01   9.8995148e-01
   2.9600000e+01   9.9711149e-01   9.9797383e-01   9.9593285e-01
   3.0000000e+01   9.9638900e-01   1.0028579e+00   9.9048839e-01
   3.0400000e+01   9.9693712e-01   9.9789242e-01   9.9460471e-01
   3.0800000e+01   9.9816389e-01   9.9512526e-01   9.9554522e-01
   3.1200000e+01   9.9683896e-01   9.9421125e-01   9.9792362e-01
   3.1600000e+01   9.9843652e-01   9.9401202e-01   1.0008000e+00
   3.2000000e+01   9.9767736e-01   9.9700013e-01   9.9472940e-01
   3.2400000e+01   9.9712432e-01   9.9966546e-01   9.9834685e-01
   3.2800000e+01   9.9634054e-01   9.8777004e-01   9.9632908e-01
   3.3200000e+01   9.9762632e-01   9.9129708e-01   1.0040258e+00
   3.3600000e+01   9.9732957e-01   1.0036995e+00   9.9696757e-01
   3.4000000e+01   9.9653757e-01   9.9771751e-01   9.8809782e-01
   3.4400000e+01   9.9894933e-01   9.9480714e-01   9.9684049e-01
   3.4800000e+01   9.9857150e-01   9.9437422e-01   9.9499025e-01
   3.5200000e+01   9.9800021e-01   9.9725794e-01   9.9503501e-01
   3.5600000e+01   9.9870135e-01   1.0006417e+00   9.9843024e-01
   3.6000000e+01   9.9930633e-01   1.0011896e+00   1.0091200e+00
   3.6400000e+01   9.9925675e-01   9.9948572e-01   9.9634615e-01
   3.6800000e+01   1.0007216e+00   9.8509101e-01   9.9694234e-01
   3.7200000e+01   1.0003784e+00   1.0083072e+00   9.9917666e-01
   3.7600000e+01   9.9854941e-01   1.0084512e+00   9.9569179e-01
   3.8000000e+01   1.0015990e+00   1.0018818e+00   9.9394575e-01
   3.8400000e+01   1.0006507e+00   9.9965493e-01   9.9453012e-01
   3.8800000e+01   1.0017855e+00   1.0013693e+00   9.9403391e-01
   3.9200000e+01   1.0049185e+00   9.9829926e-01   9.9289301e-01
   3.9600000e+01   1.0010531e+00   1.0000648e+00   1.0021580e+00


==> figs/force_ratio/old2/scf_vs_direct_smooth_yz15_scf5.dat <==
  -4.0000000e+01   9.9726149e-01   1.0221636e+00   1.0444886e+00
  -3.9600000e+01   9.9778819e-01   1.0249246e+00   1.0435547e+00
  -3.9200000e+01   9.9868059e-01   1.0241196e+00   1.0446893e+00
  -3.8800000e+01   9.9890977e-01   1.0220994e+00   1.0437762e+00
  -3.8400000e+01   9.9994954e-01   1.0215541e+00   1.0505581e+00
  -3.8000000e+01   1.0003761e+00   1.0242157e+00   1.0453825e+00
  -3.7600000e+01   1.0002748e+00   1.0226238e+00   1.0426458e+00
  -3.7200000e+01   1.0012716e+00   1.0210007e+00   1.0522606e+00
  -3.6800000e+01   1.0006871e+00   1.0241540e+00   1.0405260e+00
  -3.6400000e+01   1.0008961e+00   1.0247494e+00   1.0291440e+00
  -3.6000000e+01   1.0029252e+00   1.0212105e+00   1.0440026e+00
  -3.5600000e+01   1.0025374e+00   1.0286898e+00   1.0431664e+00
  -3.5200000e+01   1.0021329e+00   1.0195142e+00   1.0400518e+00
  -3.4800000e+01   1.0034054e+00   1.0185867e+00   1.0293835e+00
  -3.4400000e+01   1.0024798e+00   1.0156922e+00   1.0389923e+00
  -3.4000000e+01   1.0053431e+00   1.0238944e+00   1.0271331e+00
  -3.3600000e+01   1.0041284e+00   1.0207008e+00   1.0294369e+00
  -3.3200000e+01   1.0051378e+00   1.0211290e+00   1.0287862e+00
  -3.2800000e+01   1.0038485e+00   1.0255017e+00   1.0368993e+00
  -3.2400000e+01   1.0055161e+00   1.0236779e+00   1.0331664e+00
  -3.2000000e+01   1.0047175e+00   1.0338828e+00   1.0288622e+00
  -3.1600000e+01   1.0061163e+00   1.0216016e+00   1.0236233e+00
  -3.1200000e+01   1.0062035e+00   1.0197560e+00   1.0302516e+00
  -3.0800000e+01   1.0048341e+00   1.0195332e+00   1.0293323e+00
  -3.0400000e+01   1.0068688e+00   1.0203862e+00   1.0277036e+00
  -3.0000000e+01   1.0056723e+00   1.0179777e+00   1.0295505e+00
  -2.9600000e+01   1.0069494e+00   1.0198649e+00   1.0273351e+00
  -2.9200000e+01   1.0062134e+00   1.0145546e+00   1.0257350e+00
  -2.8800000e+01   1.0041284e+00   1.0079452e+00   1.0250565e+00
  -2.8400000e+01   1.0097894e+00   1.0192167e+00   1.0280028e+00
  -2.8000000e+01   1.0079656e+00   1.0150398e+00   1.0101641e+00
  -2.7600000e+01   1.0081159e+00   1.0123204e+00   1.0103332e+00
  -2.7200000e+01   1.0105471e+00   1.0143907e+00   1.0068166e+00
  -2.6800000e+01   1.0082799e+00   1.0142966e+00   1.0023015e+00
  -2.6400000e+01   1.0071639e+00   1.0117178e+00   1.0002831e+00
  -2.6000000e+01   1.0088360e+00   1.0103695e+00   1.0015124e+00
  -2.5600000e+01   1.0074667e+00   1.0064777e+00   9.9987374e-01
  -2.5200000e+01   1.0079372e+00   1.0068151e+00   9.9496968e-01
  -2.4800000e+01   1.0089506e+00   1.0045790e+00   1.0018498e+00
  -2.4400000e+01   1.0085453e+00   1.0075129e+00   9.9624264e-01
  -2.4000000e+01   1.0083234e+00   1.0065110e+00   9.9468611e-01
  -2.3600000e+01   1.0082906e+00   1.0076457e+00   9.8711458e-01
  -2.3200000e+01   1.0079414e+00   1.0065814e+00   9.9695647e-01
  -2.2800000e+01   1.0076293e+00   1.0050342e+00   9.9467683e-01
  -2.2400000e+01   1.0094873e+00   1.0059079e+00   9.8034999e-01
  -2.2000000e+01   1.0065290e+00   1.0074798e+00   9.8404949e-01
  -2.1600000e+01   1.0054322e+00   1.0019701e+00   9.8726549e-01
  -2.1200000e+01   1.0053075e+00   1.0051932e+00   9.8857503e-01
  -2.0800000e+01   1.0056073e+00   9.9853033e-01   9.8308031e-01
  -2.0400000e+01   1.0042691e+00   9.9520897e-01   9.8902110e-01
  -2.0000000e+01   1.0034300e+00   9.9628937e-01   9.8973949e-01
  -1.9600000e+01   1.0032265e+00   9.9544713e-01   9.8876416e-01
  -1.9200000e+01   1.0045174e+00   9.9450116e-01   9.8722057e-01
  -1.8800000e+01   1.0039649e+00   9.9607853e-01   9.8561815e-01
  -1.8400000e+01   1.0035317e+00   9.9113043e-01   9.8430778e-01
  -1.8000000e+01   1.0022428e+00   9.9239588e-01   9.7373173e-01
  -1.7600000e+01   1.0022247e+00   9.9728726e-01   9.7132803e-01
  -1.7200000e+01   9.9870906e-01   9.9569273e-01   9.6598115e-01
  -1.6800000e+01   1.0022716e+00   9.9031920e-01   9.6899540e-01
  -1.6400000e+01   1.0008737e+00   9.9239893e-01   9.7693282e-01
  -1.6000000e+01   9.9836377e-01   9.9063185e-01   9.7849552e-01
  -1.5600000e+01   1.0017515e+00   9.9238005e-01   9.7477568e-01
  -1.5200000e+01   9.9681091e-01   9.9180100e-01   9.7385334e-01
  -1.4800000e+01   9.9940293e-01   9.9183875e-01   9.7283447e-01
  -1.4400000e+01   9.9952061e-01   9.9911475e-01   9.6521198e-01
  -1.4000000e+01   1.0031428e+00   9.9124864e-01   9.7293016e-01
  -1.3600000e+01   9.9323585e-01   9.9170584e-01   9.6961061e-01
  -1.3200000e+01   1.0001900e+00   9.9306222e-01   9.6849319e-01
  -1.2800000e+01   9.9344349e-01   9.9365896e-01   9.6600713e-01
  -1.2400000e+01   9.9703907e-01   9.9764082e-01   9.7888933e-01
  -1.2000000e+01   9.9375949e-01   9.9803421e-01   9.6932373e-01
  -1.1600000e+01   9.9173589e-01   9.9345788e-01   9.7484972e-01
  -1.1200000e+01   9.9419742e-01   9.9015272e-01   9.7875502e-01
  -1.0800000e+01   9.8830376e-01   9.9194993e-01   9.7434269e-01
  -1.0400000e+01   9.9129593e-01   9.9098563e-01   9.7351521e-01
  -1.0000000e+01   9.9045364e-01   9.9156823e-01   9.6908576e-01
  -9.6000000e+00   9.9278972e-01   9.9292630e-01   9.7397453e-01
  -9.2000000e+00   9.9049020e-01   9.9486231e-01   9.7743326e-01
  -8.8000000e+00   9.8933510e-01   9.9378274e-01   9.8595748e-01
  -8.4000000e+00   9.9453417e-01   9.8900760e-01   9.8930610e-01
  -8.0000000e+00   9.9322682e-01   9.9385789e-01   9.7961597e-01
  -7.6000000e+00   9.9660263e-01   9.9490357e-01   9.8067825e-01
  -7.2000000e+00   9.8823327e-01   9.9159321e-01   9.8581405e-01
  -6.8000000e+00   9.8679653e-01   9.8885647e-01   9.8486657e-01
  -6.4000000e+00   9.9182344e-01   9.9584559e-01   9.8365841e-01
  -6.0000000e+00   9.8931166e-01   9.8836210e-01   9.8217881e-01
  -5.6000000e+00   9.8838401e-01   9.9268565e-01   9.9331614e-01
  -5.2000000e+00   9.9000856e-01   9.9488411e-01   9.8544606e-01
  -4.8000000e+00   9.8896479e-01   9.8874041e-01   9.8606068e-01
  -4.4000000e+00   9.9136712e-01   9.8950304e-01   9.8923669e-01
  -4.0000000e+00   9.8800719e-01   9.9424420e-01   9.8882223e-01
  -3.6000000e+00   9.8421345e-01   9.9185058e-01   9.8213462e-01
  -3.2000000e+00   9.7360133e-01   9.9215949e-01   9.9039828e-01
  -2.8000000e+00   9.9455931e-01   9.9144358e-01   1.0018861e+00
  -2.4000000e+00   9.7633626e-01   9.9471585e-01   9.9848141e-01
  -2.0000000e+00   9.7422499e-01   9.9426080e-01   9.9854687e-01
  -1.6000000e+00   9.7966969e-01   9.9664864e-01   9.9363165e-01
  -1.2000000e+00   9.6875274e-01   9.9896484e-01   9.9781693e-01
  -8.0000000e-01   9.6513754e-01   9.9478478e-01   1.0016003e+00
  -4.0000000e-01   9.6730415e-01   9.9825824e-01   9.9810445e-01
   0.0000000e+00   9.6517742e-01   9.9794548e-01   1.0059454e+00
   4.0000000e-01   1.0184660e+00   9.9989127e-01   9.9685313e-01
   8.0000000e-01   5.9697834e-01   9.9791562e-01   9.9194697e-01
   1.2000000e+00   9.8900424e-01   9.9403878e-01   9.9329429e-01
   1.6000000e+00   9.6596967e-01   9.9960096e-01   1.0034481e+00
   2.0000000e+00   9.7444511e-01   9.9887937e-01   9.9626536e-01
   2.4000000e+00   9.8388609e-01   9.9576050e-01   9.9193265e-01
   2.8000000e+00   9.7720575e-01   9.9413880e-01   9.9423766e-01
   3.2000000e+00   9.8009350e-01   9.9892040e-01   9.9115302e-01
   3.6000000e+00   9.6728484e-01   1.0000772e+00   9.9558661e-01
   4.0000000e+00   9.7441695e-01   9.9993047e-01   9.8832102e-01
   4.4000000e+00   9.9885625e-01   1.0046650e+00   1.0015974e+00
   4.8000000e+00   9.8740494e-01   1.0017440e+00   9.9009643e-01
   5.2000000e+00   9.9368534e-01   1.0048244e+00   9.9164066e-01
   5.6000000e+00   1.0010923e+00   1.0040620e+00   9.9023542e-01
   6.0000000e+00   9.9096951e-01   1.0047245e+00   9.8509306e-01
   6.4000000e+00   9.9431768e-01   1.0018099e+00   9.9052752e-01
   6.8000000e+00   9.9003751e-01   1.0031270e+00   9.9693522e-01
   7.2000000e+00   9.8964693e-01   1.0019202e+00   9.9349229e-01
   7.6000000e+00   9.9477180e-01   1.0046835e+00   9.9761912e-01
   8.0000000e+00   9.9462296e-01   1.0067557e+00   9.9113694e-01
   8.4000000e+00   9.9152111e-01   1.0051791e+00   9.8876265e-01
   8.8000000e+00   9.9368900e-01   1.0064010e+00   9.9662536e-01
   9.2000000e+00   9.9060586e-01   1.0070511e+00   9.8884475e-01
   9.6000000e+00   9.9970372e-01   1.0054426e+00   9.9075384e-01
   1.0000000e+01   9.9790809e-01   1.0068425e+00   9.9189152e-01
   1.0400000e+01   9.9274882e-01   1.0056598e+00   9.8487809e-01
   1.0800000e+01   9.9029777e-01   1.0069223e+00   9.9168474e-01
   1.1200000e+01   9.9083792e-01   1.0052668e+00   9.9561548e-01
   1.1600000e+01   9.9386155e-01   9.9969602e-01   9.8532944e-01
   1.2000000e+01   9.9170704e-01   1.0020080e+00   9.9080299e-01
   1.2400000e+01   9.9337542e-01   1.0036425e+00   9.9477170e-01
   1.2800000e+01   9.9805214e-01   1.0047548e+00   9.9532992e-01
   1.3200000e+01   9.9546172e-01   1.0094218e+00   9.8945235e-01
   1.3600000e+01   9.9358344e-01   1.0002005e+00   9.8494259e-01
   1.4000000e+01   9.9685232e-01   1.0051318e+00   9.8992609e-01
   1.4400000e+01   9.9572894e-01   9.9884758e-01   9.9384776e-01
   1.4800000e+01   9.9902239e-01   1.0045916e+00   9.9108839e-01
   1.5200000e+01   9.9364049e-01   1.0066331e+00   9.9279592e-01
   1.5600000e+01   9.9411118e-01   1.0012802e+00   9.9321055e-01
   1.6000000e+01   9.9652741e-01   1.0065191e+00   9.9043595e-01
   1.6400000e+01   9.9805153e-01   1.0024617e+00   9.9074417e-01
   1.6800000e+01   9.9991056e-01   9.9965949e-01   9.9532370e-01
   1.7200000e+01   9.9626369e-01   1.0042251e+00   9.8123637e-01
   1.7600000e+01   9.9910119e-01   9.9563628e-01   9.9188598e-01
   1.8000000e+01   9.9966746e-01   9.9980269e-01   9.8854930e-01
   1.8400000e+01   1.0029336e+00   9.9265155e-01   9.7566458e-01
   1.8800000e+01   1.0022015e+00   9.9457506e-01   9.9230809e-01
   1.9200000e+01   1.0019660e+00   9.9600106e-01   9.8489281e-01
   1.9600000e+01   9.9899348e-01   9.9629345e-01   9.8536399e-01
   2.0000000e+01   1.0012629e+00   9.9771305e-01   9.9432059e-01
   2.0400000e+01   1.0009066e+00   9.9606798e-01   1.0043327e+00
   2.0800000e+01   9.9954619e-01   9.9601277e-01   9.9388518e-01
   2.1200000e+01   1.0009600e+00   9.9912389e-01   9.9442449e-01
   2.1600000e+01   1.0010844e+00   9.9829268e-01   9.9689704e-01
   2.2000000e+01   9.9990679e-01   9.9879072e-01   9.8889553e-01
   2.2400000e+01   1.0022579e+00   9.9658035e-01   9.8454730e-01
   2.2800000e+01   1.0033857e+00   9.9419276e-01   9.8505323e-01
   2.3200000e+01   1.0039058e+00   9.9208653e-01   9.8681214e-01
   2.3600000e+01   1.0025389e+00   9.9104778e-01   9.8891381e-01
   2.4000000e+01   1.0023932e+00   9.9248338e-01   9.8849939e-01
   2.4400000e+01   9.9868107e-01   9.9382315e-01   9.8265859e-01
   2.4800000e+01   1.0047048e+00   9.9290976e-01   9.8871532e-01
   2.5200000e+01   1.0042666e+00   9.9427981e-01   9.8870075e-01
   2.5600000e+01   1.0051676e+00   9.9133101e-01   9.8549675e-01
   2.6000000e+01   1.0062753e+00   9.8728933e-01   9.8406451e-01
   2.6400000e+01   1.0051978e+00   9.9082141e-01   9.9010948e-01
   2.6800000e+01   1.0077189e+00   9.8919213e-01   9.8952473e-01
   2.7200000e+01   1.0069397e+00   9.9263446e-01   9.8242967e-01
   2.7600000e+01   1.0079789e+00   9.8879712e-01   9.8331294e-01
   2.8000000e+01   1.0070049e+00   9.8899143e-01   9.8492056e-01
   2.8400000e+01   1.0106488e+00   9.8522958e-01   9.8876473e-01
   2.8800000e+01   1.0106426e+00   9.9585286e-01   9.8563629e-01
   2.9200000e+01   1.0103517e+00   9.8592613e-01   9.8119428e-01
   2.9600000e+01   1.0105196e+00   9.9051459e-01   9.8677596e-01
   3.0000000e+01   1.0104188e+00   9.9510794e-01   9.8109052e-01
   3.0400000e+01   1.0114838e+00   9.8987972e-01   9.8495632e-01
   3.0800000e+01   1.0131044e+00   9.8678727e-01   9.8578197e-01
   3.1200000e+01   1.0119889e+00   9.8548574e-01   9.8814725e-01
   3.1600000e+01   1.0136979e+00   9.8485658e-01   9.9114059e-01
   3.2000000e+01   1.0128736e+00   9.8735009e-01   9.8541158e-01
   3.2400000e+01   1.0121283e+00   9.8950023e-01   9.8941985e-01
   3.2800000e+01   1.0110316e+00   9.7722888e-01   9.8797776e-01
   3.3200000e+01   1.0119345e+00   9.8021775e-01   9.9629717e-01
   3.3600000e+01   1.0111507e+00   9.9198436e-01   9.9008531e-01
   3.4000000e+01   1.0098045e+00   9.8559985e-01   9.8215482e-01
   3.4400000e+01   1.0116629e+00   9.8228470e-01   9.9180305e-01
   3.4800000e+01   1.0106712e+00   9.8145582e-01   9.9096908e-01
   3.5200000e+01   1.0094769e+00   9.8394634e-01   9.9205098e-01
   3.5600000e+01   1.0095775e+00   9.8698197e-01   9.9649074e-01
   3.6000000e+01   1.0095955e+00   9.8727707e-01   1.0082191e+00
   3.6400000e+01   1.0089749e+00   9.8541121e-01   9.9648555e-01
   3.6800000e+01   1.0099109e+00   9.7109841e-01   9.9808460e-01
   3.7200000e+01   1.0090492e+00   9.9392392e-01   1.0012951e+00
   3.7600000e+01   1.0067153e+00   9.9406649e-01   9.9873847e-01
   3.8000000e+01   1.0093207e+00   9.8765013e-01   9.9789069e-01
   3.8400000e+01   1.0079111e+00   9.8556797e-01   9.9935669e-01
   3.8800000e+01   1.0086097e+00   9.8742519e-01   9.9972103e-01
   3.9200000e+01   1.0113189e+00   9.8461088e-01   9.9943107e-01
   3.9600000e+01   1.0069814e+00   9.8661135e-01   1.0096320e+00


==> figs/force_ratio_smooth_clumpy/y-30_z-30/forces_all_scf_10_10.dat <==
-4.000000e+01  5.949311e+02  2.920102e+02  2.523936e+02
-3.960000e+01  5.968862e+02  2.958282e+02  2.551672e+02
-3.920000e+01  5.988217e+02  2.997175e+02  2.579780e+02
-3.880000e+01  6.007359e+02  3.036796e+02  2.608269e+02
-3.840000e+01  6.026262e+02  3.077165e+02  2.637140e+02
-3.800000e+01  6.044890e+02  3.118289e+02  2.666391e+02
-3.760000e+01  6.063217e+02  3.160186e+02  2.696029e+02
-3.720000e+01  6.081209e+02  3.202869e+02  2.726056e+02
-3.680000e+01  6.098824e+02  3.246348e+02  2.756471e+02
-3.640000e+01  6.116024e+02  3.290638e+02  2.787277e+02
-3.600000e+01  6.132764e+02  3.335748e+02  2.818477e+02
-3.560000e+01  6.148992e+02  3.381688e+02  2.850067e+02
-3.520000e+01  6.164664e+02  3.428469e+02  2.882053e+02
-3.480000e+01  6.179723e+02  3.476093e+02  2.914432e+02
-3.440000e+01  6.194108e+02  3.524570e+02  2.947201e+02
-3.400000e+01  6.207763e+02  3.573904e+02  2.980365e+02
-3.360000e+01  6.220620e+02  3.624098e+02  3.013918e+02
-3.320000e+01  6.232615e+02  3.675153e+02  3.047859e+02
-3.280000e+01  6.243679e+02  3.727071e+02  3.082187e+02
-3.240000e+01  6.253739e+02  3.779846e+02  3.116898e+02
-3.200000e+01  6.262720e+02  3.833479e+02  3.151990e+02
-3.160000e+01  6.270547e+02  3.887962e+02  3.187460e+02
-3.120000e+01  6.277134e+02  3.943282e+02  3.223297e+02
-3.080000e+01  6.282408e+02  3.999439e+02  3.259503e+02
-3.040000e+01  6.286284e+02  4.056417e+02  3.296070e+02
-3.000000e+01  6.288685e+02  4.114204e+02  3.332994e+02
-2.960000e+01  6.289515e+02  4.172778e+02  3.370261e+02
-2.920000e+01  6.288700e+02  4.232130e+02  3.407870e+02
-2.880000e+01  6.286148e+02  4.292234e+02  3.445809e+02
-2.840000e+01  6.281780e+02  4.353074e+02  3.484072e+02
-2.800000e+01  6.275510e+02  4.414620e+02  3.522646e+02
-2.760000e+01  6.267253e+02  4.476848e+02  3.561523e+02
-2.720000e+01  6.256935e+02  4.539736e+02  3.600692e+02
-2.680000e+01  6.244468e+02  4.603247e+02  3.640139e+02
-2.640000e+01  6.229781e+02  4.667360e+02  3.679855e+02
-2.600000e+01  6.212795e+02  4.732032e+02  3.719824e+02
-2.560000e+01  6.193441e+02  4.797240e+02  3.760032e+02
-2.520000e+01  6.171644e+02  4.862938e+02  3.800463e+02
-2.480000e+01  6.147345e+02  4.929102e+02  3.841106e+02
-2.440000e+01  6.120479e+02  4.995683e+02  3.881943e+02
-2.400000e+01  6.090991e+02  5.062654e+02  3.922959e+02
-2.360000e+01  6.058821e+02  5.129965e+02  3.964130e+02
-2.320000e+01  6.023922e+02  5.197584e+02  4.005443e+02
-2.280000e+01  5.986255e+02  5.265469e+02  4.046880e+02
-2.240000e+01  5.945768e+02  5.333576e+02  4.088416e+02
-2.200000e+01  5.902433e+02  5.401866e+02  4.130032e+02
-2.160000e+01  5.856217e+02  5.470293e+02  4.171707e+02
-2.120000e+01  5.807092e+02  5.538822e+02  4.213422e+02
-2.080000e+01  5.755039e+02  5.607404e+02  4.255147e+02
-2.040000e+01  5.700043e+02  5.676002e+02  4.296862e+02
-2.000000e+01  5.642081e+02  5.744565e+02  4.338540e+02
-1.960000e+01  5.581157e+02  5.813062e+02  4.380157e+02
-1.920000e+01  5.517260e+02  5.881440e+02  4.421682e+02
-1.880000e+01  5.450392e+02  5.949659e+02  4.463090e+02
-1.840000e+01  5.380558e+02  6.017678e+02  4.504352e+02
-1.800000e+01  5.307766e+02  6.085452e+02  4.545434e+02
-1.760000e+01  5.232027e+02  6.152938e+02  4.586309e+02
-1.720000e+01  5.153358e+02  6.220090e+02  4.626943e+02
-1.680000e+01  5.071776e+02  6.286873e+02  4.667304e+02
-1.640000e+01  4.987301e+02  6.353230e+02  4.707353e+02
-1.600000e+01  4.899962e+02  6.419130e+02  4.747061e+02
-1.560000e+01  4.809784e+02  6.484522e+02  4.786392e+02
-1.520000e+01  4.716790e+02  6.549357e+02  4.825299e+02
-1.480000e+01  4.621017e+02  6.613597e+02  4.863753e+02
-1.440000e+01  4.522496e+02  6.677191e+02  4.901710e+02
-1.400000e+01  4.421266e+02  6.740103e+02  4.939141e+02
-1.360000e+01  4.317358e+02  6.802263e+02  4.975984e+02
-1.320000e+01  4.210809e+02  6.863644e+02  5.012215e+02
-1.280000e+01  4.101668e+02  6.924191e+02  5.047786e+02
-1.240000e+01  3.989969e+02  6.983856e+02  5.082659e+02
-1.200000e+01  3.875756e+02  7.042585e+02  5.116784e+02
-1.160000e+01  3.759072e+02  7.100329e+02  5.150119e+02
-1.120000e+01  3.639965e+02  7.157039e+02  5.182626e+02
-1.080000e+01  3.518480e+02  7.212659e+02  5.214257e+02
-1.040000e+01  3.394667e+02  7.267142e+02  5.244973e+02
-1.000000e+01  3.268575e+02  7.320427e+02  5.274724e+02
-9.600000e+00  3.140258e+02  7.372470e+02  5.303478e+02
-9.200000e+00  3.009765e+02  7.423206e+02  5.331182e+02
-8.800000e+00  2.877155e+02  7.472588e+02  5.357804e+02
-8.400000e+00  2.742485e+02  7.520559e+02  5.383296e+02
-8.000000e+00  2.605814e+02  7.567068e+02  5.407631e+02
-7.600000e+00  2.467203e+02  7.612061e+02  5.430759e+02
-7.200000e+00  2.326717e+02  7.655475e+02  5.452645e+02
-6.800000e+00  2.184426e+02  7.697271e+02  5.473265e+02
-6.400000e+00  2.040395e+02  7.737380e+02  5.492568e+02
-6.000000e+00  1.894701e+02  7.775761e+02  5.510540e+02
-5.600000e+00  1.747416e+02  7.812358e+02  5.527134e+02
-5.200000e+00  1.598623e+02  7.847122e+02  5.542333e+02
-4.800000e+00  1.448405e+02  7.880006e+02  5.556110e+02
-4.400000e+00  1.296845e+02  7.910961e+02  5.568444e+02
-4.000000e+00  1.144037e+02  7.939941e+02  5.579303e+02
-3.600000e+00  9.900706e+01  7.966896e+02  5.588669e+02
-3.200000e+00  8.350469e+01  7.991785e+02  5.596530e+02
-2.800000e+00  6.790677e+01  8.014581e+02  5.602871e+02
-2.400000e+00  5.222368e+01  8.035223e+02  5.607675e+02
-2.000000e+00  3.646661e+01  8.053696e+02  5.610933e+02
-1.600000e+00  2.064681e+01  8.069952e+02  5.612634e+02
-1.200000e+00  4.775975e+00  8.083962e+02  5.612772e+02
-8.000000e-01  -1.113346e+01  8.095702e+02  5.611346e+02
-4.000000e-01  -2.706915e+01  8.105142e+02  5.608357e+02
0.000000e+00  -4.301798e+01  8.112261e+02  5.603798e+02
4.000000e-01  -5.896692e+01  8.117037e+02  5.597673e+02
8.000000e-01  -7.490221e+01  8.119462e+02  5.589993e+02
1.200000e+00  -9.080978e+01  8.119504e+02  5.580756e+02
1.600000e+00  -1.066756e+02  8.117173e+02  5.569985e+02
2.000000e+00  -1.224854e+02  8.112454e+02  5.557682e+02
2.400000e+00  -1.382241e+02  8.105338e+02  5.543857e+02
2.800000e+00  -1.538773e+02  8.095842e+02  5.528535e+02
3.200000e+00  -1.694298e+02  8.083953e+02  5.511731e+02
3.600000e+00  -1.848666e+02  8.069695e+02  5.493467e+02
4.000000e+00  -2.001727e+02  8.053071e+02  5.473765e+02
4.400000e+00  -2.153331e+02  8.034098e+02  5.452645e+02
4.800000e+00  -2.303328e+02  8.012800e+02  5.430140e+02
5.200000e+00  -2.451571e+02  7.989199e+02  5.406273e+02
5.600000e+00  -2.597915e+02  7.963325e+02  5.381080e+02
6.000000e+00  -2.742216e+02  7.935217e+02  5.354596e+02
6.400000e+00  -2.884334e+02  7.904896e+02  5.326841e+02
6.800000e+00  -3.024135e+02  7.872422e+02  5.297875e+02
7.200000e+00  -3.161484e+02  7.837819e+02  5.267713e+02
7.600000e+00  -3.296261e+02  7.801156e+02  5.236413e+02
8.000000e+00  -3.428345e+02  7.762473e+02  5.204009e+02
8.400000e+00  -3.557619e+02  7.721832e+02  5.170546e+02
8.800000e+00  -3.683983e+02  7.679291e+02  5.136074e+02
9.200000e+00  -3.807332e+02  7.634911e+02  5.100630e+02
9.600000e+00  -3.927581e+02  7.588762e+02  5.064272e+02
1.000000e+01  -4.044642e+02  7.540906e+02  5.027044e+02
1.040000e+01  -4.158448e+02  7.491423e+02  4.988996e+02
1.080000e+01  -4.268932e+02  7.440380e+02  4.950182e+02
1.120000e+01  -4.376039e+02  7.387861e+02  4.910653e+02
1.160000e+01  -4.479724e+02  7.333934e+02  4.870458e+02
1.200000e+01  -4.579950e+02  7.278685e+02  4.829653e+02
1.240000e+01  -4.676695e+02  7.222194e+02  4.788291e+02
1.280000e+01  -4.769940e+02  7.164536e+02  4.746422e+02
1.320000e+01  -4.859676e+02  7.105799e+02  4.704100e+02
1.360000e+01  -4.945911e+02  7.046061e+02  4.661378e+02
1.400000e+01  -5.028652e+02  6.985411e+02  4.618309e+02
1.440000e+01  -5.107919e+02  6.923918e+02  4.574934e+02
1.480000e+01  -5.183745e+02  6.861672e+02  4.531313e+02
1.520000e+01  -5.256163e+02  6.798750e+02  4.487495e+02
1.560000e+01  -5.325216e+02  6.735223e+02  4.443517e+02
1.600000e+01  -5.390957e+02  6.671174e+02  4.399427e+02
1.640000e+01  -5.453441e+02  6.606672e+02  4.355272e+02
1.680000e+01  -5.512734e+02  6.541794e+02  4.311099e+02
1.720000e+01  -5.568902e+02  6.476607e+02  4.266938e+02
1.760000e+01  -5.622015e+02  6.411176e+02  4.222831e+02
1.800000e+01  -5.672151e+02  6.345566e+02  4.178811e+02
1.840000e+01  -5.719391e+02  6.279836e+02  4.134921e+02
1.880000e+01  -5.763809e+02  6.214048e+02  4.091180e+02
1.920000e+01  -5.805498e+02  6.148251e+02  4.047625e+02
1.960000e+01  -5.844537e+02  6.082503e+02  4.004284e+02
2.000000e+01  -5.881014e+02  6.016849e+02  3.961178e+02
2.040000e+01  -5.915015e+02  5.951335e+02  3.918332e+02
2.080000e+01  -5.946624e+02  5.886006e+02  3.875768e+02
2.120000e+01  -5.975928e+02  5.820901e+02  3.833506e+02
2.160000e+01  -6.003004e+02  5.756049e+02  3.791553e+02
2.200000e+01  -6.027943e+02  5.691494e+02  3.749939e+02
2.240000e+01  -6.050822e+02  5.627264e+02  3.708671e+02
2.280000e+01  -6.071716e+02  5.563381e+02  3.667754e+02
2.320000e+01  -6.090702e+02  5.499880e+02  3.627206e+02
2.360000e+01  -6.107855e+02  5.436779e+02  3.587033e+02
2.400000e+01  -6.123249e+02  5.374102e+02  3.547243e+02
2.440000e+01  -6.136942e+02  5.311863e+02  3.507842e+02
2.480000e+01  -6.149011e+02  5.250092e+02  3.468837e+02
2.520000e+01  -6.159515e+02  5.188794e+02  3.430230e+02
2.560000e+01  -6.168509e+02  5.127985e+02  3.392023e+02
2.600000e+01  -6.176053e+02  5.067679e+02  3.354219e+02
2.640000e+01  -6.182202e+02  5.007885e+02  3.316817e+02
2.680000e+01  -6.187008e+02  4.948622e+02  3.279826e+02
2.720000e+01  -6.190520e+02  4.889887e+02  3.243235e+02
2.760000e+01  -6.192787e+02  4.831699e+02  3.207055e+02
2.800000e+01  -6.193859e+02  4.774063e+02  3.171281e+02
2.840000e+01  -6.193770e+02  4.716983e+02  3.135910e+02
2.880000e+01  -6.192569e+02  4.660469e+02  3.100943e+02
2.920000e+01  -6.190295e+02  4.604522e+02  3.066378e+02
2.960000e+01  -6.186985e+02  4.549153e+02  3.032216e+02
3.000000e+01  -6.182681e+02  4.494367e+02  2.998452e+02
3.040000e+01  -6.177414e+02  4.440162e+02  2.965086e+02
3.080000e+01  -6.171227e+02  4.386551e+02  2.932119e+02
3.120000e+01  -6.164150e+02  4.333531e+02  2.899543e+02
3.160000e+01  -6.156217e+02  4.281111e+02  2.867359e+02
3.200000e+01  -6.147465e+02  4.229291e+02  2.835569e+02
3.240000e+01  -6.137924e+02  4.178074e+02  2.804163e+02
3.280000e+01  -6.127626e+02  4.127465e+02  2.773145e+02
3.320000e+01  -6.116606e+02  4.077465e+02  2.742510e+02
3.360000e+01  -6.104895e+02  4.028076e+02  2.712256e+02
3.400000e+01  -6.092520e+02  3.979300e+02  2.682379e+02
3.440000e+01  -6.079515e+02  3.931138e+02  2.652878e+02
3.480000e+01  -6.065910e+02  3.883591e+02  2.623752e+02
3.520000e+01  -6.051736e+02  3.836662e+02  2.594996e+02
3.560000e+01  -6.037017e+02  3.790345e+02  2.566606e+02
3.600000e+01  -6.021788e+02  3.744645e+02  2.538578e+02
3.640000e+01  -6.006077e+02  3.699562e+02  2.510914e+02
3.680000e+01  -5.989907e+02  3.655092e+02  2.483607e+02
3.720000e+01  -5.973314e+02  3.611235e+02  2.456656e+02
3.760000e+01  -5.956313e+02  3.567988e+02  2.430052e+02
3.800000e+01  -5.938939e+02  3.525348e+02  2.403797e+02
3.840000e+01  -5.921219e+02  3.483317e+02  2.377889e+02
3.880000e+01  -5.903163e+02  3.441882e+02  2.352313e+02
3.920000e+01  -5.884808e+02  3.401047e+02  2.327075e+02
3.960000e+01  -5.866176e+02  3.360807e+02  2.302171e+02


==> figs/force_ratio_smooth_clumpy/y-30_z-30/forces_scf_10_10.dat <==
-4.000000e+01  5.889214e+02  2.916444e+02  2.509890e+02
-3.960000e+01  5.908502e+02  2.954177e+02  2.537410e+02
-3.920000e+01  5.927504e+02  2.992578e+02  2.565255e+02
-3.880000e+01  5.946192e+02  3.031658e+02  2.593428e+02
-3.840000e+01  5.964546e+02  3.071434e+02  2.621933e+02
-3.800000e+01  5.982527e+02  3.111912e+02  2.650762e+02
-3.760000e+01  6.000110e+02  3.153109e+02  2.679923e+02
-3.720000e+01  6.017261e+02  3.195034e+02  2.709416e+02
-3.680000e+01  6.033940e+02  3.237699e+02  2.739236e+02
-3.640000e+01  6.050108e+02  3.281111e+02  2.769384e+02
-3.600000e+01  6.065725e+02  3.325279e+02  2.799861e+02
-3.560000e+01  6.080751e+02  3.370218e+02  2.830666e+02
-3.520000e+01  6.095136e+02  3.415932e+02  2.861797e+02
-3.480000e+01  6.108835e+02  3.462424e+02  2.893252e+02
-3.440000e+01  6.121795e+02  3.509706e+02  2.925031e+02
-3.400000e+01  6.133967e+02  3.557780e+02  2.957131e+02
-3.360000e+01  6.145295e+02  3.606653e+02  2.989553e+02
-3.320000e+01  6.155725e+02  3.656323e+02  3.022293e+02
-3.280000e+01  6.165195e+02  3.706794e+02  3.055349e+02
-3.240000e+01  6.173646e+02  3.758062e+02  3.088716e+02
-3.200000e+01  6.181022e+02  3.810133e+02  3.122395e+02
-3.160000e+01  6.187254e+02  3.862999e+02  3.156383e+02
-3.120000e+01  6.192279e+02  3.916656e+02  3.190674e+02
-3.080000e+01  6.196030e+02  3.971100e+02  3.225265e+02
-3.040000e+01  6.198445e+02  4.026329e+02  3.260159e+02
-3.000000e+01  6.199457e+02  4.082327e+02  3.295346e+02
-2.960000e+01  6.198987e+02  4.139082e+02  3.330819e+02
-2.920000e+01  6.196980e+02  4.196590e+02  3.366582e+02
-2.880000e+01  6.193359e+02  4.254835e+02  3.402627e+02
-2.840000e+01  6.188055e+02  4.313802e+02  3.438950e+02
-2.800000e+01  6.181005e+02  4.373473e+02  3.475544e+02
-2.760000e+01  6.172133e+02  4.433833e+02  3.512408e+02
-2.720000e+01  6.161375e+02  4.494865e+02  3.549536e+02
-2.680000e+01  6.148666e+02  4.556545e+02  3.586924e+02
-2.640000e+01  6.133930e+02  4.618851e+02  3.624561e+02
-2.600000e+01  6.117106e+02  4.681758e+02  3.662443e+02
-2.560000e+01  6.098131e+02  4.745247e+02  3.700565e+02
-2.520000e+01  6.076935e+02  4.809284e+02  3.738917e+02
-2.480000e+01  6.053464e+02  4.873852e+02  3.777498e+02
-2.440000e+01  6.027648e+02  4.938909e+02  3.816294e+02
-2.400000e+01  5.999433e+02  5.004431e+02  3.855293e+02
-2.360000e+01  5.968761e+02  5.070386e+02  3.894494e+02
-2.320000e+01  5.935571e+02  5.136746e+02  3.933883e+02
-2.280000e+01  5.899816e+02  5.203467e+02  3.973448e+02
-2.240000e+01  5.861437e+02  5.270519e+02  4.013174e+02
-2.200000e+01  5.820389e+02  5.337862e+02  4.053052e+02
-2.160000e+01  5.776627e+02  5.405464e+02  4.093071e+02
-2.120000e+01  5.730093e+02  5.473275e+02  4.133204e+02
-2.080000e+01  5.680756e+02  5.541262e+02  4.173445e+02
-2.040000e+01  5.628574e+02  5.609382e+02  4.213772e+02
-2.000000e+01  5.573502e+02  5.677586e+02  4.254160e+02
-1.960000e+01  5.515511e+02  5.745839e+02  4.294596e+02
-1.920000e+01  5.454563e+02  5.814082e+02  4.335049e+02
-1.880000e+01  5.390633e+02  5.882278e+02  4.375500e+02
-1.840000e+01  5.323690e+02  5.950369e+02  4.415915e+02
-1.800000e+01  5.253713e+02  6.018313e+02  4.456274e+02
-1.760000e+01  5.180680e+02  6.086052e+02  4.496541e+02
-1.720000e+01  5.104572e+02  6.153528e+02  4.536679e+02
-1.680000e+01  5.025378e+02  6.220702e+02  4.576664e+02
-1.640000e+01  4.943092e+02  6.287504e+02  4.616453e+02
-1.600000e+01  4.857699e+02  6.353879e+02  4.656008e+02
-1.560000e+01  4.769202e+02  6.419767e+02  4.695285e+02
-1.520000e+01  4.677604e+02  6.485114e+02  4.734248e+02
-1.480000e+01  4.582910e+02  6.549853e+02  4.772849e+02
-1.440000e+01  4.485128e+02  6.613920e+02  4.811039e+02
-1.400000e+01  4.384283e+02  6.677258e+02  4.848779e+02
-1.360000e+01  4.280386e+02  6.739791e+02  4.886009e+02
-1.320000e+01  4.173470e+02  6.801468e+02  4.922689e+02
-1.280000e+01  4.063568e+02  6.862216e+02  4.958760e+02
-1.240000e+01  3.950712e+02  6.921965e+02  4.994173e+02
-1.200000e+01  3.834947e+02  6.980651e+02  5.028871e+02
-1.160000e+01  3.716321e+02  7.038207e+02  5.062801e+02
-1.120000e+01  3.594891e+02  7.094568e+02  5.095912e+02
-1.080000e+01  3.470716e+02  7.149664e+02  5.128145e+02
-1.040000e+01  3.343864e+02  7.203432e+02  5.159449e+02
-1.000000e+01  3.214405e+02  7.255797e+02  5.189763e+02
-9.600000e+00  3.082421e+02  7.306705e+02  5.219039e+02
-9.200000e+00  2.947995e+02  7.356091e+02  5.247226e+02
-8.800000e+00  2.811219e+02  7.403889e+02  5.274269e+02
-8.400000e+00  2.672187e+02  7.450037e+02  5.300115e+02
-8.000000e+00  2.531003e+02  7.494481e+02  5.324722e+02
-7.600000e+00  2.387772e+02  7.537157e+02  5.348034e+02
-7.200000e+00  2.242610e+02  7.578021e+02  5.370020e+02
-6.800000e+00  2.095632e+02  7.617012e+02  5.390623e+02
-6.400000e+00  1.946962e+02  7.654083e+02  5.409811e+02
-6.000000e+00  1.796724e+02  7.689190e+02  5.427548e+02
-5.600000e+00  1.645049e+02  7.722283e+02  5.443792e+02
-5.200000e+00  1.492072e+02  7.753329e+02  5.458517e+02
-4.800000e+00  1.337932e+02  7.782288e+02  5.471695e+02
-4.400000e+00  1.182764e+02  7.809120e+02  5.483298e+02
-4.000000e+00  1.026714e+02  7.833805e+02  5.493307e+02
-3.600000e+00  8.699238e+01  7.856310e+02  5.501702e+02
-3.200000e+00  7.125407e+01  7.876611e+02  5.508469e+02
-2.800000e+00  5.547105e+01  7.894694e+02  5.513597e+02
-2.400000e+00  3.965798e+01  7.910532e+02  5.517081e+02
-2.000000e+00  2.382970e+01  7.924124e+02  5.518910e+02
-1.600000e+00  8.000842e+00  7.935459e+02  5.519091e+02
-1.200000e+00  -7.814147e+00  7.944534e+02  5.517626e+02
-8.000000e-01  -2.360051e+01  7.951333e+02  5.514511e+02
-4.000000e-01  -3.934416e+01  7.955873e+02  5.509772e+02
0.000000e+00  -5.503074e+01  7.958152e+02  5.503406e+02
4.000000e-01  -7.064663e+01  7.958182e+02  5.495439e+02
8.000000e-01  -8.617798e+01  7.955973e+02  5.485884e+02
1.200000e+00  -1.016115e+02  7.951541e+02  5.474770e+02
1.600000e+00  -1.169341e+02  7.944899e+02  5.462115e+02
2.000000e+00  -1.321335e+02  7.936078e+02  5.447952e+02
2.400000e+00  -1.471969e+02  7.925090e+02  5.432303e+02
2.800000e+00  -1.621130e+02  7.911975e+02  5.415208e+02
3.200000e+00  -1.768697e+02  7.896741e+02  5.396694e+02
3.600000e+00  -1.914566e+02  7.879440e+02  5.376805e+02
4.000000e+00  -2.058628e+02  7.860095e+02  5.355575e+02
4.400000e+00  -2.200784e+02  7.838738e+02  5.333041e+02
4.800000e+00  -2.340936e+02  7.815414e+02  5.309247e+02
5.200000e+00  -2.478995e+02  7.790157e+02  5.284235e+02
5.600000e+00  -2.614873e+02  7.763005e+02  5.258046e+02
6.000000e+00  -2.748488e+02  7.734008e+02  5.230726e+02
6.400000e+00  -2.879768e+02  7.703209e+02  5.202324e+02
6.800000e+00  -3.008636e+02  7.670646e+02  5.172878e+02
7.200000e+00  -3.135030e+02  7.636371e+02  5.142441e+02
7.600000e+00  -3.258884e+02  7.600430e+02  5.111055e+02
8.000000e+00  -3.380150e+02  7.562877e+02  5.078775e+02
8.400000e+00  -3.498769e+02  7.523755e+02  5.045640e+02
8.800000e+00  -3.614697e+02  7.483116e+02  5.011697e+02
9.200000e+00  -3.727893e+02  7.441013e+02  4.976995e+02
9.600000e+00  -3.838321e+02  7.397495e+02  4.941577e+02
1.000000e+01  -3.945948e+02  7.352616e+02  4.905494e+02
1.040000e+01  -4.050748e+02  7.306434e+02  4.868788e+02
1.080000e+01  -4.152696e+02  7.258994e+02  4.831501e+02
1.120000e+01  -4.251775e+02  7.210356e+02  4.793681e+02
1.160000e+01  -4.347971e+02  7.160573e+02  4.755368e+02
1.200000e+01  -4.441275e+02  7.109702e+02  4.716609e+02
1.240000e+01  -4.531680e+02  7.057792e+02  4.677435e+02
1.280000e+01  -4.619186e+02  7.004897e+02  4.637895e+02
1.320000e+01  -4.703795e+02  6.951077e+02  4.598024e+02
1.360000e+01  -4.785515e+02  6.896382e+02  4.557858e+02
1.400000e+01  -4.864352e+02  6.840870e+02  4.517436e+02
1.440000e+01  -4.940320e+02  6.784589e+02  4.476790e+02
1.480000e+01  -5.013441e+02  6.727598e+02  4.435959e+02
1.520000e+01  -5.083730e+02  6.669946e+02  4.394967e+02
1.560000e+01  -5.151212e+02  6.611689e+02  4.353856e+02
1.600000e+01  -5.215910e+02  6.552874e+02  4.312643e+02
1.640000e+01  -5.277861e+02  6.493558e+02  4.271367e+02
1.680000e+01  -5.337086e+02  6.433783e+02  4.230046e+02
1.720000e+01  -5.393625e+02  6.373605e+02  4.188714e+02
1.760000e+01  -5.447519e+02  6.313081e+02  4.147398e+02
1.800000e+01  -5.498798e+02  6.252242e+02  4.106109e+02
1.840000e+01  -5.547506e+02  6.191141e+02  4.064879e+02
1.880000e+01  -5.593686e+02  6.129828e+02  4.023728e+02
1.920000e+01  -5.637382e+02  6.068341e+02  3.982671e+02
1.960000e+01  -5.678641e+02  6.006731e+02  3.941731e+02
2.000000e+01  -5.717509e+02  5.945034e+02  3.900928e+02
2.040000e+01  -5.754037e+02  5.883297e+02  3.860275e+02
2.080000e+01  -5.788273e+02  5.821552e+02  3.819787e+02
2.120000e+01  -5.820269e+02  5.759845e+02  3.779481e+02
2.160000e+01  -5.850076e+02  5.698210e+02  3.739376e+02
2.200000e+01  -5.877747e+02  5.636682e+02  3.699478e+02
2.240000e+01  -5.903336e+02  5.575297e+02  3.659802e+02
2.280000e+01  -5.926895e+02  5.514083e+02  3.620359e+02
2.320000e+01  -5.948483e+02  5.453083e+02  3.581166e+02
2.360000e+01  -5.968146e+02  5.392314e+02  3.542224e+02
2.400000e+01  -5.985948e+02  5.331816e+02  3.503554e+02
2.440000e+01  -6.001938e+02  5.271609e+02  3.465157e+02
2.480000e+01  -6.016171e+02  5.211722e+02  3.427047e+02
2.520000e+01  -6.028708e+02  5.152181e+02  3.389230e+02
2.560000e+01  -6.039595e+02  5.093004e+02  3.351713e+02
2.600000e+01  -6.048893e+02  5.034221e+02  3.314512e+02
2.640000e+01  -6.056652e+02  4.975845e+02  3.277621e+02
2.680000e+01  -6.062926e+02  4.917899e+02  3.241057e+02
2.720000e+01  -6.067770e+02  4.860402e+02  3.204821e+02
2.760000e+01  -6.071232e+02  4.803367e+02  3.168922e+02
2.800000e+01  -6.073371e+02  4.746815e+02  3.133365e+02
2.840000e+01  -6.074234e+02  4.690760e+02  3.098161e+02
2.880000e+01  -6.073869e+02  4.635209e+02  3.063304e+02
2.920000e+01  -6.072328e+02  4.580179e+02  3.028806e+02
2.960000e+01  -6.069663e+02  4.525683e+02  2.994672e+02
3.000000e+01  -6.065914e+02  4.471725e+02  2.960899e+02
3.040000e+01  -6.061133e+02  4.418317e+02  2.927496e+02
3.080000e+01  -6.055366e+02  4.365468e+02  2.894465e+02
3.120000e+01  -6.048659e+02  4.313188e+02  2.861811e+02
3.160000e+01  -6.041052e+02  4.261477e+02  2.829534e+02
3.200000e+01  -6.032591e+02  4.210344e+02  2.797637e+02
3.240000e+01  -6.023313e+02  4.159791e+02  2.766121e+02
3.280000e+01  -6.013264e+02  4.109826e+02  2.734989e+02
3.320000e+01  -6.002481e+02  4.060449e+02  2.704239e+02
3.360000e+01  -5.991004e+02  4.011664e+02  2.673878e+02
3.400000e+01  -5.978866e+02  3.963469e+02  2.643899e+02
3.440000e+01  -5.966102e+02  3.915867e+02  2.614303e+02
3.480000e+01  -5.952755e+02  3.868862e+02  2.585096e+02
3.520000e+01  -5.938848e+02  3.822449e+02  2.556270e+02
3.560000e+01  -5.924423e+02  3.776629e+02  2.527828e+02
3.600000e+01  -5.909503e+02  3.731401e+02  2.499766e+02
3.640000e+01  -5.894120e+02  3.686762e+02  2.472084e+02
3.680000e+01  -5.878304e+02  3.642709e+02  2.444778e+02
3.720000e+01  -5.862079e+02  3.599242e+02  2.417847e+02
3.760000e+01  -5.845472e+02  3.556354e+02  2.391284e+02
3.800000e+01  -5.828514e+02  3.514048e+02  2.365097e+02
3.840000e+01  -5.811219e+02  3.472312e+02  2.339270e+02
3.880000e+01  -5.793615e+02  3.431148e+02  2.313806e+02
3.920000e+01  -5.775720e+02  3.390547e+02  2.288698e+02
3.960000e+01  -5.757558e+02  3.350508e+02  2.263945e+02


==> figs/force_ratio_smooth_clumpy/y15_z15/forces_all_scf_10_10.dat <==
-4.000000e+01  8.209012e+02  -2.581253e+02  -1.443606e+02
-3.960000e+01  8.271252e+02  -2.620351e+02  -1.465714e+02
-3.920000e+01  8.334171e+02  -2.660248e+02  -1.488304e+02
-3.880000e+01  8.397761e+02  -2.700970e+02  -1.511391e+02
-3.840000e+01  8.462020e+02  -2.742547e+02  -1.534993e+02
-3.800000e+01  8.526946e+02  -2.785012e+02  -1.559132e+02
-3.760000e+01  8.592524e+02  -2.828395e+02  -1.583827e+02
-3.720000e+01  8.658748e+02  -2.872734e+02  -1.609102e+02
-3.680000e+01  8.725598e+02  -2.918067e+02  -1.634979e+02
-3.640000e+01  8.793054e+02  -2.964428e+02  -1.661483e+02
-3.600000e+01  8.861104e+02  -3.011863e+02  -1.688644e+02
-3.560000e+01  8.929716e+02  -3.060413e+02  -1.716484e+02
-3.520000e+01  8.998854e+02  -3.110117e+02  -1.745032e+02
-3.480000e+01  9.068499e+02  -3.161026e+02  -1.774320e+02
-3.440000e+01  9.138608e+02  -3.213185e+02  -1.804376e+02
-3.400000e+01  9.209145e+02  -3.266641e+02  -1.835233e+02
-3.360000e+01  9.280068e+02  -3.321447e+02  -1.866919e+02
-3.320000e+01  9.351328e+02  -3.377647e+02  -1.899467e+02
-3.280000e+01  9.422890e+02  -3.435298e+02  -1.932912e+02
-3.240000e+01  9.494697e+02  -3.494451e+02  -1.967282e+02
-3.200000e+01  9.566710e+02  -3.555163e+02  -2.002616e+02
-3.160000e+01  9.638881e+02  -3.617486e+02  -2.038944e+02
-3.120000e+01  9.711163e+02  -3.681479e+02  -2.076301e+02
-3.080000e+01  9.783505e+02  -3.747195e+02  -2.114721e+02
-3.040000e+01  9.855866e+02  -3.814693e+02  -2.154236e+02
-3.000000e+01  9.928209e+02  -3.884031e+02  -2.194879e+02
-2.960000e+01  1.000048e+03  -3.955268e+02  -2.236685e+02
-2.920000e+01  1.007266e+03  -4.028461e+02  -2.279687e+02
-2.880000e+01  1.014469e+03  -4.103669e+02  -2.323916e+02
-2.840000e+01  1.021657e+03  -4.180962e+02  -2.369410e+02
-2.800000e+01  1.028824e+03  -4.260388e+02  -2.416194e+02
-2.760000e+01  1.035968e+03  -4.342013e+02  -2.464306e+02
-2.720000e+01  1.043088e+03  -4.425907e+02  -2.513783e+02
-2.680000e+01  1.050180e+03  -4.512129e+02  -2.564655e+02
-2.640000e+01  1.057241e+03  -4.600744e+02  -2.616953e+02
-2.600000e+01  1.064270e+03  -4.691820e+02  -2.670720e+02
-2.560000e+01  1.071262e+03  -4.785422e+02  -2.725986e+02
-2.520000e+01  1.078213e+03  -4.881624e+02  -2.782789e+02
-2.480000e+01  1.085120e+03  -4.980493e+02  -2.841169e+02
-2.440000e+01  1.091974e+03  -5.082099e+02  -2.901157e+02
-2.400000e+01  1.098771e+03  -5.186517e+02  -2.962796e+02
-2.360000e+01  1.105499e+03  -5.293817e+02  -3.026121e+02
-2.320000e+01  1.112148e+03  -5.404073e+02  -3.091172e+02
-2.280000e+01  1.118705e+03  -5.517357e+02  -3.157990e+02
-2.240000e+01  1.125153e+03  -5.633746e+02  -3.226608e+02
-2.200000e+01  1.131474e+03  -5.753306e+02  -3.297064e+02
-2.160000e+01  1.137646e+03  -5.876104e+02  -3.369394e+02
-2.120000e+01  1.143643e+03  -6.002203e+02  -3.443625e+02
-2.080000e+01  1.149438e+03  -6.131672e+02  -3.519790e+02
-2.040000e+01  1.154997e+03  -6.264551e+02  -3.597908e+02
-2.000000e+01  1.160287e+03  -6.400899e+02  -3.678008e+02
-1.960000e+01  1.165267e+03  -6.540738e+02  -3.760093e+02
-1.920000e+01  1.169897e+03  -6.684111e+02  -3.844183e+02
-1.880000e+01  1.174132e+03  -6.831024e+02  -3.930271e+02
-1.840000e+01  1.177925e+03  -6.981486e+02  -4.018365e+02
-1.800000e+01  1.181226e+03  -7.135474e+02  -4.108439e+02
-1.760000e+01  1.183985e+03  -7.292979e+02  -4.200494e+02
-1.720000e+01  1.186148e+03  -7.453932e+02  -4.294491e+02
-1.680000e+01  1.187662e+03  -7.618298e+02  -4.390418e+02
-1.640000e+01  1.188474e+03  -7.785980e+02  -4.488227e+02
-1.600000e+01  1.188530e+03  -7.956893e+02  -4.587898e+02
-1.560000e+01  1.187777e+03  -8.130905e+02  -4.689378e+02
-1.520000e+01  1.186163e+03  -8.307895e+02  -4.792632e+02
-1.480000e+01  1.183637e+03  -8.487699e+02  -4.897614e+02
-1.440000e+01  1.180152e+03  -8.670158e+02  -5.004291e+02
-1.400000e+01  1.175656e+03  -8.855074e+02  -5.112617e+02
-1.360000e+01  1.170106e+03  -9.042242e+02  -5.222545e+02
-1.320000e+01  1.163454e+03  -9.231431e+02  -5.334039e+02
-1.280000e+01  1.155656e+03  -9.422405e+02  -5.447056e+02
-1.240000e+01  1.146668e+03  -9.614910e+02  -5.561551e+02
-1.200000e+01  1.136447e+03  -9.808660e+02  -5.677475e+02
-1.160000e+01  1.124947e+03  -1.000336e+03  -5.794774e+02
-1.120000e+01  1.112124e+03  -1.019871e+03  -5.913372e+02
-1.080000e+01  1.097932e+03  -1.039436e+03  -6.033182e+02
-1.040000e+01  1.082324e+03  -1.058996e+03  -6.154106e+02
-1.000000e+01  1.065252e+03  -1.078513e+03  -6.276011e+02
-9.600000e+00  1.046666e+03  -1.097947e+03  -6.398734e+02
-9.200000e+00  1.026515e+03  -1.117254e+03  -6.522077e+02
-8.800000e+00  1.004749e+03  -1.136388e+03  -6.645809e+02
-8.400000e+00  9.813199e+02  -1.155299e+03  -6.769642e+02
-8.000000e+00  9.561793e+02  -1.173935e+03  -6.893259e+02
-7.600000e+00  9.292840e+02  -1.192241e+03  -7.016293e+02
-7.200000e+00  9.005944e+02  -1.210158e+03  -7.138325e+02
-6.800000e+00  8.700786e+02  -1.227622e+03  -7.258888e+02
-6.400000e+00  8.377126e+02  -1.244570e+03  -7.377499e+02
-6.000000e+00  8.034827e+02  -1.260933e+03  -7.493615e+02
-5.600000e+00  7.673875e+02  -1.276644e+03  -7.606694e+02
-5.200000e+00  7.294377e+02  -1.291631e+03  -7.716141e+02
-4.800000e+00  6.896610e+02  -1.305823e+03  -7.821371e+02
-4.400000e+00  6.480972e+02  -1.319147e+03  -7.921792e+02
-4.000000e+00  6.048059e+02  -1.331536e+03  -8.016857e+02
-3.600000e+00  5.598597e+02  -1.342917e+03  -8.105972e+02
-3.200000e+00  5.133495e+02  -1.353226e+03  -8.188631e+02
-2.800000e+00  4.653810e+02  -1.362400e+03  -8.264345e+02
-2.400000e+00  4.160748e+02  -1.370381e+03  -8.332658e+02
-2.000000e+00  3.655638e+02  -1.377114e+03  -8.393187e+02
-1.600000e+00  3.139935e+02  -1.382552e+03  -8.445593e+02
-1.200000e+00  2.615193e+02  -1.386657e+03  -8.489609e+02
-8.000000e-01  2.083042e+02  -1.389393e+03  -8.525002e+02
-4.000000e-01  1.545163e+02  -1.390736e+03  -8.551637e+02
0.000000e+00  1.003283e+02  -1.390667e+03  -8.569395e+02
4.000000e-01  4.591353e+01  -1.389179e+03  -8.578271e+02
8.000000e-01  -8.554046e+00  -1.386271e+03  -8.578248e+02
1.200000e+00  -6.290430e+01  -1.381952e+03  -8.569419e+02
1.600000e+00  -1.169701e+02  -1.376239e+03  -8.551884e+02
2.000000e+00  -1.705902e+02  -1.369158e+03  -8.525800e+02
2.400000e+00  -2.236106e+02  -1.360742e+03  -8.491353e+02
2.800000e+00  -2.758851e+02  -1.351032e+03  -8.448773e+02
3.200000e+00  -3.272763e+02  -1.340077e+03  -8.398304e+02
3.600000e+00  -3.776566e+02  -1.327931e+03  -8.340237e+02
4.000000e+00  -4.269086e+02  -1.314655e+03  -8.274879e+02
4.400000e+00  -4.749250e+02  -1.300314e+03  -8.202547e+02
4.800000e+00  -5.216097e+02  -1.284979e+03  -8.123598e+02
5.200000e+00  -5.668768e+02  -1.268721e+03  -8.038396e+02
5.600000e+00  -6.106526e+02  -1.251618e+03  -7.947336e+02
6.000000e+00  -6.528718e+02  -1.233745e+03  -7.850806e+02
6.400000e+00  -6.934815e+02  -1.215180e+03  -7.749234e+02
6.800000e+00  -7.324385e+02  -1.196003e+03  -7.643068e+02
7.200000e+00  -7.697092e+02  -1.176289e+03  -7.532748e+02
7.600000e+00  -8.052698e+02  -1.156113e+03  -7.418722e+02
8.000000e+00  -8.391067e+02  -1.135551e+03  -7.301472e+02
8.400000e+00  -8.712130e+02  -1.114670e+03  -7.181447e+02
8.800000e+00  -9.015927e+02  -1.093542e+03  -7.059147e+02
9.200000e+00  -9.302536e+02  -1.072227e+03  -6.935007e+02
9.600000e+00  -9.572138e+02  -1.050787e+03  -6.809493e+02
1.000000e+01  -9.824965e+02  -1.029277e+03  -6.683051e+02
1.040000e+01  -1.006130e+03  -1.007750e+03  -6.556102e+02
1.080000e+01  -1.028149e+03  -9.862537e+02  -6.429056e+02
1.120000e+01  -1.048589e+03  -9.648303e+02  -6.302277e+02
1.160000e+01  -1.067493e+03  -9.435214e+02  -6.176125e+02
1.200000e+01  -1.084905e+03  -9.223627e+02  -6.050925e+02
1.240000e+01  -1.100870e+03  -9.013855e+02  -5.926947e+02
1.280000e+01  -1.115436e+03  -8.806198e+02  -5.804458e+02
1.320000e+01  -1.128654e+03  -8.600915e+02  -5.683678e+02
1.360000e+01  -1.140570e+03  -8.398222e+02  -5.564781e+02
1.400000e+01  -1.151236e+03  -8.198341e+02  -5.447941e+02
1.440000e+01  -1.160700e+03  -8.001451e+02  -5.333270e+02
1.480000e+01  -1.169011e+03  -7.807693e+02  -5.220852e+02
1.520000e+01  -1.176219e+03  -7.617231e+02  -5.110783e+02
1.560000e+01  -1.182370e+03  -7.430183e+02  -5.003095e+02
1.600000e+01  -1.187514e+03  -7.246656e+02  -4.897820e+02
1.640000e+01  -1.191696e+03  -7.066753e+02  -4.794970e+02
1.680000e+01  -1.194961e+03  -6.890542e+02  -4.694529e+02
1.720000e+01  -1.197355e+03  -6.718102e+02  -4.596481e+02
1.760000e+01  -1.198922e+03  -6.549498e+02  -4.500806e+02
1.800000e+01  -1.199706e+03  -6.384768e+02  -4.407463e+02
1.840000e+01  -1.199749e+03  -6.223947e+02  -4.316404e+02
1.880000e+01  -1.199094e+03  -6.067077e+02  -4.227594e+02
1.920000e+01  -1.197783e+03  -5.914161e+02  -4.140986e+02
1.960000e+01  -1.195856e+03  -5.765201e+02  -4.056514e+02
2.000000e+01  -1.193354e+03  -5.620206e+02  -3.974143e+02
2.040000e+01  -1.190316e+03  -5.479157e+02  -3.893821e+02
2.080000e+01  -1.186782e+03  -5.342031e+02  -3.815496e+02
2.120000e+01  -1.182787e+03  -5.208787e+02  -3.739118e+02
2.160000e+01  -1.178369e+03  -5.079394e+02  -3.664645e+02
2.200000e+01  -1.173564e+03  -4.953791e+02  -3.592022e+02
2.240000e+01  -1.168405e+03  -4.831924e+02  -3.521217e+02
2.280000e+01  -1.162926e+03  -4.713723e+02  -3.452178e+02
2.320000e+01  -1.157158e+03  -4.599114e+02  -3.384864e+02
2.360000e+01  -1.151130e+03  -4.488015e+02  -3.319240e+02
2.400000e+01  -1.144872e+03  -4.380341e+02  -3.255258e+02
2.440000e+01  -1.138409e+03  -4.276001e+02  -3.192885e+02
2.480000e+01  -1.131766e+03  -4.174901e+02  -3.132084e+02
2.520000e+01  -1.124967e+03  -4.076936e+02  -3.072811e+02
2.560000e+01  -1.118033e+03  -3.982017e+02  -3.015039e+02
2.600000e+01  -1.110984e+03  -3.890033e+02  -2.958730e+02
2.640000e+01  -1.103838e+03  -3.800886e+02  -2.903846e+02
2.680000e+01  -1.096611e+03  -3.714472e+02  -2.850355e+02
2.720000e+01  -1.089318e+03  -3.630688e+02  -2.798225e+02
2.760000e+01  -1.081973e+03  -3.549436e+02  -2.747421e+02
2.800000e+01  -1.074587e+03  -3.470614e+02  -2.697912e+02
2.840000e+01  -1.067172e+03  -3.394130e+02  -2.649666e+02
2.880000e+01  -1.059735e+03  -3.319886e+02  -2.602651e+02
2.920000e+01  -1.052286e+03  -3.247797e+02  -2.556841e+02
2.960000e+01  -1.044831e+03  -3.177769e+02  -2.512202e+02
3.000000e+01  -1.037378e+03  -3.109724e+02  -2.468706e+02
3.040000e+01  -1.029931e+03  -3.043580e+02  -2.426326e+02
3.080000e+01  -1.022495e+03  -2.979263e+02  -2.385034e+02
3.120000e+01  -1.015076e+03  -2.916703e+02  -2.344804e+02
3.160000e+01  -1.007674e+03  -2.855823e+02  -2.305602e+02
3.200000e+01  -1.000296e+03  -2.796570e+02  -2.267412e+02
3.240000e+01  -9.929428e+02  -2.738877e+02  -2.230201e+02
3.280000e+01  -9.856171e+02  -2.682689e+02  -2.193945e+02
3.320000e+01  -9.783220e+02  -2.627951e+02  -2.158619e+02
3.360000e+01  -9.710594e+02  -2.574617e+02  -2.124201e+02
3.400000e+01  -9.638306e+02  -2.522633e+02  -2.090659e+02
3.440000e+01  -9.566380e+02  -2.471960e+02  -2.057974e+02
3.480000e+01  -9.494839e+02  -2.422555e+02  -2.026120e+02
3.520000e+01  -9.423692e+02  -2.374380e+02  -1.995075e+02
3.560000e+01  -9.352967e+02  -2.327399e+02  -1.964814e+02
3.600000e+01  -9.282667e+02  -2.281572e+02  -1.935311e+02
3.640000e+01  -9.212825e+02  -2.236874e+02  -1.906547e+02
3.680000e+01  -9.143444e+02  -2.193270e+02  -1.878495e+02
3.720000e+01  -9.074550e+02  -2.150732e+02  -1.851134e+02
3.760000e+01  -9.006153e+02  -2.109229e+02  -1.824439e+02
3.800000e+01  -8.938268e+02  -2.068735e+02  -1.798387e+02
3.840000e+01  -8.870919e+02  -2.029231e+02  -1.772961e+02
3.880000e+01  -8.804114e+02  -1.990688e+02  -1.748135e+02
3.920000e+01  -8.737863e+02  -1.953078e+02  -1.723884e+02
3.960000e+01  -8.672194e+02  -1.916388e+02  -1.700195e+02


==> figs/force_ratio_smooth_clumpy/y15_z15/forces_scf_10_10.dat <==
-4.000000e+01  8.126222e+02  -2.514425e+02  -1.431764e+02
-3.960000e+01  8.188878e+02  -2.554062e+02  -1.453718e+02
-3.920000e+01  8.252164e+02  -2.594568e+02  -1.476198e+02
-3.880000e+01  8.316089e+02  -2.635974e+02  -1.499221e+02
-3.840000e+01  8.380640e+02  -2.678301e+02  -1.522804e+02
-3.800000e+01  8.445812e+02  -2.721575e+02  -1.546964e+02
-3.760000e+01  8.511612e+02  -2.765830e+02  -1.571725e+02
-3.720000e+01  8.578021e+02  -2.811089e+02  -1.597104e+02
-3.680000e+01  8.645034e+02  -2.857386e+02  -1.623121e+02
-3.640000e+01  8.712642e+02  -2.904749e+02  -1.649800e+02
-3.600000e+01  8.780826e+02  -2.953209e+02  -1.677161e+02
-3.560000e+01  8.849576e+02  -3.002800e+02  -1.705228e+02
-3.520000e+01  8.918874e+02  -3.053555e+02  -1.734026e+02
-3.480000e+01  8.988697e+02  -3.105511e+02  -1.763579e+02
-3.440000e+01  9.059021e+02  -3.158701e+02  -1.793911e+02
-3.400000e+01  9.129819e+02  -3.213160e+02  -1.825050e+02
-3.360000e+01  9.201075e+02  -3.268936e+02  -1.857022e+02
-3.320000e+01  9.272744e+02  -3.326057e+02  -1.889857e+02
-3.280000e+01  9.344799e+02  -3.384568e+02  -1.923580e+02
-3.240000e+01  9.417195e+02  -3.444511e+02  -1.958221e+02
-3.200000e+01  9.489899e+02  -3.505930e+02  -1.993813e+02
-3.160000e+01  9.562864e+02  -3.568869e+02  -2.030381e+02
-3.120000e+01  9.636051e+02  -3.633377e+02  -2.067961e+02
-3.080000e+01  9.709398e+02  -3.699493e+02  -2.106580e+02
-3.040000e+01  9.782861e+02  -3.767274e+02  -2.146270e+02
-3.000000e+01  9.856387e+02  -3.836767e+02  -2.187064e+02
-2.960000e+01  9.929918e+02  -3.908028e+02  -2.228993e+02
-2.920000e+01  1.000340e+03  -3.981108e+02  -2.272095e+02
-2.880000e+01  1.007676e+03  -4.056059e+02  -2.316392e+02
-2.840000e+01  1.014995e+03  -4.132945e+02  -2.361923e+02
-2.800000e+01  1.022290e+03  -4.211822e+02  -2.408717e+02
-2.760000e+01  1.029554e+03  -4.292748e+02  -2.456808e+02
-2.720000e+01  1.036781e+03  -4.375791e+02  -2.506229e+02
-2.680000e+01  1.043963e+03  -4.461012e+02  -2.557006e+02
-2.640000e+01  1.051095e+03  -4.548481e+02  -2.609177e+02
-2.600000e+01  1.058168e+03  -4.638266e+02  -2.662772e+02
-2.560000e+01  1.065175e+03  -4.730432e+02  -2.717822e+02
-2.520000e+01  1.072109e+03  -4.825061e+02  -2.774357e+02
-2.480000e+01  1.078960e+03  -4.922221e+02  -2.832412e+02
-2.440000e+01  1.085722e+03  -5.021989e+02  -2.892014e+02
-2.400000e+01  1.092385e+03  -5.124445e+02  -2.953201e+02
-2.360000e+01  1.098939e+03  -5.229664e+02  -3.015999e+02
-2.320000e+01  1.105374e+03  -5.337726e+02  -3.080442e+02
-2.280000e+01  1.111679e+03  -5.448714e+02  -3.146567e+02
-2.240000e+01  1.117840e+03  -5.562706e+02  -3.214401e+02
-2.200000e+01  1.123845e+03  -5.679781e+02  -3.283982e+02
-2.160000e+01  1.129677e+03  -5.800020e+02  -3.355343e+02
-2.120000e+01  1.135320e+03  -5.923493e+02  -3.428515e+02
-2.080000e+01  1.140755e+03  -6.050287e+02  -3.503539e+02
-2.040000e+01  1.145960e+03  -6.180452e+02  -3.580437e+02
-2.000000e+01  1.150911e+03  -6.314070e+02  -3.659259e+02
-1.960000e+01  1.155583e+03  -6.451187e+02  -3.740024e+02
-1.920000e+01  1.159945e+03  -6.591862e+02  -3.822779e+02
-1.880000e+01  1.163965e+03  -6.736132e+02  -3.907542e+02
-1.840000e+01  1.167609e+03  -6.884027e+02  -3.994347e+02
-1.800000e+01  1.170837e+03  -7.035571e+02  -4.083221e+02
-1.760000e+01  1.173606e+03  -7.190764e+02  -4.174186e+02
-1.720000e+01  1.175873e+03  -7.349598e+02  -4.267263e+02
-1.680000e+01  1.177588e+03  -7.512053e+02  -4.362462e+02
-1.640000e+01  1.178700e+03  -7.678074e+02  -4.459792e+02
-1.600000e+01  1.179155e+03  -7.847611e+02  -4.559264e+02
-1.560000e+01  1.178895e+03  -8.020564e+02  -4.660856e+02
-1.520000e+01  1.177860e+03  -8.196841e+02  -4.764559e+02
-1.480000e+01  1.175989e+03  -8.376305e+02  -4.870357e+02
-1.440000e+01  1.173220e+03  -8.558812e+02  -4.978212e+02
-1.400000e+01  1.169486e+03  -8.744177e+02  -5.088079e+02
-1.360000e+01  1.164725e+03  -8.932211e+02  -5.199904e+02
-1.320000e+01  1.158869e+03  -9.122676e+02  -5.313616e+02
-1.280000e+01  1.151853e+03  -9.315331e+02  -5.429133e+02
-1.240000e+01  1.143613e+03  -9.509890e+02  -5.546354e+02
-1.200000e+01  1.134085e+03  -9.706057e+02  -5.665174e+02
-1.160000e+01  1.123206e+03  -9.903499e+02  -5.785460e+02
-1.120000e+01  1.110917e+03  -1.010188e+03  -5.907075e+02
-1.080000e+01  1.097160e+03  -1.030079e+03  -6.029841e+02
-1.040000e+01  1.081877e+03  -1.049984e+03  -6.153577e+02
-1.000000e+01  1.065020e+03  -1.069860e+03  -6.278069e+02
-9.600000e+00  1.046538e+03  -1.089660e+03  -6.403109e+02
-9.200000e+00  1.026386e+03  -1.109335e+03  -6.528431e+02
-8.800000e+00  1.004524e+03  -1.128833e+03  -6.653754e+02
-8.400000e+00  9.809169e+02  -1.148100e+03  -6.778787e+02
-8.000000e+00  9.555339e+02  -1.167078e+03  -6.903181e+02
-7.600000e+00  9.283513e+02  -1.185708e+03  -7.026594e+02
-7.200000e+00  8.993504e+02  -1.203924e+03  -7.148632e+02
-6.800000e+00  8.685223e+02  -1.221665e+03  -7.268892e+02
-6.400000e+00  8.358635e+02  -1.238861e+03  -7.386939e+02
-6.000000e+00  8.013804e+02  -1.255441e+03  -7.502305e+02
-5.600000e+00  7.650893e+02  -1.271336e+03  -7.614526e+02
-5.200000e+00  7.270166e+02  -1.286471e+03  -7.723092e+02
-4.800000e+00  6.872006e+02  -1.300778e+03  -7.827516e+02
-4.400000e+00  6.456885e+02  -1.314181e+03  -7.927269e+02
-4.000000e+00  6.025432e+02  -1.326612e+03  -8.021863e+02
-3.600000e+00  5.578364e+02  -1.338000e+03  -8.110771e+02
-3.200000e+00  5.116545e+02  -1.348279e+03  -8.193522e+02
-2.800000e+00  4.640948e+02  -1.357389e+03  -8.269632e+02
-2.400000e+00  4.152672e+02  -1.365271e+03  -8.338653e+02
-2.000000e+00  3.652916e+02  -1.371874e+03  -8.400194e+02
-1.600000e+00  3.142990e+02  -1.377154e+03  -8.453873e+02
-1.200000e+00  2.624292e+02  -1.381073e+03  -8.499363e+02
-8.000000e-01  2.098300e+02  -1.383601e+03  -8.536392e+02
-4.000000e-01  1.566543e+02  -1.384717e+03  -8.564738e+02
0.000000e+00  1.030610e+02  -1.384409e+03  -8.584242e+02
4.000000e-01  4.921079e+01  -1.382674e+03  -8.594788e+02
8.000000e-01  -4.733248e+00  -1.379515e+03  -8.596328e+02
1.200000e+00  -5.860983e+01  -1.374949e+03  -8.588879e+02
1.600000e+00  -1.122589e+02  -1.368998e+03  -8.572496e+02
2.000000e+00  -1.655241e+02  -1.361693e+03  -8.547306e+02
2.400000e+00  -2.182549e+02  -1.353073e+03  -8.513474e+02
2.800000e+00  -2.703063e+02  -1.343183e+03  -8.471227e+02
3.200000e+00  -3.215405e+02  -1.332075e+03  -8.420813e+02
3.600000e+00  -3.718286e+02  -1.319806e+03  -8.362544e+02
4.000000e+00  -4.210504e+02  -1.306439e+03  -8.296760e+02
4.400000e+00  -4.690946e+02  -1.292039e+03  -8.223823e+02
4.800000e+00  -5.158606e+02  -1.276675e+03  -8.144126e+02
5.200000e+00  -5.612565e+02  -1.260417e+03  -8.058090e+02
5.600000e+00  -6.052025e+02  -1.243337e+03  -7.966159e+02
6.000000e+00  -6.476260e+02  -1.225508e+03  -7.868762e+02
6.400000e+00  -6.884677e+02  -1.207004e+03  -7.766389e+02
6.800000e+00  -7.276747e+02  -1.187894e+03  -7.659481e+02
7.200000e+00  -7.652063e+02  -1.168253e+03  -7.548543e+02
7.600000e+00  -8.010302e+02  -1.148148e+03  -7.434029e+02
8.000000e+00  -8.351227e+02  -1.127647e+03  -7.316415e+02
8.400000e+00  -8.674697e+02  -1.106816e+03  -7.196172e+02
8.800000e+00  -8.980649e+02  -1.085719e+03  -7.073762e+02
9.200000e+00  -9.269094e+02  -1.064415e+03  -6.949617e+02
9.600000e+00  -9.540131e+02  -1.042962e+03  -6.824174e+02
1.000000e+01  -9.793924e+02  -1.021418e+03  -6.697858e+02
1.040000e+01  -1.003070e+03  -9.998316e+02  -6.571056e+02
1.080000e+01  -1.025077e+03  -9.782540e+02  -6.444126e+02
1.120000e+01  -1.045446e+03  -9.567313e+02  -6.317424e+02
1.160000e+01  -1.064218e+03  -9.353071e+02  -6.191270e+02
1.200000e+01  -1.081437e+03  -9.140211e+02  -6.065947e+02
1.240000e+01  -1.097153e+03  -8.929124e+02  -5.941725e+02
1.280000e+01  -1.111415e+03  -8.720133e+02  -5.818826e+02
1.320000e+01  -1.124278e+03  -8.513569e+02  -5.697462e+02
1.360000e+01  -1.135800e+03  -8.309728e+02  -5.577817e+02
1.400000e+01  -1.146036e+03  -8.108859e+02  -5.460026e+02
1.440000e+01  -1.155047e+03  -7.911206e+02  -5.344228e+02
1.480000e+01  -1.162890e+03  -7.716960e+02  -5.230511e+02
1.520000e+01  -1.169624e+03  -7.526317e+02  -5.118959e+02
1.560000e+01  -1.175307e+03  -7.339420e+02  -5.009626e+02
1.600000e+01  -1.179997e+03  -7.156408e+02  -4.902557e+02
1.640000e+01  -1.183748e+03  -6.977383e+02  -4.797771e+02
1.680000e+01  -1.186617e+03  -6.802434e+02  -4.695286e+02
1.720000e+01  -1.188655e+03  -6.631626e+02  -4.595106e+02
1.760000e+01  -1.189914e+03  -6.465005e+02  -4.497216e+02
1.800000e+01  -1.190441e+03  -6.302584e+02  -4.401599e+02
1.840000e+01  -1.190283e+03  -6.144380e+02  -4.308235e+02
1.880000e+01  -1.189487e+03  -5.990389e+02  -4.217103e+02
1.920000e+01  -1.188092e+03  -5.840574e+02  -4.128166e+02
1.960000e+01  -1.186140e+03  -5.694912e+02  -4.041400e+02
2.000000e+01  -1.183670e+03  -5.553354e+02  -3.956773e+02
2.040000e+01  -1.180717e+03  -5.415831e+02  -3.874246e+02
2.080000e+01  -1.177317e+03  -5.282288e+02  -3.793791e+02
2.120000e+01  -1.173500e+03  -5.152631e+02  -3.715364e+02
2.160000e+01  -1.169299e+03  -5.026794e+02  -3.638943e+02
2.200000e+01  -1.164743e+03  -4.904677e+02  -3.564486e+02
2.240000e+01  -1.159858e+03  -4.786194e+02  -3.491965e+02
2.280000e+01  -1.154672e+03  -4.671245e+02  -3.421346e+02
2.320000e+01  -1.149207e+03  -4.559725e+02  -3.352589e+02
2.360000e+01  -1.143488e+03  -4.451539e+02  -3.285662e+02
2.400000e+01  -1.137536e+03  -4.346583e+02  -3.220531e+02
2.440000e+01  -1.131374e+03  -4.244757e+02  -3.157160e+02
2.480000e+01  -1.125019e+03  -4.145956e+02  -3.095514e+02
2.520000e+01  -1.118490e+03  -4.050079e+02  -3.035554e+02
2.560000e+01  -1.111804e+03  -3.957028e+02  -2.977243e+02
2.600000e+01  -1.104978e+03  -3.866703e+02  -2.920543e+02
2.640000e+01  -1.098028e+03  -3.779012e+02  -2.865415e+02
2.680000e+01  -1.090967e+03  -3.693863e+02  -2.811820e+02
2.720000e+01  -1.083810e+03  -3.611166e+02  -2.759719e+02
2.760000e+01  -1.076568e+03  -3.530829e+02  -2.709064e+02
2.800000e+01  -1.069253e+03  -3.452776e+02  -2.659820e+02
2.840000e+01  -1.061879e+03  -3.376920e+02  -2.611946e+02
2.880000e+01  -1.054452e+03  -3.303188e+02  -2.565396e+02
2.920000e+01  -1.046985e+03  -3.231502e+02  -2.520133e+02
2.960000e+01  -1.039487e+03  -3.161796e+02  -2.476112e+02
3.000000e+01  -1.031964e+03  -3.093997e+02  -2.433295e+02
3.040000e+01  -1.024426e+03  -3.028042e+02  -2.391641e+02
3.080000e+01  -1.016880e+03  -2.963871e+02  -2.351112e+02
3.120000e+01  -1.009332e+03  -2.901422e+02  -2.311667e+02
3.160000e+01  -1.001788e+03  -2.840640e+02  -2.273269e+02
3.200000e+01  -9.942554e+02  -2.781469e+02  -2.235882e+02
3.240000e+01  -9.867389e+02  -2.723861e+02  -2.199471e+02
3.280000e+01  -9.792429e+02  -2.667764e+02  -2.163997e+02
3.320000e+01  -9.717722e+02  -2.613128e+02  -2.129429e+02
3.360000e+01  -9.643319e+02  -2.559915e+02  -2.095737e+02
3.400000e+01  -9.569249e+02  -2.508075e+02  -2.062887e+02
3.440000e+01  -9.495552e+02  -2.457569e+02  -2.030850e+02
3.480000e+01  -9.422271e+02  -2.408360e+02  -1.999599e+02
3.520000e+01  -9.349415e+02  -2.360403e+02  -1.969102e+02
3.560000e+01  -9.277036e+02  -2.313670e+02  -1.939337e+02
3.600000e+01  -9.205143e+02  -2.268117e+02  -1.910277e+02
3.640000e+01  -9.133772e+02  -2.223717e+02  -1.881899e+02
3.680000e+01  -9.062932e+02  -2.180432e+02  -1.854178e+02
3.720000e+01  -8.992646e+02  -2.138231e+02  -1.827093e+02
3.760000e+01  -8.922940e+02  -2.097088e+02  -1.800623e+02
3.800000e+01  -8.853817e+02  -2.056966e+02  -1.774745e+02
3.840000e+01  -8.785307e+02  -2.017845e+02  -1.749445e+02
3.880000e+01  -8.717407e+02  -1.979692e+02  -1.724701e+02
3.920000e+01  -8.650132e+02  -1.942480e+02  -1.700493e+02
3.960000e+01  -8.583499e+02  -1.906184e+02  -1.676807e+02

